Symbolic Equation Solving via Reinforcement Learning

Machine-learning methods are gradually being adopted in a wide variety of social, economic, and scientific contexts, yet they are notorious for struggling with exact mathematics. A typical example is computer algebra, which includes tasks like simplifying mathematical terms, calculating formal derivatives, or finding exact solutions of algebraic equations. Traditional software packages for these purposes are commonly based on a huge database of rules for how a specific operation (e.g., differentiation) transforms a certain term (e.g., sine function) into another one (e.g., cosine function). These rules have usually needed to be discovered and subsequently programmed by humans. Efforts to automate this process by machine-learning approaches are faced with challenges like the singular nature of solutions to mathematical problems, when approximations are unacceptable, as well as hallucination effects leading to flawed reasoning. We propose a novel deep-learning interface involving a reinforcement-learning agent that operates a symbolic stack calculator to explore mathematical relations. By construction, this system is capable of exact transformations and immune to hallucination. Using the paradigmatic example of solving linear equations in symbolic form, we demonstrate how our reinforcement-learning agent autonomously discovers elementary transformation rules and step-by-step solutions.

==> sm_datasets/fig3a.txt <==
# Test types:
#   T1: test-greedy-lin-cint-N1000-set1
#   T2: test-greedy-lin-crat-N1000-set1
# Columns:
#   epoch success_rate_T1_R1 success_rate_T1_R2 success_rate_T2_R1 success_rate_T2_R2 avg_steps_T1_R1 avg_steps_T1_R2 avg_steps_T2_R1 avg_steps_T2_R2
0.000000000000000000e+00 2.000000000000000042e-03 nan 0.000000000000000000e+00 nan nan nan nan nan
7.500100000000000000e+04 3.000000000000000062e-03 nan 0.000000000000000000e+00 nan nan nan nan nan
2.750010000000000000e+05 1.000000000000000021e-02 nan 1.000000000000000021e-03 nan nan nan nan nan
4.750010000000000000e+05 6.000000000000000125e-03 nan 0.000000000000000000e+00 nan nan nan nan nan
6.750010000000000000e+05 8.999999999999999320e-03 nan 0.000000000000000000e+00 nan nan nan nan nan
8.750010000000000000e+05 6.000000000000000125e-03 nan 0.000000000000000000e+00 nan nan nan nan nan
1.075001000000000000e+06 1.000000000000000021e-02 nan 0.000000000000000000e+00 nan nan nan nan nan
1.275001000000000000e+06 1.099999999999999936e-02 nan 0.000000000000000000e+00 nan nan nan nan nan
1.475001000000000000e+06 1.200000000000000025e-02 nan 0.000000000000000000e+00 nan nan nan nan nan
1.675001000000000000e+06 3.400000000000000244e-02 nan nan nan 3.244117647058823195e+01 nan nan nan
1.875001000000000000e+06 3.200000000000000067e-02 nan 0.000000000000000000e+00 nan 2.953125000000000000e+01 nan nan nan
2.075001000000000000e+06 5.700000000000000205e-02 nan 3.000000000000000062e-03 nan 4.229824561403508909e+01 nan nan nan
2.275001000000000000e+06 7.900000000000000078e-02 nan 2.000000000000000042e-03 nan 4.143037974683544178e+01 nan nan nan
2.475001000000000000e+06 7.399999999999999634e-02 nan 3.000000000000000062e-03 nan 2.890540540540540704e+01 nan nan nan
2.675001000000000000e+06 5.999999999999999778e-02 nan 1.000000000000000021e-03 nan 3.270000000000000284e+01 nan nan nan
2.875001000000000000e+06 5.600000000000000117e-02 nan 1.000000000000000021e-03 nan 3.408928571428571530e+01 nan nan nan
3.075001000000000000e+06 8.999999999999999320e-03 nan nan nan nan nan nan nan
3.275001000000000000e+06 1.799999999999999864e-02 nan nan nan nan nan nan nan
3.475001000000000000e+06 2.500000000000000139e-02 nan 1.000000000000000021e-03 nan 3.615999999999999659e+01 nan nan nan
3.675001000000000000e+06 6.199999999999999956e-02 nan 2.000000000000000042e-03 nan 3.575806451612903203e+01 nan nan nan
3.875001000000000000e+06 7.299999999999999545e-02 nan 2.000000000000000042e-03 nan 2.486301369863013733e+01 nan nan nan
4.075001000000000000e+06 6.099999999999999867e-02 nan 5.000000000000000104e-03 nan 1.272131147540983598e+01 nan nan nan
4.275001000000000000e+06 8.899999999999999578e-02 nan 7.000000000000000146e-03 nan 1.593258426966292163e+01 nan nan nan
4.475001000000000000e+06 9.700000000000000289e-02 nan 1.000000000000000021e-03 nan 2.052577319587629034e+01 nan nan nan
4.675001000000000000e+06 1.039999999999999952e-01 nan 2.000000000000000042e-03 nan 2.208653846153845990e+01 nan nan nan
4.875001000000000000e+06 nan nan 7.000000000000000146e-03 nan nan nan nan nan
5.075001000000000000e+06 1.739999999999999880e-01 nan 1.299999999999999940e-02 nan 1.828160919540230012e+01 nan nan nan
5.275001000000000000e+06 nan nan 1.000000000000000021e-02 nan nan nan nan nan
5.475001000000000000e+06 nan nan 1.899999999999999953e-02 nan nan nan nan nan
5.675001000000000000e+06 nan nan nan nan nan nan nan nan
5.875001000000000000e+06 7.479999999999999982e-01 nan 9.900000000000000466e-02 nan 2.412967914438502604e+01 nan 4.211111111111111427e+01 nan
6.075001000000000000e+06 8.199999999999999512e-01 nan 1.869999999999999996e-01 nan 2.219999999999999929e+01 nan 3.715508021390374438e+01 nan
6.275001000000000000e+06 8.619999999999999885e-01 nan 3.559999999999999831e-01 nan 1.721113689095127697e+01 nan 2.591011235955056335e+01 nan
6.475001000000000000e+06 9.320000000000000506e-01 9.379999999999999449e-01 4.560000000000000164e-01 4.590000000000000191e-01 1.573390557939914203e+01 1.584754797441364538e+01 2.802631578947368496e+01 2.892156862745098067e+01
6.550002000000000000e+06 nan 9.040000000000000258e-01 nan 6.969999999999999529e-01 nan 1.662168141592920279e+01 nan 2.237302725968435979e+01
6.675001000000000000e+06 9.389999999999999458e-01 nan 3.910000000000000142e-01 nan 1.536421725239616620e+01 nan 2.645012787723785053e+01 nan
6.750002000000000000e+06 nan 9.639999999999999680e-01 nan 8.930000000000000160e-01 nan 1.495954356846472955e+01 nan 2.061030235162374069e+01
6.875001000000000000e+06 9.200000000000000400e-01 nan 4.749999999999999778e-01 nan 1.435543478260869499e+01 nan 2.603157894736841982e+01 nan
6.950002000000000000e+06 nan 9.699999999999999734e-01 nan 9.230000000000000426e-01 nan 1.381855670103092848e+01 nan 1.743120260021668599e+01
7.075001000000000000e+06 8.279999999999999583e-01 nan 4.819999999999999840e-01 nan 1.331280193236714915e+01 nan 2.502282157676348717e+01 nan
7.150002000000000000e+06 nan 9.479999999999999538e-01 nan 9.469999999999999529e-01 nan 1.327004219409282726e+01 nan 1.665997888067581911e+01
7.275001000000000000e+06 nan nan nan nan nan nan nan nan
7.350002000000000000e+06 nan 9.360000000000000542e-01 nan 9.000000000000000222e-01 nan 1.351388888888888928e+01 nan 1.564777777777777779e+01
7.475001000000000000e+06 8.110000000000000542e-01 nan 4.050000000000000266e-01 nan 1.306041923551171458e+01 nan 2.753827160493827009e+01 nan
7.550002000000000000e+06 nan 7.900000000000000355e-01 nan 7.570000000000000062e-01 nan 1.316202531645569707e+01 nan 1.635931307793923395e+01
7.675001000000000000e+06 9.399999999999999467e-01 nan 4.859999999999999876e-01 nan 1.229361702127659584e+01 nan 2.549794238683127645e+01 nan
7.750002000000000000e+06 nan 9.100000000000000311e-01 nan 8.329999999999999627e-01 nan 1.205824175824175803e+01 nan 1.426410564225690258e+01
7.875001000000000000e+06 9.559999999999999609e-01 nan 4.109999999999999765e-01 nan 1.198849372384937162e+01 nan 3.062043795620438047e+01 nan
7.950002000000000000e+06 nan 9.389999999999999458e-01 nan 9.589999999999999636e-01 nan 1.181469648562300279e+01 nan 1.416266944734097954e+01
8.075001000000000000e+06 9.629999999999999671e-01 nan 4.329999999999999960e-01 nan 1.136552440290757993e+01 nan 2.912933025404156950e+01 nan
8.150002000000000000e+06 nan 9.589999999999999636e-01 nan 9.210000000000000409e-01 nan 1.152971845672575668e+01 nan 1.430184581976112845e+01
8.275001000000000000e+06 9.429999999999999494e-01 nan 4.879999999999999893e-01 nan 1.171686108165429552e+01 nan 2.838114754098360493e+01 nan
8.350002000000000000e+06 nan 9.759999999999999787e-01 nan 9.389999999999999458e-01 nan 1.108913934426229453e+01 nan 1.321086261980830656e+01
8.475001000000000000e+06 9.499999999999999556e-01 nan 4.189999999999999836e-01 nan 1.062631578947368460e+01 nan 2.514319809069212397e+01 nan
8.550002000000000000e+06 nan 9.350000000000000533e-01 nan 9.519999999999999574e-01 nan 1.127165775401069503e+01 nan 1.281617647058823550e+01
8.675001000000000000e+06 6.099999999999999867e-01 nan 3.119999999999999996e-01 nan 1.249344262295081975e+01 nan 3.009935897435897445e+01 nan
8.750002000000000000e+06 nan 9.759999999999999787e-01 nan 9.839999999999999858e-01 nan 1.104815573770491888e+01 nan 1.313211382113821202e+01
8.875001000000000000e+06 nan nan nan nan nan nan nan nan
8.950002000000000000e+06 nan 9.489999999999999547e-01 nan 9.070000000000000284e-01 nan 1.209062170706006256e+01 nan 1.438699007717750789e+01
9.075001000000000000e+06 9.330000000000000515e-01 nan 5.929999999999999716e-01 nan 1.160235798499464011e+01 nan 2.179258010118043742e+01 nan
9.150002000000000000e+06 nan 9.789999999999999813e-01 nan 9.559999999999999609e-01 nan 1.091317671092951969e+01 nan 1.337970711297071169e+01
9.275001000000000000e+06 8.609999999999999876e-01 nan nan nan 1.037979094076655073e+01 nan nan nan
9.350002000000000000e+06 nan 9.759999999999999787e-01 nan 9.370000000000000551e-01 nan 1.157274590163934391e+01 nan 1.413874066168623322e+01
9.475001000000000000e+06 6.870000000000000551e-01 nan 5.020000000000000018e-01 nan 1.009898107714701609e+01 nan 2.005179282868525803e+01 nan
9.550002000000000000e+06 nan 9.809999999999999831e-01 nan 9.729999999999999760e-01 nan 1.100203873598369064e+01 nan 1.379958890030832563e+01
9.675001000000000000e+06 7.189999999999999725e-01 nan nan nan 1.006675938803894255e+01 nan nan nan
9.750002000000000000e+06 nan 7.479999999999999982e-01 nan 7.239999999999999769e-01 nan 1.144518716577540118e+01 nan 1.400552486187845247e+01
9.875001000000000000e+06 8.900000000000000133e-01 nan 5.769999999999999574e-01 nan 1.028314606741573023e+01 nan 1.837088388214904811e+01 nan
9.950002000000000000e+06 nan 9.639999999999999680e-01 nan 9.330000000000000515e-01 nan 1.066701244813278038e+01 nan 1.287352625937834993e+01
1.015000200000000000e+07 nan 9.849999999999999867e-01 nan 9.759999999999999787e-01 nan 1.087614213197969626e+01 nan 1.278586065573770547e+01
1.035000200000000000e+07 nan nan nan nan nan nan nan nan
1.055000200000000000e+07 nan 9.739999999999999769e-01 nan 9.200000000000000400e-01 nan 1.085420944558521583e+01 nan 1.239239130434782687e+01
1.075000200000000000e+07 nan 9.889999999999999902e-01 nan 9.739999999999999769e-01 nan 1.079271991911021189e+01 nan 1.271457905544147771e+01
1.095000200000000000e+07 nan 9.839999999999999858e-01 nan 9.579999999999999627e-01 nan 1.066260162601625971e+01 nan 1.256158663883089766e+01
1.115000200000000000e+07 nan 8.709999999999999964e-01 nan 8.309999999999999609e-01 nan 1.060160734787600489e+01 nan 1.227075812274368261e+01
1.135000200000000000e+07 nan 9.879999999999999893e-01 nan 9.689999999999999725e-01 nan 1.059008097165991913e+01 nan 1.286171310629515041e+01
1.155000200000000000e+07 nan 9.919999999999999929e-01 nan 9.220000000000000417e-01 nan 1.061794354838709609e+01 nan 1.286984815618221312e+01
1.175000200000000000e+07 nan 9.849999999999999867e-01 nan 9.769999999999999796e-01 nan 1.055837563451776617e+01 nan 1.233060388945752273e+01
1.195000200000000000e+07 nan 9.969999999999999973e-01 nan 9.799999999999999822e-01 nan 1.052156469408224737e+01 nan 1.226836734693877595e+01
1.215000200000000000e+07 nan 9.969999999999999973e-01 nan 9.889999999999999902e-01 nan 1.055667001003009098e+01 nan 1.237108190091000992e+01
1.235000200000000000e+07 nan 9.949999999999999956e-01 nan 9.839999999999999858e-01 nan 1.051256281407035154e+01 nan 1.237398373983739752e+01
1.255000200000000000e+07 nan 9.889999999999999902e-01 nan 9.939999999999999947e-01 nan 1.050050556117290235e+01 nan 1.242555331991951739e+01
1.275000200000000000e+07 nan 9.949999999999999956e-01 nan 9.969999999999999973e-01 nan 1.052562814070351749e+01 nan 1.227181544633901744e+01
1.295000200000000000e+07 nan 9.959999999999999964e-01 nan 9.819999999999999840e-01 nan 1.045180722891566205e+01 nan 1.229633401221996003e+01
1.315000200000000000e+07 nan 9.969999999999999973e-01 nan 9.879999999999999893e-01 nan 1.050952858575727156e+01 nan 1.224392712550607243e+01
1.335000200000000000e+07 nan 9.979999999999999982e-01 nan 9.949999999999999956e-01 nan 1.050200400801603173e+01 nan 1.243115577889447287e+01
1.355000200000000000e+07 nan 9.939999999999999947e-01 nan 9.929999999999999938e-01 nan 1.052313883299798825e+01 nan 1.227492447129909436e+01
1.375000200000000000e+07 nan 9.909999999999999920e-01 nan 9.849999999999999867e-01 nan 1.062260343087790027e+01 nan 1.215126903553299442e+01
1.395000200000000000e+07 nan 9.849999999999999867e-01 nan 9.799999999999999822e-01 nan 1.045786802030456819e+01 nan 1.236428571428571388e+01
1.415000200000000000e+07 nan 9.909999999999999920e-01 nan 9.919999999999999929e-01 nan 1.047023208879919309e+01 nan 1.235887096774193594e+01
1.435000200000000000e+07 nan 9.949999999999999956e-01 nan 9.909999999999999920e-01 nan 1.048241206030150785e+01 nan 1.223208879919273429e+01
1.455000200000000000e+07 nan 9.909999999999999920e-01 nan 9.859999999999999876e-01 nan 1.047325933400605535e+01 nan 1.224746450304259682e+01
1.475000200000000000e+07 nan 9.709999999999999742e-01 nan 8.629999999999999893e-01 nan 1.164263645726055607e+01 nan 1.349015063731170372e+01
1.495000200000000000e+07 nan 9.909999999999999920e-01 nan 9.799999999999999822e-01 nan 1.090918264379414815e+01 nan 1.274693877551020371e+01
1.515000200000000000e+07 nan 9.919999999999999929e-01 nan 9.709999999999999742e-01 nan 1.058266129032258007e+01 nan 1.229969104016477921e+01
1.535000200000000000e+07 nan 9.899999999999999911e-01 nan nan nan 1.053232323232323253e+01 nan nan
1.555000200000000000e+07 nan 9.959999999999999964e-01 nan 9.689999999999999725e-01 nan 1.048192771084337416e+01 nan 1.235500515995872028e+01
1.575000200000000000e+07 nan 9.959999999999999964e-01 nan nan nan 1.048493975903614484e+01 nan nan
1.595000200000000000e+07 nan 9.949999999999999956e-01 nan 9.759999999999999787e-01 nan 1.051758793969849215e+01 nan 1.217520491803278659e+01
1.615000200000000000e+07 nan 9.869999999999999885e-01 nan 9.879999999999999893e-01 nan 1.044883485309017246e+01 nan 1.212348178137651900e+01
1.635000200000000000e+07 nan 9.979999999999999982e-01 nan 1.000000000000000000e+00 nan 1.049599198396793653e+01 nan 1.206499999999999950e+01


==> sm_datasets/fig3b.txt <==
# Test types:
#   T1: test-greedy-lin-cint-N1000-set1
#   T2: test-greedy-lin-crat-N1000-set1
#   T3: test-greedy-lin-ccpxint-N1000-set1
#   T4: test-greedy-lin-ccpx-N1000-set1
# Columns:
#   epoch success_rate_T1_C1 success_rate_T1_C2 success_rate_T2_C1 success_rate_T2_C2 success_rate_T3_C1 success_rate_T3_C2 success_rate_T4_C1 success_rate_T4_C2 avg_steps_T1_C1 avg_steps_T1_C2 avg_steps_T2_C1 avg_steps_T2_C2 avg_steps_T3_C1 avg_steps_T3_C2 avg_steps_T4_C1 avg_steps_T4_C2
0.000000000000000000e+00 0.000000000000000000e+00 nan 0.000000000000000000e+00 nan 0.000000000000000000e+00 nan 0.000000000000000000e+00 nan nan nan nan nan nan nan nan nan
7.500100000000000000e+04 4.000000000000000083e-03 nan 0.000000000000000000e+00 nan 0.000000000000000000e+00 nan 0.000000000000000000e+00 nan nan nan nan nan nan nan nan nan
2.750010000000000000e+05 8.000000000000000167e-03 nan 0.000000000000000000e+00 nan 0.000000000000000000e+00 nan 0.000000000000000000e+00 nan nan nan nan nan nan nan nan nan
4.750010000000000000e+05 4.000000000000000083e-03 nan 0.000000000000000000e+00 nan 0.000000000000000000e+00 nan 0.000000000000000000e+00 nan nan nan nan nan nan nan nan nan
6.750010000000000000e+05 2.000000000000000042e-03 nan 0.000000000000000000e+00 nan 0.000000000000000000e+00 nan 0.000000000000000000e+00 nan nan nan nan nan nan nan nan nan
8.750010000000000000e+05 1.000000000000000021e-03 nan 0.000000000000000000e+00 nan 0.000000000000000000e+00 nan 0.000000000000000000e+00 nan nan nan nan nan nan nan nan nan
1.075001000000000000e+06 3.000000000000000062e-03 nan 0.000000000000000000e+00 nan 0.000000000000000000e+00 nan 0.000000000000000000e+00 nan nan nan nan nan nan nan nan nan
1.275001000000000000e+06 5.000000000000000104e-03 nan 0.000000000000000000e+00 nan 0.000000000000000000e+00 nan 0.000000000000000000e+00 nan nan nan nan nan nan nan nan nan
1.475001000000000000e+06 3.000000000000000062e-03 nan 0.000000000000000000e+00 nan 0.000000000000000000e+00 nan 0.000000000000000000e+00 nan nan nan nan nan nan nan nan nan
1.675001000000000000e+06 nan nan 0.000000000000000000e+00 nan 0.000000000000000000e+00 nan 0.000000000000000000e+00 nan nan nan nan nan nan nan nan nan
1.875001000000000000e+06 1.400000000000000029e-02 nan 0.000000000000000000e+00 nan 0.000000000000000000e+00 nan 0.000000000000000000e+00 nan nan nan nan nan nan nan nan nan
2.075001000000000000e+06 8.999999999999999320e-03 nan 0.000000000000000000e+00 nan 1.000000000000000021e-03 nan 0.000000000000000000e+00 nan nan nan nan nan nan nan nan nan
2.275001000000000000e+06 1.899999999999999953e-02 nan 0.000000000000000000e+00 nan 1.000000000000000021e-03 nan 0.000000000000000000e+00 nan nan nan nan nan nan nan nan nan
2.475001000000000000e+06 2.000000000000000042e-02 nan 1.000000000000000021e-03 nan 1.000000000000000021e-03 nan 0.000000000000000000e+00 nan 2.375000000000000000e+01 nan nan nan nan nan nan nan
2.675001000000000000e+06 3.099999999999999978e-02 nan 0.000000000000000000e+00 nan 1.000000000000000021e-03 nan 0.000000000000000000e+00 nan 1.658064516129032384e+01 nan nan nan nan nan nan nan
2.875001000000000000e+06 5.099999999999999672e-02 nan 1.000000000000000021e-03 nan 1.000000000000000021e-03 nan 0.000000000000000000e+00 nan 2.935294117647058698e+01 nan nan nan nan nan nan nan
3.075001000000000000e+06 4.100000000000000172e-02 nan 1.000000000000000021e-03 nan 2.000000000000000042e-03 nan 0.000000000000000000e+00 nan 2.168292682926829329e+01 nan nan nan nan nan nan nan
3.275001000000000000e+06 5.999999999999999778e-02 nan 5.000000000000000104e-03 nan 4.000000000000000083e-03 nan 0.000000000000000000e+00 nan 3.620000000000000284e+01 nan nan nan nan nan nan nan
3.475001000000000000e+06 8.200000000000000344e-02 nan 6.000000000000000125e-03 nan 4.000000000000000083e-03 nan 0.000000000000000000e+00 nan 3.359756097560975263e+01 nan nan nan nan nan nan nan
3.675001000000000000e+06 3.799999999999999906e-02 nan 0.000000000000000000e+00 nan 3.000000000000000062e-03 nan 0.000000000000000000e+00 nan 2.784210526315789380e+01 nan nan nan nan nan nan nan
3.875001000000000000e+06 4.700000000000000011e-02 nan 1.000000000000000021e-03 nan 1.000000000000000021e-03 nan 0.000000000000000000e+00 nan 1.674468085106382986e+01 nan nan nan nan nan nan nan
4.075001000000000000e+06 8.200000000000000344e-02 nan 2.000000000000000042e-03 nan 2.000000000000000042e-03 nan 0.000000000000000000e+00 nan 1.362195121951219434e+01 nan nan nan nan nan nan nan
4.275001000000000000e+06 9.500000000000000111e-02 nan 2.000000000000000042e-03 nan 2.000000000000000042e-03 nan 0.000000000000000000e+00 nan 1.578947368421052566e+01 nan nan nan nan nan nan nan
4.475001000000000000e+06 7.900000000000000078e-02 nan 3.000000000000000062e-03 nan 4.000000000000000083e-03 nan 0.000000000000000000e+00 nan 1.203797468354430400e+01 nan nan nan nan nan nan nan
4.675001000000000000e+06 9.600000000000000200e-02 nan 2.000000000000000042e-03 nan 2.000000000000000042e-03 nan 0.000000000000000000e+00 nan 1.181250000000000000e+01 nan nan nan nan nan nan nan
4.875001000000000000e+06 1.150000000000000050e-01 nan 2.000000000000000042e-03 nan 4.000000000000000083e-03 nan 0.000000000000000000e+00 nan 2.006956521739130395e+01 nan nan nan nan nan nan nan
5.075001000000000000e+06 1.130000000000000032e-01 nan 2.000000000000000042e-03 nan 3.000000000000000062e-03 nan 0.000000000000000000e+00 nan 1.292920353982300874e+01 nan nan nan nan nan nan nan
5.275001000000000000e+06 1.089999999999999997e-01 nan 2.000000000000000042e-03 nan 2.000000000000000042e-03 nan 0.000000000000000000e+00 nan 1.046788990825688082e+01 nan nan nan nan nan nan nan
5.475001000000000000e+06 1.150000000000000050e-01 nan 3.000000000000000062e-03 nan 4.000000000000000083e-03 nan 0.000000000000000000e+00 nan 1.119999999999999929e+01 nan nan nan nan nan nan nan
5.675001000000000000e+06 7.199999999999999456e-02 nan 2.000000000000000042e-03 nan 0.000000000000000000e+00 nan 0.000000000000000000e+00 nan 8.861111111111110716e+00 nan nan nan nan nan nan nan
5.875001000000000000e+06 1.229999999999999982e-01 nan 3.000000000000000062e-03 nan 3.000000000000000062e-03 nan 0.000000000000000000e+00 nan 1.155284552845528445e+01 nan nan nan nan nan nan nan
6.075001000000000000e+06 9.099999999999999756e-02 nan 1.000000000000000021e-03 nan 2.000000000000000042e-03 nan 0.000000000000000000e+00 nan 9.000000000000000000e+00 nan nan nan nan nan nan nan
6.275001000000000000e+06 1.219999999999999973e-01 nan 4.000000000000000083e-03 nan 3.000000000000000062e-03 nan 0.000000000000000000e+00 nan 1.239344262295082011e+01 nan nan nan nan nan nan nan
6.475001000000000000e+06 nan nan 2.000000000000000042e-03 nan 2.000000000000000042e-03 nan 0.000000000000000000e+00 nan nan nan nan nan nan nan nan nan
6.675001000000000000e+06 1.340000000000000080e-01 nan 1.099999999999999936e-02 nan 1.299999999999999940e-02 nan 4.000000000000000083e-03 nan 1.511194029850746290e+01 nan nan nan nan nan nan nan
6.875001000000000000e+06 1.330000000000000071e-01 nan 3.000000000000000062e-03 nan 2.000000000000000042e-03 nan 0.000000000000000000e+00 nan 1.048872180451127889e+01 nan nan nan nan nan nan nan
7.075001000000000000e+06 1.310000000000000053e-01 nan 3.000000000000000062e-03 nan 1.000000000000000021e-03 nan 0.000000000000000000e+00 nan 9.641221374045802150e+00 nan nan nan nan nan nan nan
7.275001000000000000e+06 1.229999999999999982e-01 nan 3.000000000000000062e-03 nan 2.000000000000000042e-03 nan 0.000000000000000000e+00 nan 1.751219512195121908e+01 nan nan nan nan nan nan nan
7.475001000000000000e+06 nan nan 6.000000000000000125e-03 nan 2.000000000000000042e-03 nan 0.000000000000000000e+00 nan nan nan nan nan nan nan nan nan
7.675001000000000000e+06 1.590000000000000024e-01 nan nan nan 2.000000000000000042e-03 nan 0.000000000000000000e+00 nan 1.432075471698113134e+01 nan nan nan nan nan nan nan
7.875001000000000000e+06 1.380000000000000115e-01 nan 7.000000000000000146e-03 nan 2.000000000000000042e-03 nan 0.000000000000000000e+00 nan 1.145652173913043548e+01 nan nan nan nan nan nan nan
8.075001000000000000e+06 nan nan 8.000000000000000167e-03 nan 3.000000000000000062e-03 nan 1.000000000000000021e-03 nan nan nan nan nan nan nan nan nan
8.275001000000000000e+06 1.539999999999999980e-01 nan 6.000000000000000125e-03 nan 4.000000000000000083e-03 nan 0.000000000000000000e+00 nan 1.131818181818181834e+01 nan nan nan nan nan nan nan
8.475001000000000000e+06 nan nan 8.000000000000000167e-03 nan 7.000000000000000146e-03 nan 0.000000000000000000e+00 nan nan nan nan nan nan nan nan nan
8.675001000000000000e+06 1.419999999999999873e-01 nan 6.000000000000000125e-03 nan 1.000000000000000021e-03 nan 0.000000000000000000e+00 nan 1.002112676056338003e+01 nan nan nan nan nan nan nan
8.875001000000000000e+06 1.429999999999999882e-01 nan 6.000000000000000125e-03 nan 1.000000000000000021e-03 nan 0.000000000000000000e+00 nan 1.024475524475524502e+01 nan nan nan nan nan nan nan
9.075001000000000000e+06 1.489999999999999936e-01 nan 7.000000000000000146e-03 nan 0.000000000000000000e+00 nan 0.000000000000000000e+00 nan 1.128187919463087319e+01 nan nan nan nan nan nan nan
9.275001000000000000e+06 nan nan 8.000000000000000167e-03 nan nan nan 0.000000000000000000e+00 nan nan nan nan nan nan nan nan nan
9.475001000000000000e+06 3.599999999999999867e-01 nan 8.300000000000000433e-02 nan 2.000000000000000042e-02 nan 6.000000000000000125e-03 nan 2.693611111111111001e+01 nan 5.154216867469879304e+01 nan 4.825000000000000000e+01 nan nan nan
9.675001000000000000e+06 3.439999999999999725e-01 nan 7.799999999999999989e-02 nan 3.899999999999999994e-02 nan 1.200000000000000025e-02 nan 2.541860465116279144e+01 nan 4.935897435897435770e+01 nan 4.671794871794871540e+01 nan nan nan
9.875001000000000000e+06 5.809999999999999609e-01 nan 2.720000000000000195e-01 nan 1.610000000000000042e-01 nan 7.499999999999999722e-02 nan 3.097074010327022364e+01 nan 4.689705882352941302e+01 nan 5.392546583850931796e+01 nan 5.324000000000000199e+01 nan
1.007500100000000000e+07 3.830000000000000071e-01 nan 1.130000000000000032e-01 nan 5.099999999999999672e-02 nan 3.799999999999999906e-02 nan 2.738642297650130430e+01 nan 4.832743362831858747e+01 nan 6.033333333333333570e+01 nan 5.915789473684210265e+01 nan
1.027500100000000000e+07 5.709999999999999520e-01 nan nan nan nan nan 1.950000000000000067e-01 nan 2.467250437828371190e+01 nan nan nan nan nan 4.941025641025640880e+01 nan
1.047500100000000000e+07 9.290000000000000480e-01 nan nan nan 4.839999999999999858e-01 nan 3.519999999999999796e-01 nan 2.062325080731969962e+01 nan nan nan 4.320867768595041269e+01 nan 4.016477272727272663e+01 nan
1.067500100000000000e+07 9.140000000000000346e-01 9.200000000000000400e-01 4.600000000000000200e-01 4.650000000000000244e-01 2.610000000000000098e-01 2.720000000000000195e-01 1.950000000000000067e-01 2.159999999999999976e-01 2.259518599562363406e+01 2.305543478260869605e+01 4.053260869565217206e+01 4.041935483870967971e+01 4.018390804597701305e+01 4.080514705882352899e+01 3.653333333333333144e+01 3.749537037037037379e+01
1.075000200000000000e+07 nan 9.300000000000000488e-01 nan nan nan nan nan nan nan 1.639999999999999858e+01 nan nan nan nan nan nan
1.087500100000000000e+07 9.899999999999999911e-01 nan 4.899999999999999911e-01 nan 4.979999999999999982e-01 nan 3.639999999999999902e-01 nan 1.750101010101010246e+01 nan 2.845306122448979735e+01 nan 3.396586345381525973e+01 nan 3.379120879120878840e+01 nan
1.095000200000000000e+07 nan 9.330000000000000515e-01 nan nan nan 9.389999999999999458e-01 nan 7.660000000000000142e-01 nan 1.549732047159699810e+01 nan nan nan 1.791160809371671903e+01 nan 2.242167101827676134e+01
1.107500100000000000e+07 9.709999999999999742e-01 nan 3.880000000000000115e-01 nan 4.199999999999999845e-01 nan 3.200000000000000067e-01 nan 1.588877445932028820e+01 nan 2.465463917525773141e+01 nan 3.531190476190476346e+01 nan 3.357187499999999858e+01 nan
1.115000200000000000e+07 nan 9.290000000000000480e-01 nan 7.750000000000000222e-01 nan 9.270000000000000462e-01 nan 7.880000000000000338e-01 nan 1.443702906350914894e+01 nan 2.059225806451613039e+01 nan 1.736893203883495218e+01 nan 2.030837563451776617e+01
1.127500100000000000e+07 9.379999999999999449e-01 nan 3.840000000000000080e-01 nan 3.469999999999999751e-01 nan nan nan 1.718443496801705805e+01 nan 2.783854166666666785e+01 nan 3.459942363112391917e+01 nan nan nan
1.135000200000000000e+07 nan 9.539999999999999591e-01 nan 8.629999999999999893e-01 nan 9.689999999999999725e-01 nan 8.739999999999999991e-01 nan 1.429245283018867951e+01 nan 1.978679026651216688e+01 nan 1.632094943240453944e+01 nan 1.996109839816933729e+01
1.147500100000000000e+07 9.170000000000000373e-01 nan nan nan 3.200000000000000067e-01 nan nan nan 1.831624863685932425e+01 nan nan nan 3.613437499999999858e+01 nan nan nan
1.155000200000000000e+07 nan 9.829999999999999849e-01 nan 8.750000000000000000e-01 nan 9.929999999999999938e-01 nan 8.920000000000000151e-01 nan 1.337029501525941022e+01 nan 1.739771428571428658e+01 nan 1.513695871097683820e+01 nan 1.742040358744394624e+01
1.167500100000000000e+07 9.819999999999999840e-01 nan 4.779999999999999805e-01 nan 5.040000000000000036e-01 nan nan nan 1.399694501018329973e+01 nan 2.414644351464434990e+01 nan 3.162301587301587347e+01 nan nan nan
1.175000200000000000e+07 nan 9.809999999999999831e-01 nan nan nan 9.659999999999999698e-01 nan 9.130000000000000338e-01 nan 1.398165137614678954e+01 nan nan nan 1.570496894409937916e+01 nan 1.806571741511500662e+01
1.187500100000000000e+07 9.629999999999999671e-01 nan 4.670000000000000262e-01 nan 3.629999999999999893e-01 nan 2.330000000000000127e-01 nan 1.469262720664589850e+01 nan 2.382655246252676662e+01 nan 3.355922865013774015e+01 nan 3.390557939914162944e+01 nan
1.195000200000000000e+07 nan 9.899999999999999911e-01 nan 9.300000000000000488e-01 nan 9.989999999999999991e-01 nan 9.429999999999999494e-01 nan 1.362727272727272698e+01 nan 1.821290322580645338e+01 nan 1.514614614614614574e+01 nan 1.760975609756097526e+01
1.207500100000000000e+07 2.059999999999999887e-01 nan 8.999999999999999667e-02 nan 2.599999999999999881e-02 nan 1.499999999999999944e-02 nan 1.580097087378640808e+01 nan 3.117777777777777715e+01 nan 3.457692307692308020e+01 nan nan nan
1.215000200000000000e+07 nan 9.879999999999999893e-01 nan 9.110000000000000320e-01 nan 9.889999999999999902e-01 nan 9.559999999999999609e-01 nan 1.385829959514170007e+01 nan 1.749176728869374386e+01 nan 1.478665318503538906e+01 nan 1.688179916317991669e+01
1.220499100000000000e+07 0.000000000000000000e+00 nan 0.000000000000000000e+00 nan 0.000000000000000000e+00 nan 0.000000000000000000e+00 nan nan nan nan nan nan nan nan nan
1.235000200000000000e+07 nan 9.859999999999999876e-01 nan 9.250000000000000444e-01 nan 9.959999999999999964e-01 nan 9.639999999999999680e-01 nan 1.378194726166328543e+01 nan 1.776432432432432407e+01 nan 1.455823293172690747e+01 nan 1.655290456431535162e+01
1.255000200000000000e+07 nan 9.769999999999999796e-01 nan nan nan 9.889999999999999902e-01 nan 9.559999999999999609e-01 nan 1.383930399181166848e+01 nan nan nan 1.482204246713852314e+01 nan 1.614853556485355668e+01
1.275000200000000000e+07 nan 9.849999999999999867e-01 nan 8.870000000000000107e-01 nan 9.979999999999999982e-01 nan 9.499999999999999556e-01 nan 1.345482233502537994e+01 nan 1.771589627959413704e+01 nan 1.415330661322645334e+01 nan 1.596947368421052715e+01
1.295000200000000000e+07 nan 9.939999999999999947e-01 nan 9.429999999999999494e-01 nan 9.969999999999999973e-01 nan 9.639999999999999680e-01 nan 1.320724346076458744e+01 nan 1.703075291622481302e+01 nan 1.380441323971915679e+01 nan 1.528112033195020736e+01
1.315000200000000000e+07 nan 9.949999999999999956e-01 nan 9.220000000000000417e-01 nan 9.809999999999999831e-01 nan 9.479999999999999538e-01 nan 1.295979899497487509e+01 nan 1.700325379609544640e+01 nan 1.373394495412843952e+01 nan 1.533122362869198341e+01
1.335000200000000000e+07 nan 9.869999999999999885e-01 nan 9.300000000000000488e-01 nan 9.979999999999999982e-01 nan 9.679999999999999716e-01 nan 1.239007092198581539e+01 nan 1.597956989247311910e+01 nan 1.330260521042084143e+01 nan 1.471590909090909172e+01
1.355000200000000000e+07 nan 9.929999999999999938e-01 nan 8.940000000000000169e-01 nan 9.969999999999999973e-01 nan 9.479999999999999538e-01 nan 1.224471299093655574e+01 nan 1.595413870246085075e+01 nan 1.312036108324974926e+01 nan 1.435337552742616118e+01
1.375000200000000000e+07 nan 9.959999999999999964e-01 nan 9.040000000000000258e-01 nan 1.000000000000000000e+00 nan 9.489999999999999547e-01 nan 1.260441767068273045e+01 nan 1.575110619469026574e+01 nan 1.309999999999999964e+01 nan 1.411801896733403616e+01
1.395000200000000000e+07 nan 9.879999999999999893e-01 nan nan nan 9.979999999999999982e-01 nan 9.489999999999999547e-01 nan 1.236234817813765119e+01 nan nan nan 1.306012024048096265e+01 nan 1.411907270811380322e+01
1.415000200000000000e+07 nan 9.939999999999999947e-01 nan 9.499999999999999556e-01 nan 9.989999999999999991e-01 nan 9.739999999999999769e-01 nan 1.240442655935613736e+01 nan 1.590947368421052666e+01 nan 1.310010010010010006e+01 nan 1.449075975359342827e+01
1.435000200000000000e+07 nan 9.909999999999999920e-01 nan 9.300000000000000488e-01 nan 9.979999999999999982e-01 nan 9.599999999999999645e-01 nan 1.233804238143289567e+01 nan 1.553763440860215006e+01 nan 1.302705410821643284e+01 nan 1.445625000000000071e+01
1.455000200000000000e+07 nan 9.909999999999999920e-01 nan nan nan 1.000000000000000000e+00 nan 9.829999999999999849e-01 nan 1.217961654894046397e+01 nan nan nan 1.303100000000000058e+01 nan 1.404883011190234043e+01
1.475000200000000000e+07 nan 9.949999999999999956e-01 nan nan nan 1.000000000000000000e+00 nan 9.839999999999999858e-01 nan 1.216281407035175910e+01 nan nan nan 1.302899999999999991e+01 nan 1.424796747967479682e+01
1.495000200000000000e+07 nan 9.939999999999999947e-01 nan 9.689999999999999725e-01 nan 1.000000000000000000e+00 nan 9.889999999999999902e-01 nan 1.206237424547283688e+01 nan 1.482456140350877227e+01 nan 1.303700000000000081e+01 nan 1.402123356926188080e+01
1.515000200000000000e+07 nan 9.889999999999999902e-01 nan 9.419999999999999485e-01 nan 9.959999999999999964e-01 nan 9.789999999999999813e-01 nan 1.206268958543983771e+01 nan 1.487154989384288761e+01 nan 1.298092369477911667e+01 nan 1.388968335035750812e+01
1.535000200000000000e+07 nan 9.909999999999999920e-01 nan 9.649999999999999689e-01 nan 1.000000000000000000e+00 nan 9.769999999999999796e-01 nan 1.195055499495459195e+01 nan 1.435544041450777186e+01 nan 1.299099999999999966e+01 nan 1.358034800409416576e+01
1.555000200000000000e+07 nan 9.849999999999999867e-01 nan 9.719999999999999751e-01 nan 9.989999999999999991e-01 nan 9.879999999999999893e-01 nan 1.228324873096446623e+01 nan 1.487037037037037024e+01 nan 1.302602602602602566e+01 nan 1.377429149797570851e+01
1.575000200000000000e+07 nan 9.879999999999999893e-01 nan nan nan 9.989999999999999991e-01 nan 9.889999999999999902e-01 nan 1.245647773279352144e+01 nan nan nan 1.300600600600600565e+01 nan 1.406875631951466055e+01
1.595000200000000000e+07 nan 9.769999999999999796e-01 nan 9.679999999999999716e-01 nan 1.000000000000000000e+00 nan 9.879999999999999893e-01 nan 1.254657113613101416e+01 nan 1.489979338842975132e+01 nan 1.309699999999999953e+01 nan 1.369635627530364452e+01
1.615000200000000000e+07 nan 9.969999999999999973e-01 nan nan nan 1.000000000000000000e+00 nan 9.779999999999999805e-01 nan 1.189267803410230684e+01 nan nan nan 1.298499999999999943e+01 nan 1.384355828220858875e+01
1.635000200000000000e+07 nan 1.000000000000000000e+00 nan 9.779999999999999805e-01 nan 9.879999999999999893e-01 nan 9.879999999999999893e-01 nan 1.199699999999999989e+01 nan 1.417689161554192268e+01 nan 1.310627530364372539e+01 nan 1.380870445344129571e+01
1.655000200000000000e+07 nan 9.959999999999999964e-01 nan 9.479999999999999538e-01 nan 9.979999999999999982e-01 nan 9.829999999999999849e-01 nan 1.201305220883534197e+01 nan 1.404324894514767941e+01 nan 1.300300601202404849e+01 nan 1.389623601220752747e+01
1.675000200000000000e+07 nan 9.949999999999999956e-01 nan 9.779999999999999805e-01 nan 9.989999999999999991e-01 nan 9.869999999999999885e-01 nan 1.211658291457286474e+01 nan 1.395705521472392618e+01 nan 1.297997997997997999e+01 nan 1.365045592705167188e+01
1.695000200000000000e+07 nan 9.919999999999999929e-01 nan 9.749999999999999778e-01 nan 1.000000000000000000e+00 nan 9.859999999999999876e-01 nan 1.202116935483870996e+01 nan 1.400820512820512853e+01 nan 1.296899999999999942e+01 nan 1.360649087221095321e+01
1.715000200000000000e+07 nan 9.849999999999999867e-01 nan 9.310000000000000497e-01 nan 9.979999999999999982e-01 nan 9.679999999999999716e-01 nan 1.195837563451776653e+01 nan 1.409344790547797999e+01 nan 1.298396793587174436e+01 nan 1.358884297520661200e+01
1.735000200000000000e+07 nan 9.969999999999999973e-01 nan 9.789999999999999813e-01 nan 1.000000000000000000e+00 nan 9.919999999999999929e-01 nan 1.212437311935807394e+01 nan 1.423084780388151138e+01 nan 1.298199999999999932e+01 nan 1.368245967741935409e+01
1.755000200000000000e+07 nan 1.000000000000000000e+00 nan 9.689999999999999725e-01 nan 9.989999999999999991e-01 nan 9.779999999999999805e-01 nan 1.199099999999999966e+01 nan 1.398039215686274517e+01 nan 1.296896896896896934e+01 nan 1.368302658486707557e+01
1.775000200000000000e+07 nan 9.989999999999999991e-01 nan 9.619999999999999662e-01 nan 9.989999999999999991e-01 nan 9.789999999999999813e-01 nan 1.198898898898898935e+01 nan 1.390020790020790109e+01 nan 1.297097097097097063e+01 nan 1.350766087844739616e+01
1.795000200000000000e+07 nan 1.000000000000000000e+00 nan 9.829999999999999849e-01 nan 1.000000000000000000e+00 nan 9.909999999999999920e-01 nan 1.202800000000000047e+01 nan 1.413733468972533025e+01 nan 1.295400000000000063e+01 nan 1.370736629667003115e+01
1.815000200000000000e+07 nan 9.979999999999999982e-01 nan 9.839999999999999858e-01 nan 1.000000000000000000e+00 nan 9.889999999999999902e-01 nan 1.202404809619238435e+01 nan 1.415853658536585336e+01 nan 1.297899999999999920e+01 nan 1.375834175935288251e+01
1.835000200000000000e+07 nan 9.949999999999999956e-01 nan 9.829999999999999849e-01 nan 1.000000000000000000e+00 nan 9.909999999999999920e-01 nan 1.199396984924623055e+01 nan 1.422482197355035538e+01 nan 1.297799999999999976e+01 nan 1.359636730575176600e+01
1.855000200000000000e+07 nan 9.949999999999999956e-01 nan 9.809999999999999831e-01 nan 9.989999999999999991e-01 nan 9.949999999999999956e-01 nan 1.197386934673366810e+01 nan 1.437308868501528991e+01 nan 1.301001001001001001e+01 nan 1.358894472361808958e+01
1.875000200000000000e+07 nan 9.959999999999999964e-01 nan 9.879999999999999893e-01 nan 9.989999999999999991e-01 nan 9.959999999999999964e-01 nan 1.162449799196787126e+01 nan 1.401821862348178094e+01 nan 1.249749749749749661e+01 nan 1.309337349397590344e+01
1.895000200000000000e+07 nan 9.929999999999999938e-01 nan 9.749999999999999778e-01 nan 1.000000000000000000e+00 nan 9.959999999999999964e-01 nan 1.105337361530714979e+01 nan 1.279897435897435898e+01 nan 1.198499999999999943e+01 nan 1.249598393574297184e+01
1.915000200000000000e+07 nan 9.949999999999999956e-01 nan 9.819999999999999840e-01 nan 1.000000000000000000e+00 nan 9.909999999999999920e-01 nan 1.097487437185929693e+01 nan 1.321486761710794333e+01 nan 1.196299999999999919e+01 nan 1.267103935418768934e+01
1.935000200000000000e+07 nan 9.929999999999999938e-01 nan 9.489999999999999547e-01 nan 1.000000000000000000e+00 nan 9.919999999999999929e-01 nan 1.094662638469285021e+01 nan 1.262592202318229795e+01 nan 1.196700000000000053e+01 nan 1.262903225806451601e+01
1.955000200000000000e+07 nan 9.949999999999999956e-01 nan 9.889999999999999902e-01 nan 1.000000000000000000e+00 nan 9.899999999999999911e-01 nan 1.100402010050251178e+01 nan 1.292922143579373184e+01 nan 1.197899999999999920e+01 nan 1.273333333333333250e+01
1.975000200000000000e+07 nan 9.939999999999999947e-01 nan 9.889999999999999902e-01 nan 1.000000000000000000e+00 nan 9.909999999999999920e-01 nan 1.091448692152917488e+01 nan 1.289484327603640068e+01 nan 1.198499999999999943e+01 nan 1.278708375378405648e+01
1.995000200000000000e+07 nan 9.939999999999999947e-01 nan 9.879999999999999893e-01 nan 1.000000000000000000e+00 nan 9.949999999999999956e-01 nan 1.094768611670020064e+01 nan 1.286336032388664030e+01 nan 1.196199999999999974e+01 nan 1.301407035175879479e+01
2.015000200000000000e+07 nan 9.959999999999999964e-01 nan 9.919999999999999929e-01 nan 9.989999999999999991e-01 nan 9.869999999999999885e-01 nan 1.102610441767068217e+01 nan 1.313306451612903203e+01 nan 1.196496496496496498e+01 nan 1.287841945288753820e+01
2.035000200000000000e+07 nan 9.959999999999999964e-01 nan 9.839999999999999858e-01 nan 1.000000000000000000e+00 nan 9.909999999999999920e-01 nan 1.093975903614457756e+01 nan 1.304573170731707243e+01 nan 1.197600000000000087e+01 nan 1.309081735620585185e+01
2.055000200000000000e+07 nan 9.909999999999999920e-01 nan 9.749999999999999778e-01 nan 1.000000000000000000e+00 nan 9.929999999999999938e-01 nan 1.100908173562058501e+01 nan 1.343487179487179439e+01 nan 1.202299999999999969e+01 nan 1.267270896273917380e+01
2.075000200000000000e+07 nan 9.939999999999999947e-01 nan 9.909999999999999920e-01 nan 1.000000000000000000e+00 nan 9.889999999999999902e-01 nan 1.094969818913480886e+01 nan 1.307568113017154410e+01 nan 1.196000000000000085e+01 nan 1.259858442871587414e+01
2.095000200000000000e+07 nan 9.959999999999999964e-01 nan 9.729999999999999760e-01 nan 9.989999999999999991e-01 nan 9.909999999999999920e-01 nan 1.100903614457831381e+01 nan 1.285405960945529280e+01 nan 1.196596596596596562e+01 nan 1.266094853683148358e+01
2.115000200000000000e+07 nan 9.949999999999999956e-01 nan 9.849999999999999867e-01 nan 1.000000000000000000e+00 nan 9.929999999999999938e-01 nan 1.104824120603015025e+01 nan 1.299593908629441685e+01 nan 1.197799999999999976e+01 nan 1.262537764350453173e+01


==> sm_datasets/fig4.txt <==
# Test types:
#   T1: test-greedy-lin-cint-N10000-setT
#   T2: test-greedy-lin-crat-N10000-setT
#   T3: test-greedy-lin-cint+0.5sym1-N10000-setT
#   T4: test-greedy-lin-crat+0.33sym1-N10000-setT
# Columns:
#   epoch success_rate_T1_S1 success_rate_T1_S2 success_rate_T1_S3 success_rate_T1_S4 success_rate_T1_S5 success_rate_T2_S1 success_rate_T2_S2 success_rate_T2_S3 success_rate_T2_S4 success_rate_T2_S5 success_rate_T3_S1 success_rate_T3_S2 success_rate_T3_S3 success_rate_T3_S4 success_rate_T3_S5 success_rate_T4_S1 success_rate_T4_S2 success_rate_T4_S3 success_rate_T4_S4 success_rate_T4_S5 avg_steps_T1_S1 avg_steps_T1_S2 avg_steps_T1_S3 avg_steps_T1_S4 avg_steps_T1_S5 avg_steps_T2_S1 avg_steps_T2_S2 avg_steps_T2_S3 avg_steps_T2_S4 avg_steps_T2_S5 avg_steps_T3_S1 avg_steps_T3_S2 avg_steps_T3_S3 avg_steps_T3_S4 avg_steps_T3_S5 avg_steps_T4_S1 avg_steps_T4_S2 avg_steps_T4_S3 avg_steps_T4_S4 avg_steps_T4_S5
0.000000000000000000e+00 0.000000000000000000e+00 nan nan nan nan 0.000000000000000000e+00 nan nan nan nan 0.000000000000000000e+00 nan nan nan nan 0.000000000000000000e+00 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
2.750010000000000000e+05 2.000000000000000096e-04 nan nan nan nan 0.000000000000000000e+00 nan nan nan nan 1.000000000000000048e-04 nan nan nan nan 0.000000000000000000e+00 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
6.750010000000000000e+05 2.999999999999999737e-04 nan nan nan nan 0.000000000000000000e+00 nan nan nan nan 5.999999999999999474e-04 nan nan nan nan 0.000000000000000000e+00 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
1.075001000000000000e+06 2.799999999999999972e-03 nan nan nan nan 1.000000000000000048e-04 nan nan nan nan 5.000000000000000104e-04 nan nan nan nan 0.000000000000000000e+00 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
1.475001000000000000e+06 1.000000000000000021e-03 nan nan nan nan 0.000000000000000000e+00 nan nan nan nan 4.000000000000000192e-04 nan nan nan nan 0.000000000000000000e+00 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
1.875001000000000000e+06 2.000000000000000096e-04 nan nan nan nan 0.000000000000000000e+00 nan nan nan nan 2.999999999999999737e-04 nan nan nan nan 0.000000000000000000e+00 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
2.275001000000000000e+06 2.799999999999999972e-03 nan nan nan nan 2.000000000000000096e-04 nan nan nan nan 8.000000000000000383e-04 nan nan nan nan 0.000000000000000000e+00 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
2.675001000000000000e+06 2.000000000000000096e-04 nan nan nan nan 0.000000000000000000e+00 nan nan nan nan 2.999999999999999737e-04 nan nan nan nan 0.000000000000000000e+00 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
3.075001000000000000e+06 2.000000000000000096e-04 nan nan nan nan 0.000000000000000000e+00 nan nan nan nan 3.599999999999999901e-03 nan nan nan nan 0.000000000000000000e+00 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
3.475001000000000000e+06 3.899999999999999821e-03 nan nan nan nan 1.000000000000000048e-04 nan nan nan nan 1.699999999999999905e-03 nan nan nan nan 0.000000000000000000e+00 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
3.875001000000000000e+06 5.799999999999999600e-03 nan nan nan nan 0.000000000000000000e+00 nan nan nan nan 9.499999999999999764e-03 nan nan nan nan 0.000000000000000000e+00 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
4.275001000000000000e+06 5.999999999999999474e-04 nan nan nan nan 0.000000000000000000e+00 nan nan nan nan 5.199999999999999761e-03 nan nan nan nan 1.000000000000000048e-04 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
4.675001000000000000e+06 4.000000000000000192e-04 nan nan nan nan 0.000000000000000000e+00 nan nan nan nan 4.400000000000000265e-03 nan nan nan nan 0.000000000000000000e+00 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
5.075001000000000000e+06 9.400000000000000369e-03 nan nan nan nan 4.000000000000000192e-04 nan nan nan nan 1.129999999999999928e-02 nan nan nan nan 2.000000000000000096e-04 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
5.475001000000000000e+06 1.490000000000000005e-02 nan nan nan nan 2.000000000000000096e-04 nan nan nan nan 9.400000000000000369e-03 nan nan nan nan 1.000000000000000048e-04 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
5.875001000000000000e+06 2.340000000000000066e-02 nan nan nan nan 5.000000000000000104e-04 nan nan nan nan 1.020000000000000073e-02 nan nan nan nan 4.000000000000000192e-04 nan nan nan nan 3.691452991452991483e+01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
6.275001000000000000e+06 1.034999999999999948e-01 nan nan nan nan 6.799999999999999621e-03 nan nan nan nan 2.580000000000000002e-02 nan nan nan nan 3.399999999999999811e-03 nan nan nan nan 4.494685990338164316e+01 nan nan nan nan nan nan nan nan nan 3.598837209302325846e+01 nan nan nan nan nan nan nan nan nan
6.675001000000000000e+06 8.999999999999999320e-03 nan nan nan nan 5.000000000000000104e-04 nan nan nan nan 7.199999999999999803e-03 nan nan nan nan 1.000000000000000048e-04 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
7.075001000000000000e+06 3.420000000000000123e-02 nan nan nan nan 1.699999999999999905e-03 nan nan nan nan 1.069999999999999944e-02 nan nan nan nan 2.999999999999999737e-04 nan nan nan nan 2.865204678362573176e+01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
7.475001000000000000e+06 5.600000000000000117e-02 nan nan nan nan 2.399999999999999790e-03 nan nan nan nan 1.909999999999999892e-02 nan nan nan nan 8.000000000000000383e-04 nan nan nan nan 2.918392857142857011e+01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
7.875001000000000000e+06 4.250000000000000305e-02 4.309999999999999942e-02 nan nan nan 1.500000000000000031e-03 1.500000000000000031e-03 nan nan nan 1.319999999999999993e-02 1.179999999999999973e-02 nan nan nan 4.000000000000000192e-04 2.999999999999999737e-04 nan nan nan 2.859764705882352942e+01 2.803480278422273742e+01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
8.150002000000000000e+06 nan 5.859999999999999931e-02 nan nan nan nan 1.600000000000000077e-03 nan nan nan nan 1.190000000000000085e-02 nan nan nan nan 6.999999999999999929e-04 nan nan nan nan 2.745392491467576690e+01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
8.275001000000000000e+06 5.369999999999999774e-02 nan nan nan nan 2.599999999999999881e-03 nan nan nan nan 1.770000000000000046e-02 nan nan nan nan 8.999999999999999754e-04 nan nan nan nan 3.041340782122905040e+01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
8.550002000000000000e+06 nan 6.800000000000000488e-02 nan nan nan nan 7.799999999999999642e-03 nan nan nan nan 1.239999999999999956e-02 nan nan nan nan 8.999999999999999754e-04 nan nan nan nan 2.620294117647058840e+01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
8.675001000000000000e+06 5.539999999999999786e-02 nan nan nan nan 2.099999999999999870e-03 nan nan nan nan 1.799999999999999864e-02 nan nan nan nan 6.999999999999999929e-04 nan nan nan nan 2.815884476534295899e+01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
8.950002000000000000e+06 nan 3.442999999999999949e-01 nan nan nan nan 6.809999999999999387e-02 nan nan nan nan 5.800000000000000294e-02 nan nan nan nan 1.770000000000000046e-02 nan nan nan nan 3.658960209119953788e+01 nan nan nan nan 4.697209985315711833e+01 nan nan nan nan 3.724827586206896513e+01 nan nan nan nan nan nan nan nan
9.075001000000000000e+06 5.430000000000000104e-02 nan nan nan nan 1.899999999999999996e-03 nan nan nan nan 1.770000000000000046e-02 nan nan nan nan 8.999999999999999754e-04 nan nan nan nan 3.155985267034990827e+01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
9.350002000000000000e+06 nan 5.657999999999999696e-01 nan nan nan nan 1.076000000000000012e-01 nan nan nan nan 6.310000000000000331e-02 nan nan nan nan 2.539999999999999897e-02 nan nan nan nan 3.958112407211028483e+01 nan nan nan nan 4.782527881040892481e+01 nan nan nan nan 3.506180665610142455e+01 nan nan nan nan 4.883070866141732580e+01 nan nan nan
9.475001000000000000e+06 3.139999999999999736e-02 nan nan nan nan 1.699999999999999905e-03 nan nan nan nan 1.190000000000000085e-02 nan nan nan nan 6.999999999999999929e-04 nan nan nan nan 2.163057324840764295e+01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
9.750002000000000000e+06 nan 5.884000000000000341e-01 nan nan nan nan 1.423999999999999988e-01 nan nan nan nan 8.129999999999999727e-02 nan nan nan nan 3.540000000000000091e-02 nan nan nan nan 3.458548606390210978e+01 nan nan nan nan 4.806039325842696286e+01 nan nan nan nan 3.291512915129150940e+01 nan nan nan nan 4.875141242937853292e+01 nan nan nan
9.875001000000000000e+06 7.539999999999999480e-02 nan nan nan nan 9.700000000000000289e-03 nan nan nan nan 2.290000000000000022e-02 nan nan nan nan 4.300000000000000003e-03 nan nan nan nan 2.271750663129973447e+01 nan nan nan nan nan nan nan nan nan 2.108296943231441034e+01 nan nan nan nan nan nan nan nan nan
1.015000200000000000e+07 nan 7.711999999999999966e-01 nan nan nan nan 2.013000000000000067e-01 nan nan nan nan 1.255999999999999894e-01 nan nan nan nan 5.020000000000000157e-02 nan nan nan nan 3.420915456431535517e+01 nan nan nan nan 4.672528564331842915e+01 nan nan nan nan 3.460589171974522316e+01 nan nan nan nan 4.734661354581673010e+01 nan nan nan
1.055000200000000000e+07 nan 7.496000000000000441e-01 nan nan nan nan 6.623999999999999888e-01 nan nan nan nan 1.310999999999999943e-01 nan nan nan nan 1.431999999999999940e-01 nan nan nan nan 1.921664887940234934e+01 nan nan nan nan 2.484163647342995063e+01 nan nan nan nan 2.821662852784134401e+01 nan nan nan nan 2.521927374301676039e+01 nan nan nan
1.095000200000000000e+07 nan 8.763999999999999568e-01 nan nan nan nan 7.510000000000000009e-01 nan nan nan nan 1.496000000000000107e-01 nan nan nan nan 1.652000000000000135e-01 nan nan nan nan 1.754096303057964334e+01 nan nan nan nan 2.241464713715046742e+01 nan nan nan nan 2.812433155080213965e+01 nan nan nan nan 2.282142857142857295e+01 nan nan nan
1.135000200000000000e+07 nan 9.524000000000000243e-01 nan nan nan nan 7.570000000000000062e-01 nan nan nan nan 1.527999999999999914e-01 nan nan nan nan 1.784000000000000030e-01 nan nan nan nan 1.538324233515329631e+01 nan nan nan nan 2.111413474240422872e+01 nan nan nan nan 2.181937172774869182e+01 nan nan nan nan 2.304652466367712904e+01 nan nan nan
1.175000200000000000e+07 nan 8.531999999999999584e-01 nan nan nan nan 6.709000000000000519e-01 nan nan nan nan 1.862999999999999934e-01 nan nan nan nan 2.167000000000000037e-01 nan nan nan nan 1.733180965775902393e+01 nan nan nan nan 2.418810552988522744e+01 nan nan nan nan 2.223134728931830395e+01 nan nan nan nan 2.899630826026765007e+01 nan nan nan
1.215000200000000000e+07 nan 8.434000000000000385e-01 nan nan nan nan 6.723000000000000087e-01 nan nan nan nan 2.268000000000000016e-01 nan nan nan nan 2.156000000000000139e-01 nan nan nan nan 1.554007588332938106e+01 nan nan nan nan 2.209653428528930519e+01 nan nan nan nan 2.380820105820105681e+01 nan nan nan nan 2.595361781076066876e+01 nan nan nan
1.255000200000000000e+07 nan 7.902000000000000135e-01 nan nan nan nan 5.944000000000000394e-01 nan nan nan nan 2.706999999999999962e-01 nan nan nan nan 2.363999999999999990e-01 nan nan nan nan 1.843773728170083359e+01 nan nan nan nan 2.580602288021534463e+01 nan nan nan nan 2.491946804580716801e+01 nan nan nan nan 3.137182741116751217e+01 nan nan nan
1.295000200000000000e+07 nan 9.223000000000000087e-01 nan nan nan nan 7.439000000000000057e-01 nan nan nan nan 3.632000000000000228e-01 nan nan nan nan 3.066999999999999726e-01 nan nan nan nan 1.402764827062777897e+01 nan nan nan nan 2.029520096787202732e+01 nan nan nan nan 2.011756607929515539e+01 nan nan nan nan 2.352755135311379320e+01 nan nan nan
1.335000200000000000e+07 nan 7.660000000000000142e-01 nan nan nan nan 6.439000000000000279e-01 nan nan nan nan 3.417000000000000037e-01 nan nan nan nan 2.665000000000000147e-01 nan nan nan nan 1.222637075718015609e+01 nan nan nan nan 1.740891442770616493e+01 nan nan nan nan 1.657418788410886634e+01 nan nan nan nan 2.029943714821763479e+01 nan nan nan
1.375000200000000000e+07 nan 8.689000000000000057e-01 nan nan nan nan 6.598000000000000531e-01 nan nan nan nan 4.239999999999999880e-01 nan nan nan nan 2.897000000000000131e-01 nan nan nan nan 1.285832661986419545e+01 nan nan nan nan 1.859199757502273442e+01 nan nan nan nan 1.634080188679245182e+01 nan nan nan nan 2.146565412495685266e+01 nan nan nan
1.415000200000000000e+07 nan 8.649000000000000021e-01 nan nan nan nan 7.016000000000000014e-01 nan nan nan nan 4.470999999999999974e-01 nan nan nan nan 3.175999999999999934e-01 nan nan nan nan 1.311296103595791429e+01 nan nan nan nan 1.966590649942987312e+01 nan nan nan nan 1.627309326772533993e+01 nan nan nan nan 2.175724181360201470e+01 nan nan nan
1.455000200000000000e+07 nan 6.961000000000000520e-01 nan nan nan nan 5.222999999999999865e-01 nan nan nan nan 4.079999999999999738e-01 nan nan nan nan 2.561999999999999833e-01 nan nan nan nan 1.290044533831346030e+01 nan nan nan nan 2.040742868083476935e+01 nan nan nan nan 1.627401960784313673e+01 nan nan nan nan 2.249843871975019383e+01 nan nan nan
1.495000200000000000e+07 nan 6.294999999999999485e-01 nan nan nan nan 4.707999999999999963e-01 nan nan nan nan 3.956999999999999962e-01 nan nan nan nan 2.250999999999999945e-01 nan nan nan nan 1.271580619539316892e+01 nan nan nan nan 1.945921835174171477e+01 nan nan nan nan 1.595147839272175894e+01 nan nan nan nan 2.177254553531763648e+01 nan nan nan
1.535000200000000000e+07 nan 5.430000000000000382e-01 nan nan nan nan 3.927999999999999825e-01 nan nan nan nan 3.876999999999999891e-01 nan nan nan nan 2.190000000000000002e-01 nan nan nan nan 1.227845303867403359e+01 nan nan nan nan 2.204633401221995825e+01 nan nan nan nan 1.596569512509672428e+01 nan nan nan nan 2.488630136986301267e+01 nan nan nan
1.575000200000000000e+07 nan 4.194999999999999840e-01 nan nan nan nan 2.518000000000000238e-01 nan nan nan nan 4.510000000000000120e-01 nan nan nan nan 1.605000000000000038e-01 nan nan nan nan 1.475566150178784319e+01 nan nan nan nan 2.611795075456711501e+01 nan nan nan nan 1.713503325942350486e+01 nan nan nan nan 2.620186915887850532e+01 nan nan nan
1.615000200000000000e+07 nan 4.799999999999999822e-01 nan nan nan nan 4.142000000000000126e-01 nan nan nan nan 4.887000000000000233e-01 nan nan nan nan 2.021000000000000019e-01 nan nan nan nan 1.404729166666666629e+01 nan nan nan nan 2.441670690487687168e+01 nan nan nan nan 1.681993042766523416e+01 nan nan nan nan 2.684512617516081079e+01 nan nan nan
1.655000200000000000e+07 nan 4.002000000000000002e-01 nan nan nan nan 2.802000000000000046e-01 nan nan nan nan 4.776000000000000245e-01 nan nan nan nan 1.426000000000000045e-01 nan nan nan nan 1.173088455772114003e+01 nan nan nan nan 2.171020699500357054e+01 nan nan nan nan 1.695896147403685106e+01 nan nan nan nan 2.613183730715287467e+01 nan nan nan
1.695000200000000000e+07 nan 3.558999999999999941e-01 nan nan nan nan 2.898000000000000020e-01 nan nan nan nan 5.049000000000000155e-01 nan nan nan nan 4.370999999999999885e-01 nan nan nan nan 1.160325934251194191e+01 nan nan nan nan 2.127708764665286267e+01 nan nan nan nan 1.753337294513764988e+01 nan nan nan nan 2.276161061541981212e+01 nan nan nan
1.735000200000000000e+07 nan 2.989999999999999880e-01 nan nan nan nan 1.847000000000000031e-01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 8.995652173913043725e+00 nan nan nan nan 2.346778559826746147e+01 nan nan nan nan nan nan nan nan nan nan nan nan nan
1.775000200000000000e+07 nan 3.502000000000000113e-01 nan nan nan nan 1.471999999999999975e-01 nan nan nan nan 5.016000000000000458e-01 nan nan nan nan 3.507000000000000117e-01 nan nan nan nan 1.305425471159337469e+01 nan nan nan nan 2.055638586956521863e+01 nan nan nan nan 1.788496810207336551e+01 nan nan nan nan 2.475990875392072965e+01 nan nan nan
1.815000200000000000e+07 nan 3.156999999999999806e-01 3.226999999999999869e-01 nan nan nan 1.774999999999999911e-01 1.743000000000000105e-01 nan nan nan 7.042000000000000481e-01 6.997999999999999776e-01 nan nan nan 4.848000000000000087e-01 4.803999999999999937e-01 nan nan nan 8.868862844472600315e+00 9.139138518748064044e+00 nan nan nan 2.359042253521126753e+01 2.372862880091795645e+01 nan nan nan 1.605239988639591076e+01 1.590354386967705125e+01 nan nan nan 2.102042079207920722e+01 2.135012489592006801e+01 nan nan
1.848750300000000000e+07 nan nan 3.638000000000000123e-01 nan nan nan nan 1.327000000000000124e-01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.099257833974711396e+01 nan nan nan nan 2.345892991710625353e+01 nan nan nan nan nan nan nan nan nan nan nan nan
1.855000200000000000e+07 nan 3.516000000000000236e-01 nan nan nan nan 2.117999999999999883e-01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 9.405574516496018944e+00 nan nan nan nan 2.218838526912181308e+01 nan nan nan nan nan nan nan nan nan nan nan nan nan
1.888750300000000000e+07 nan nan 3.785999999999999921e-01 nan nan nan nan 1.938999999999999890e-01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.090544109878499768e+01 nan nan nan nan 2.177307890665291268e+01 nan nan nan nan nan nan nan nan nan nan nan nan
1.895000200000000000e+07 nan 3.390000000000000235e-01 nan nan nan nan 1.985000000000000098e-01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 8.851917404129792999e+00 nan nan nan nan 2.349722921914357698e+01 nan nan nan nan nan nan nan nan nan nan nan nan nan
1.928750300000000000e+07 nan nan 4.731000000000000205e-01 nan nan nan nan 2.625000000000000111e-01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.089198900866624342e+01 nan nan nan nan 2.059695238095238068e+01 nan nan nan nan nan nan nan nan nan nan nan nan
1.935000200000000000e+07 nan 3.224000000000000199e-01 nan nan nan nan 1.899000000000000132e-01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 8.765818858560793458e+00 nan nan nan nan 2.195260663507108845e+01 nan nan nan nan nan nan nan nan nan nan nan nan nan
1.968750300000000000e+07 nan nan 5.542000000000000259e-01 nan nan nan nan 3.664999999999999925e-01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.140905810176831459e+01 nan nan nan nan 1.997980900409276828e+01 nan nan nan nan nan nan nan nan nan nan nan nan
1.975000200000000000e+07 nan 2.939999999999999836e-01 nan nan nan nan 2.043999999999999984e-01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 8.293877551020408134e+00 nan nan nan nan 2.356164383561643660e+01 nan nan nan nan nan nan nan nan nan nan nan nan nan
2.008750300000000000e+07 nan nan 5.189000000000000279e-01 nan nan nan nan 3.871999999999999886e-01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.092098670264020122e+01 nan nan nan nan 1.768595041322313932e+01 nan nan nan nan nan nan nan nan nan nan nan nan
2.015000200000000000e+07 nan 3.744999999999999996e-01 nan nan nan nan 2.494999999999999996e-01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.020587449933244351e+01 nan nan nan nan 2.029939879759519172e+01 nan nan nan nan nan nan nan nan nan nan nan nan nan
2.048750300000000000e+07 nan nan 5.164999999999999591e-01 nan nan nan nan 4.339000000000000079e-01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.040696999031945857e+01 nan nan nan nan 1.719497580087577759e+01 nan nan nan nan nan nan nan nan nan nan nan nan
2.055000200000000000e+07 nan 3.235000000000000098e-01 nan nan nan nan 1.723000000000000087e-01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 8.504791344667697928e+00 nan nan nan nan 2.033197910621009896e+01 nan nan nan nan nan nan nan nan nan nan nan nan nan
2.088750300000000000e+07 nan nan 6.147000000000000242e-01 nan nan nan nan 4.853999999999999981e-01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.085277371075321362e+01 nan nan nan nan 1.741491553358055100e+01 nan nan nan nan nan nan nan nan nan nan nan nan
2.095000200000000000e+07 nan 3.254000000000000226e-01 nan nan nan nan 2.204000000000000126e-01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 8.605408727719730422e+00 nan nan nan nan 2.015880217785844053e+01 nan nan nan nan nan nan nan nan nan nan nan nan nan
2.128750300000000000e+07 nan nan 4.378000000000000225e-01 nan nan nan nan 2.770000000000000240e-01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.094700776610324411e+01 nan nan nan nan 1.831335740072202256e+01 nan nan nan nan nan nan nan nan nan nan nan nan
2.135000200000000000e+07 nan 3.573999999999999955e-01 nan nan nan nan 2.566999999999999837e-01 nan nan nan nan 7.416000000000000369e-01 nan nan nan nan 5.361000000000000210e-01 nan nan nan nan 8.895075545607163292e+00 nan nan nan nan 2.072652902220490745e+01 nan nan nan nan 1.344471413160733597e+01 nan nan nan nan 1.794590561462413802e+01 nan nan nan
2.168750300000000000e+07 nan nan 4.353000000000000203e-01 nan nan nan nan 3.471000000000000196e-01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.021525384792097491e+01 nan nan nan nan 1.649092480553154871e+01 nan nan nan nan nan nan nan nan nan nan nan nan
2.175000200000000000e+07 nan 3.008000000000000118e-01 nan nan nan nan 1.854999999999999982e-01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 7.868683510638297740e+00 nan nan nan nan 2.073099730458221046e+01 nan nan nan nan nan nan nan nan nan nan nan nan nan
2.208750300000000000e+07 nan nan 4.854999999999999871e-01 nan nan nan nan 3.629999999999999893e-01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 9.820185375901132829e+00 nan nan nan nan 1.932148760330578341e+01 nan nan nan nan nan nan nan nan nan nan nan nan
2.215000200000000000e+07 nan 3.176999999999999824e-01 nan nan nan nan 1.882000000000000062e-01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 8.057286748504878915e+00 nan nan nan nan 2.145483528161530273e+01 nan nan nan nan nan nan nan nan nan nan nan nan nan
2.248750300000000000e+07 nan nan 4.264000000000000012e-01 nan nan nan nan 3.261000000000000010e-01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 9.715994371482176817e+00 nan nan nan nan 2.111959521619135316e+01 nan nan nan nan nan nan nan nan nan nan nan nan
2.255000200000000000e+07 nan 3.140000000000000013e-01 nan nan nan nan 1.976999999999999869e-01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 8.108917197452228720e+00 nan nan nan nan 2.181234193222053719e+01 nan nan nan nan nan nan nan nan nan nan nan nan nan
2.288750300000000000e+07 nan nan 4.794999999999999818e-01 nan nan nan nan 3.323999999999999733e-01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 9.486131386861313075e+00 nan nan nan nan 2.036221419975932534e+01 nan nan nan nan nan nan nan nan nan nan nan nan
2.295000200000000000e+07 nan 3.462999999999999967e-01 nan nan nan nan 2.088000000000000134e-01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 8.548946000577533511e+00 nan nan nan nan 2.019588122605363978e+01 nan nan nan nan nan nan nan nan nan nan nan nan nan
2.328750300000000000e+07 nan nan 4.645000000000000240e-01 nan nan nan nan 3.013000000000000123e-01 nan nan nan nan 7.089999999999999636e-01 nan nan nan nan 4.754999999999999782e-01 nan nan nan nan 9.139289558665231183e+00 nan nan nan nan 1.924626617988715438e+01 nan nan nan nan 1.533709449929478197e+01 nan nan nan nan 2.042776025236593185e+01 nan nan
2.335000200000000000e+07 nan 3.064000000000000057e-01 nan nan nan nan 1.723999999999999977e-01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 7.867819843342036989e+00 nan nan nan nan 2.174825986078886331e+01 nan nan nan nan nan nan nan nan nan nan nan nan nan
2.368750300000000000e+07 nan nan 5.704000000000000181e-01 nan nan nan nan 4.238999999999999990e-01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 9.635694249649368714e+00 nan nan nan nan 1.630549657938193064e+01 nan nan nan nan nan nan nan nan nan nan nan nan
2.375000200000000000e+07 nan 3.331000000000000072e-01 nan nan nan nan 1.839000000000000079e-01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 8.879015310717502274e+00 nan nan nan nan 2.056878738444806842e+01 nan nan nan nan nan nan nan nan nan nan nan nan nan
2.408750300000000000e+07 nan nan 4.289999999999999925e-01 nan nan nan nan 2.698999999999999733e-01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 9.532634032634032195e+00 nan nan nan nan 1.939199703593923729e+01 nan nan nan nan nan nan nan nan nan nan nan nan
2.415000200000000000e+07 nan 3.669999999999999929e-01 nan nan nan nan 1.577000000000000068e-01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 8.716621253405994807e+00 nan nan nan nan 1.786176284083703081e+01 nan nan nan nan nan nan nan nan nan nan nan nan nan
2.448750300000000000e+07 nan nan 5.847999999999999865e-01 5.868999999999999773e-01 nan nan nan 3.943999999999999728e-01 3.916999999999999926e-01 nan nan nan 7.235000000000000320e-01 7.247999999999999998e-01 nan nan nan 5.255999999999999561e-01 5.195999999999999508e-01 nan nan nan 1.162568399452804435e+01 1.160981427841199576e+01 nan nan nan 1.714579107505070965e+01 1.717309165177431751e+01 nan nan nan 1.467062888735314452e+01 1.459174944812362007e+01 nan nan nan 1.908637747336377544e+01 1.893244803695150225e+01 nan
2.455000200000000000e+07 nan 3.068000000000000171e-01 nan nan nan nan 1.298999999999999877e-01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 8.002281616688396326e+00 nan nan nan nan 2.107390300230946778e+01 nan nan nan nan nan nan nan nan nan nan nan nan nan
2.476250400000000000e+07 nan nan nan 4.300999999999999823e-01 nan nan nan nan 3.345000000000000195e-01 nan nan nan nan 7.832999999999999963e-01 nan nan nan nan 6.592999999999999972e-01 nan nan nan nan 1.225552197163450430e+01 nan nan nan nan 1.611659192825112186e+01 nan nan nan nan 1.438005872590322909e+01 nan nan nan nan 1.529440315486121627e+01 nan
2.488750300000000000e+07 nan nan 5.626999999999999780e-01 nan nan nan nan 4.142000000000000126e-01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 9.794028789763640219e+00 nan nan nan nan 1.777788507967165543e+01 nan nan nan nan nan nan nan nan nan nan nan nan
2.495000200000000000e+07 nan 2.899999999999999800e-01 nan nan nan nan 1.160999999999999949e-01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 7.622758620689655373e+00 nan nan nan nan 2.364254952627045725e+01 nan nan nan nan nan nan nan nan nan nan nan nan nan
2.516250400000000000e+07 nan nan nan 4.192000000000000171e-01 nan nan nan nan 3.105999999999999872e-01 nan nan nan nan 7.386000000000000343e-01 nan nan nan nan 6.175000000000000488e-01 nan nan nan nan 1.256798664122137410e+01 nan nan nan nan 1.613296844816484210e+01 nan nan nan nan 1.345207148659626384e+01 nan nan nan nan 1.374218623481781343e+01 nan
2.528750300000000000e+07 nan nan 4.880999999999999783e-01 nan nan nan nan 3.146999999999999797e-01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 9.526531448473672725e+00 nan nan nan nan 1.779091197966317139e+01 nan nan nan nan nan nan nan nan nan nan nan nan
2.535000200000000000e+07 nan 3.503000000000000003e-01 nan nan nan nan 2.207999999999999963e-01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.134798743933771092e+01 nan nan nan nan 2.314492753623188293e+01 nan nan nan nan nan nan nan nan nan nan nan nan nan
2.556250400000000000e+07 nan nan nan 3.044000000000000039e-01 nan nan nan nan 1.617999999999999994e-01 nan nan nan nan 7.367000000000000215e-01 nan nan nan nan 5.921999999999999487e-01 nan nan nan nan 1.256307490144546612e+01 nan nan nan nan 1.948516687268232417e+01 nan nan nan nan 1.333269987783358168e+01 nan nan nan nan 1.356990881458966491e+01 nan
2.568750300000000000e+07 nan nan 5.535999999999999810e-01 nan nan nan nan 3.824000000000000177e-01 nan nan nan nan 7.712999999999999856e-01 nan nan nan nan 5.185999999999999499e-01 nan nan nan nan 9.568099710982659545e+00 nan nan nan nan 1.693226987447698662e+01 nan nan nan nan 1.403124594839880679e+01 nan nan nan nan 1.756575395295024933e+01 nan nan
2.575000200000000000e+07 nan 2.882000000000000117e-01 nan nan nan nan 1.208000000000000046e-01 nan nan nan nan 7.209999999999999742e-01 nan nan nan nan 4.626000000000000112e-01 nan nan nan nan 8.402845246356696052e+00 nan nan nan nan 2.421026490066225278e+01 nan nan nan nan 1.318349514563106872e+01 nan nan nan nan 1.767985300475572785e+01 nan nan nan
2.596250400000000000e+07 nan nan nan 1.980999999999999983e-01 nan nan nan nan 7.190000000000000557e-02 nan nan nan nan 7.266000000000000236e-01 nan nan nan nan 5.705999999999999961e-01 nan nan nan nan 1.118727915194346245e+01 nan nan nan nan 1.819054242002781763e+01 nan nan nan nan 1.300385356454720664e+01 nan nan nan nan 1.305590606379249863e+01 nan
2.596532500000000000e+07 nan 0.000000000000000000e+00 nan nan nan nan 0.000000000000000000e+00 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
2.608750300000000000e+07 nan nan 6.024000000000000465e-01 nan nan nan nan 3.780000000000000027e-01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 9.724269588313413593e+00 nan nan nan nan 1.613783068783068941e+01 nan nan nan nan nan nan nan nan nan nan nan nan
2.636250400000000000e+07 nan nan nan 1.900999999999999912e-01 nan nan nan nan 6.990000000000000380e-02 nan nan nan nan 7.274000000000000465e-01 nan nan nan nan 5.748999999999999666e-01 nan nan nan nan 1.141820094687006915e+01 nan nan nan nan 1.893419170243204519e+01 nan nan nan nan 1.261836678581248350e+01 nan nan nan nan 1.259314663419725200e+01 nan
2.648750300000000000e+07 nan nan 5.253999999999999782e-01 nan nan nan nan 3.775999999999999912e-01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.009802055576703417e+01 nan nan nan nan 1.965572033898305193e+01 nan nan nan nan nan nan nan nan nan nan nan nan
2.676250400000000000e+07 nan nan nan 1.759999999999999898e-01 nan nan nan nan 5.310000000000000137e-02 nan nan nan nan 7.239999999999999769e-01 nan nan nan nan 5.668999999999999595e-01 nan nan nan nan 9.342045454545454319e+00 nan nan nan nan 1.577777777777777857e+01 nan nan nan nan 1.230939226519337026e+01 nan nan nan nan 1.229581936849532475e+01 nan
2.688750300000000000e+07 nan nan 3.420000000000000262e-01 nan nan nan nan 2.054999999999999882e-01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 9.205263157894737702e+00 nan nan nan nan 1.853138686131386947e+01 nan nan nan nan nan nan nan nan nan nan nan nan
2.716250400000000000e+07 nan nan nan 1.620999999999999941e-01 nan nan nan nan 5.720000000000000084e-02 nan nan nan nan 7.316000000000000281e-01 nan nan nan nan 5.743000000000000327e-01 nan nan nan nan 9.771745835903763222e+00 nan nan nan nan 1.906118881118880992e+01 nan nan nan nan 1.225546746856205615e+01 nan nan nan nan 1.231325091415636486e+01 nan
2.728750300000000000e+07 nan nan 4.736000000000000210e-01 nan nan nan nan 3.311000000000000054e-01 nan nan nan nan 7.939000000000000501e-01 nan nan nan nan 6.261999999999999789e-01 nan nan nan nan 9.641258445945945610e+00 nan nan nan nan 1.723497432799758400e+01 nan nan nan nan 1.201322584708401564e+01 nan nan nan nan 1.525231555413605911e+01 nan nan
2.756250400000000000e+07 nan nan nan 1.711000000000000021e-01 nan nan nan nan 3.830000000000000071e-02 nan nan nan nan 7.261999999999999567e-01 nan nan nan nan 5.672000000000000375e-01 nan nan nan nan 8.132086499123319712e+00 nan nan nan nan 1.530026109660574463e+01 nan nan nan nan 1.212613605067474509e+01 nan nan nan nan 1.185983779971791208e+01 nan
2.768750300000000000e+07 nan nan 4.722999999999999976e-01 nan nan nan nan 3.183000000000000274e-01 nan nan nan nan 8.003000000000000114e-01 nan nan nan nan 6.289000000000000146e-01 nan nan nan nan 9.441456701249206773e+00 nan nan nan nan 1.602262016965127245e+01 nan nan nan nan 1.201424465825315480e+01 nan nan nan nan 1.533773254889489657e+01 nan nan
2.796250400000000000e+07 nan nan nan 1.920999999999999930e-01 nan nan nan nan 3.989999999999999797e-02 nan nan nan nan 7.154000000000000359e-01 nan nan nan nan 5.571000000000000396e-01 nan nan nan nan 8.296199895887559350e+00 nan nan nan nan 1.570927318295739283e+01 nan nan nan nan 1.238076600503215019e+01 nan nan nan nan 1.181260096930533088e+01 nan
2.808750300000000000e+07 nan nan 4.633999999999999786e-01 nan nan nan nan 2.767999999999999905e-01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 9.161631419939576304e+00 nan nan nan nan 1.636849710982658834e+01 nan nan nan nan nan nan nan nan nan nan nan nan
2.836250400000000000e+07 nan nan nan 1.955000000000000071e-01 nan nan nan nan 4.859999999999999737e-02 nan nan nan nan 7.233000000000000540e-01 nan nan nan nan 5.584999999999999964e-01 nan nan nan nan 8.174424552429668367e+00 nan nan nan nan 1.622633744855967208e+01 nan nan nan nan 1.215927001244297045e+01 nan nan nan nan 1.194521038495971332e+01 nan
2.848750300000000000e+07 nan nan 5.169000000000000261e-01 nan nan nan nan 3.579999999999999849e-01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 9.178564519249372111e+00 nan nan nan nan 1.624469273743016728e+01 nan nan nan nan nan nan nan nan nan nan nan nan
2.876250400000000000e+07 nan nan nan 2.076000000000000068e-01 nan nan nan nan 5.779999999999999721e-02 nan nan nan nan 7.247999999999999998e-01 nan nan nan nan 5.744000000000000217e-01 nan nan nan nan 8.406069364161849577e+00 nan nan nan nan 1.517647058823529349e+01 nan nan nan nan 1.207947019867549621e+01 nan nan nan nan 1.201566852367687943e+01 nan
2.888750300000000000e+07 nan nan 5.379000000000000448e-01 nan nan nan nan 3.320000000000000173e-01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 9.224019334448781748e+00 nan nan nan nan 1.667620481927710685e+01 nan nan nan nan nan nan nan nan nan nan nan nan
2.916250400000000000e+07 nan nan nan 2.134999999999999953e-01 nan nan nan nan 7.199999999999999456e-02 nan nan nan nan 7.359999999999999876e-01 nan nan nan nan 5.770999999999999464e-01 nan nan nan nan 8.672599531615924562e+00 nan nan nan nan 1.587361111111111178e+01 nan nan nan nan 1.191793478260869499e+01 nan nan nan nan 1.197712701438225658e+01 nan
2.956250400000000000e+07 nan nan nan 2.952000000000000179e-01 nan nan nan nan 1.160000000000000059e-01 nan nan nan nan 7.521999999999999797e-01 nan nan nan nan 5.980999999999999650e-01 nan nan nan nan 1.030318428184281920e+01 nan nan nan nan 1.596293103448275907e+01 nan nan nan nan 1.185190109013560189e+01 nan nan nan nan 1.175572646714596203e+01 nan
2.996250400000000000e+07 nan nan nan 2.560999999999999943e-01 nan nan nan nan 7.720000000000000473e-02 nan nan nan nan 7.388000000000000123e-01 nan nan nan nan 5.878999999999999782e-01 nan nan nan nan 9.197969543147207716e+00 nan nan nan nan 1.398316062176165886e+01 nan nan nan nan 1.164753654574986541e+01 nan nan nan nan 1.175608096615070508e+01 nan
3.036250400000000000e+07 nan nan nan 1.904000000000000137e-01 nan nan nan nan 5.109999999999999959e-02 nan nan nan nan 7.227999999999999980e-01 nan nan nan nan 5.663000000000000256e-01 nan nan nan nan 8.300420168067226712e+00 nan nan nan nan 1.410567514677103773e+01 nan nan nan nan 1.175567238516878810e+01 nan nan nan nan 1.161575136853257995e+01 nan
3.076250400000000000e+07 nan nan nan 6.367000000000000437e-01 nan nan nan nan 5.459000000000000519e-01 nan nan nan nan 7.903999999999999915e-01 nan nan nan nan 7.235000000000000320e-01 nan nan nan nan 9.178262918171823159e+00 nan nan nan nan 1.061238322037003101e+01 nan nan nan nan 1.152859311740890647e+01 nan nan nan nan 1.135964063579820404e+01 nan
3.116250400000000000e+07 nan nan nan 6.855999999999999872e-01 nan nan nan nan 7.032000000000000473e-01 nan nan nan nan 7.844999999999999751e-01 nan nan nan nan 7.541999999999999815e-01 nan nan nan nan 1.090621353558926465e+01 nan nan nan nan 1.283944823663253665e+01 nan nan nan nan 1.173983428935627771e+01 nan nan nan nan 1.197228851763457946e+01 nan
3.156250400000000000e+07 nan nan nan 9.174999999999999822e-01 9.175999999999999712e-01 nan nan nan 8.748000000000000220e-01 8.750999999999999890e-01 nan nan nan 8.203000000000000291e-01 8.223000000000000309e-01 nan nan nan 8.005999999999999783e-01 7.983000000000000096e-01 nan nan nan 9.390408719346048372e+00 9.389385353095031306e+00 nan nan nan 1.025743026977594852e+01 1.024237230030853674e+01 nan nan nan 1.130647324149701305e+01 1.129332360452389672e+01 nan nan nan 1.094291781164126931e+01 1.098133533759238389e+01
3.183750500000000000e+07 nan nan nan nan 9.587999999999999856e-01 nan nan nan nan 8.800000000000000044e-01 nan nan nan nan 8.407999999999999918e-01 nan nan nan nan 8.259999999999999565e-01 nan nan nan nan 9.400187734668335793e+00 nan nan nan nan 1.014715909090909030e+01 nan nan nan nan 1.177759276879162620e+01 nan nan nan nan 1.138401937046004875e+01
3.196250400000000000e+07 nan nan nan 9.324999999999999956e-01 nan nan nan nan 8.774999999999999467e-01 nan nan nan nan 8.218999999999999639e-01 nan nan nan nan 8.060000000000000497e-01 nan nan nan nan 9.340589812332439124e+00 nan nan nan nan 1.023988603988603963e+01 nan nan nan nan 1.128263779048546134e+01 nan nan nan nan 1.099727047146402015e+01 nan
3.205958900000000000e+07 nan nan nan 0.000000000000000000e+00 nan nan nan nan 0.000000000000000000e+00 nan nan nan nan 0.000000000000000000e+00 nan nan nan nan 0.000000000000000000e+00 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
3.223750500000000000e+07 nan nan nan nan 8.418999999999999817e-01 nan nan nan nan 7.966999999999999638e-01 nan nan nan nan 8.497000000000000108e-01 nan nan nan nan 8.314000000000000279e-01 nan nan nan nan 9.388050837391613612e+00 nan nan nan nan 1.002648424752102407e+01 nan nan nan nan 1.196857714487466140e+01 nan nan nan nan 1.154089487611258136e+01
3.263750500000000000e+07 nan nan nan nan 9.500999999999999446e-01 nan nan nan nan 9.130000000000000338e-01 nan nan nan nan 8.411999999999999478e-01 nan nan nan nan 8.441999999999999504e-01 nan nan nan nan 9.407115040522050720e+00 nan nan nan nan 1.007732749178532394e+01 nan nan nan nan 1.164800285306704630e+01 nan nan nan nan 1.131935560293769250e+01
3.303750500000000000e+07 nan nan nan nan 9.455000000000000071e-01 nan nan nan nan 9.053999999999999826e-01 nan nan nan nan 8.339999999999999636e-01 nan nan nan nan 8.295000000000000151e-01 nan nan nan nan 9.428133262823902072e+00 nan nan nan nan 1.010956483322288513e+01 nan nan nan nan 1.146498800959232689e+01 nan nan nan nan 1.116708860759493582e+01
3.343750500000000000e+07 nan nan nan nan 9.838999999999999968e-01 nan nan nan nan 9.433000000000000274e-01 nan nan nan nan 8.329999999999999627e-01 nan nan nan nan 8.196999999999999842e-01 nan nan nan nan 9.442829555849170831e+00 nan nan nan nan 1.026757129227181231e+01 nan nan nan nan 1.213349339735894361e+01 nan nan nan nan 1.191289496157130579e+01
3.383750500000000000e+07 nan nan nan nan 9.496999999999999886e-01 nan nan nan nan 8.207999999999999741e-01 nan nan nan nan 8.235999999999999988e-01 nan nan nan nan 8.125999999999999890e-01 nan nan nan nan 9.405917658207854970e+00 nan nan nan nan 9.973318713450291639e+00 nan nan nan nan 1.154006799417192752e+01 nan nan nan nan 1.104811715481171497e+01
3.423750500000000000e+07 nan nan nan nan 9.778999999999999915e-01 nan nan nan nan 9.105999999999999650e-01 nan nan nan nan 8.486000000000000210e-01 nan nan nan nan 8.409999999999999698e-01 nan nan nan nan 9.438388383270272186e+00 nan nan nan nan 1.017977157917856346e+01 nan nan nan nan 1.135800141409380082e+01 nan nan nan nan 1.100225921521997563e+01
3.463750500000000000e+07 nan nan nan nan 9.729999999999999760e-01 nan nan nan nan 9.775000000000000355e-01 nan nan nan nan 8.611999999999999655e-01 nan nan nan nan 8.701999999999999735e-01 nan nan nan nan 9.435046248715313055e+00 nan nan nan nan 1.006240409207161157e+01 nan nan nan nan 1.124233627496516519e+01 nan nan nan nan 1.094472535049413864e+01
3.503750500000000000e+07 nan nan nan nan 9.817000000000000171e-01 nan nan nan nan 9.411000000000000476e-01 nan nan nan nan 8.349999999999999645e-01 nan nan nan nan 8.290999999999999481e-01 nan nan nan nan 9.593256595701333822e+00 nan nan nan nan 1.026033365210923343e+01 nan nan nan nan 1.123413173652694574e+01 nan nan nan nan 1.073742612471354541e+01
3.543750500000000000e+07 nan nan nan nan 9.734000000000000430e-01 nan nan nan nan 9.566999999999999948e-01 nan nan nan nan 8.358999999999999764e-01 nan nan nan nan 8.359999999999999654e-01 nan nan nan nan 9.550749948633654896e+00 nan nan nan nan 1.018804222849378149e+01 nan nan nan nan 1.112968058380189085e+01 nan nan nan nan 1.076985645933014268e+01
3.583750500000000000e+07 nan nan nan nan 9.688999999999999835e-01 nan nan nan nan 9.659999999999999698e-01 nan nan nan nan 8.377999999999999892e-01 nan nan nan nan 8.443000000000000504e-01 nan nan nan nan 9.416864485499019111e+00 nan nan nan nan 1.013706004140786732e+01 nan nan nan nan 1.127106708044879468e+01 nan nan nan nan 1.076181452090489188e+01
3.623750500000000000e+07 nan nan nan nan 5.190000000000000169e-02 nan nan nan nan 5.899999999999999863e-03 nan nan nan nan 4.700000000000000185e-03 nan nan nan nan 1.299999999999999940e-03 nan nan nan nan 1.362620423892100163e+01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
3.663750500000000000e+07 nan nan nan nan 9.848999999999999977e-01 nan nan nan nan 9.668999999999999817e-01 nan nan nan nan 8.467999999999999972e-01 nan nan nan nan 8.508999999999999897e-01 nan nan nan nan 9.504518225200527581e+00 nan nan nan nan 1.049777639880028879e+01 nan nan nan nan 1.132758620689655160e+01 nan nan nan nan 1.110882594899518239e+01
3.703750500000000000e+07 nan nan nan nan 9.896000000000000352e-01 nan nan nan nan 9.751999999999999558e-01 nan nan nan nan 8.483000000000000540e-01 nan nan nan nan 8.514000000000000457e-01 nan nan nan nan 9.416632983023443870e+00 nan nan nan nan 1.025953650533223893e+01 nan nan nan nan 1.110220440881763615e+01 nan nan nan nan 1.085741132252760188e+01
3.743750500000000000e+07 nan nan nan nan 9.845000000000000417e-01 nan nan nan nan 9.473000000000000309e-01 nan nan nan nan 8.681999999999999718e-01 nan nan nan nan 8.649000000000000021e-01 nan nan nan nan 9.489182326053834160e+00 nan nan nan nan 1.038931700622822696e+01 nan nan nan nan 1.124683252706749670e+01 nan nan nan nan 1.091802520522603714e+01
3.783750500000000000e+07 nan nan nan nan 9.867000000000000215e-01 nan nan nan nan 9.358999999999999542e-01 nan nan nan nan 8.290999999999999481e-01 nan nan nan nan 8.147999999999999687e-01 nan nan nan nan 9.490017229147664324e+00 nan nan nan nan 1.017170637888663265e+01 nan nan nan nan 1.095573513448317371e+01 nan nan nan nan 1.072999509081983227e+01


==> sm_datasets/fig5a.txt <==
# Test types:
#   T1: test-greedy-lin-cint-N10000-setT
#   T2: test-greedy-lin-crat-N10000-setT
# Columns:
#   epoch success_rate_T1_AR success_rate_T2_AR avg_steps_T1_AR avg_steps_T2_AR
0.000000000000000000e+00 1.699999999999999905e-03 2.999999999999999737e-04 nan nan
3.375010000000000000e+05 3.020000000000000115e-02 1.500000000000000031e-03 1.594370860927152300e+01 nan
7.375010000000000000e+05 1.313999999999999890e-01 1.129999999999999928e-02 2.140258751902587520e+01 nan
1.137501000000000000e+06 4.124999999999999778e-01 3.385000000000000231e-01 3.269236363636363762e+01 4.333530280649926425e+01
1.537501000000000000e+06 6.792000000000000259e-01 5.626999999999999780e-01 2.663206713780918733e+01 3.342153900835258895e+01
1.937501000000000000e+06 7.244000000000000439e-01 5.817999999999999838e-01 2.540806184428492642e+01 3.190340323135097833e+01
2.337501000000000000e+06 6.655999999999999694e-01 4.991999999999999771e-01 2.395417668269230660e+01 3.083794070512820440e+01
2.737501000000000000e+06 4.087000000000000077e-01 2.384000000000000008e-01 1.873305603131881725e+01 3.055536912751678003e+01
3.137501000000000000e+06 5.845000000000000195e-01 4.136000000000000232e-01 1.944944396920444873e+01 2.803747582205028976e+01
3.537501000000000000e+06 1.234999999999999987e-01 1.080000000000000057e-02 8.023481781376517574e+00 nan
3.937501000000000000e+06 4.299999999999999656e-02 3.200000000000000153e-03 1.317441860465116221e+01 nan
4.337501000000000000e+06 4.138000000000000012e-01 2.702999999999999847e-01 1.712228129531174403e+01 2.733740288568257526e+01
4.737501000000000000e+06 2.467999999999999916e-01 8.930000000000000437e-02 2.011790923824959521e+01 3.331354983202687237e+01
5.137501000000000000e+06 4.716000000000000192e-01 3.103000000000000203e-01 1.760411365564037212e+01 2.592201095713825154e+01
5.537501000000000000e+06 8.800000000000000044e-01 7.405000000000000471e-01 2.058784090909090736e+01 2.655624577987845925e+01
5.937501000000000000e+06 5.316999999999999504e-01 3.457000000000000073e-01 1.831352266315591493e+01 2.934827885449811902e+01
6.337501000000000000e+06 2.859999999999999765e-01 1.472999999999999865e-01 1.321083916083916066e+01 2.140393754243041258e+01
6.737501000000000000e+06 1.413000000000000089e-01 1.129999999999999928e-02 6.075017692852087592e+00 nan
7.137501000000000000e+06 1.486999999999999988e-01 4.200000000000000261e-02 7.057162071284465377e+00 2.036666666666666714e+01
7.537501000000000000e+06 1.413000000000000089e-01 1.000000000000000021e-02 6.386411889596603331e+00 nan
7.937501000000000000e+06 6.161999999999999700e-01 4.965999999999999859e-01 1.240003245699448264e+01 1.650583971002819084e+01
8.337501000000000000e+06 3.695999999999999841e-01 2.515000000000000013e-01 1.072240259740259738e+01 1.636023856858846770e+01
8.737501000000000000e+06 7.531999999999999806e-01 6.502000000000000002e-01 1.395366436537440258e+01 1.844801599507843903e+01


==> sm_datasets/fig5b.txt <==
# Columns:
#   epoch generated('N+x = N') solved('N+x = N') generated('N*x = N') solved('N*x = N') generated('N*x = x') solved('N*x = x') generated('N*x = N+x') solved('N*x = N+x') generated('N*x = N*x') solved('N*x = N*x') generated('N+N*x = N') solved('N+N*x = N') generated('N+N*x = x') solved('N+N*x = x') generated('N+N*x = N+x') solved('N+N*x = N+x') generated('N+N*x = N*x') solved('N+N*x = N*x') generated('N+N*x = N+N*x') solved('N+N*x = N+N*x')
3.375000000000000000e+05 5.300000000000000266e-01 0.000000000000000000e+00 6.000000000000000125e-03 0.000000000000000000e+00 1.299999999999999940e-02 3.000000000000000062e-03 4.490000000000000102e-01 1.000000000000000021e-02 0.000000000000000000e+00 nan 1.000000000000000021e-03 0.000000000000000000e+00 0.000000000000000000e+00 nan 1.000000000000000021e-03 0.000000000000000000e+00 0.000000000000000000e+00 nan 0.000000000000000000e+00 nan
2.337500000000000000e+06 4.299999999999999656e-02 4.299999999999999656e-02 4.789999999999999813e-01 4.069999999999999729e-01 1.000000000000000021e-03 1.000000000000000021e-03 3.300000000000000155e-02 2.900000000000000147e-02 0.000000000000000000e+00 nan 3.820000000000000062e-01 3.029999999999999916e-01 0.000000000000000000e+00 nan 2.400000000000000050e-02 2.199999999999999872e-02 2.699999999999999969e-02 1.499999999999999944e-02 1.099999999999999936e-02 1.000000000000000021e-02
3.537500000000000000e+06 2.500000000000000139e-02 1.600000000000000033e-02 4.359999999999999987e-01 3.500000000000000333e-02 0.000000000000000000e+00 nan 2.199999999999999872e-02 1.200000000000000025e-02 1.000000000000000021e-03 1.000000000000000021e-03 4.030000000000000249e-01 1.600000000000000033e-02 0.000000000000000000e+00 nan 2.100000000000000130e-02 2.000000000000000042e-02 6.500000000000000222e-02 1.499999999999999944e-02 2.699999999999999969e-02 8.999999999999999320e-03
5.137500000000000000e+06 1.000000000000000021e-02 1.000000000000000021e-02 1.439999999999999891e-01 8.000000000000000167e-02 0.000000000000000000e+00 nan 1.499999999999999944e-02 1.299999999999999940e-02 0.000000000000000000e+00 nan 6.370000000000000107e-01 3.400000000000000799e-01 0.000000000000000000e+00 nan 2.599999999999999881e-02 1.899999999999999953e-02 1.439999999999999891e-01 9.199999999999999845e-02 2.400000000000000050e-02 1.899999999999999953e-02
5.937500000000000000e+06 6.000000000000000125e-03 6.000000000000000125e-03 2.849999999999999756e-01 8.300000000000000433e-02 0.000000000000000000e+00 nan 5.500000000000000028e-02 2.999999999999999542e-02 0.000000000000000000e+00 nan 1.069999999999999979e-01 4.700000000000000011e-02 1.000000000000000021e-03 1.000000000000000021e-03 2.000000000000000042e-02 2.000000000000000042e-02 4.879999999999999893e-01 2.620000000000000107e-01 3.799999999999999906e-02 2.100000000000000477e-02
7.137500000000000000e+06 1.000000000000000021e-02 1.000000000000000021e-02 4.420000000000000040e-01 4.900000000000000189e-02 0.000000000000000000e+00 nan 1.199999999999999956e-01 1.100000000000000006e-01 0.000000000000000000e+00 nan 8.699999999999999400e-02 3.400000000000000244e-02 4.000000000000000083e-03 4.000000000000000083e-03 6.300000000000000044e-02 6.300000000000000044e-02 2.300000000000000100e-01 9.199999999999999845e-02 4.399999999999999745e-02 3.400000000000000244e-02
8.737500000000000000e+06 9.299999999999999933e-02 9.299999999999999933e-02 3.559999999999999831e-01 2.250000000000000333e-01 5.000000000000000104e-03 5.000000000000000104e-03 1.439999999999999891e-01 1.400000000000000133e-01 0.000000000000000000e+00 nan 2.859999999999999765e-01 2.479999999999999705e-01 3.000000000000000062e-03 3.000000000000000062e-03 1.700000000000000122e-02 1.600000000000000033e-02 6.700000000000000400e-02 4.399999999999999745e-02 2.900000000000000147e-02 2.400000000000000050e-02


==> sm_datasets/fig5c.txt <==
# Test types:
#   T1: test-greedy-lin-cint-N10000-setT
#   T2: test-greedy-lin-crat-N10000-setT
#   T3: test-greedy-lin-cint+0.5sym1-N10000-setT
#   T4: test-greedy-lin-crat+0.33sym1-N10000-setT
# Columns:
#   epoch success_rate_T1_AS1 success_rate_T1_AS2 success_rate_T2_AS1 success_rate_T2_AS2 success_rate_T3_AS1 success_rate_T3_AS2 success_rate_T4_AS1 success_rate_T4_AS2 avg_steps_T1_AS1 avg_steps_T1_AS2 avg_steps_T2_AS1 avg_steps_T2_AS2 avg_steps_T3_AS1 avg_steps_T3_AS2 avg_steps_T4_AS1 avg_steps_T4_AS2
0.000000000000000000e+00 4.000000000000000192e-04 nan 0.000000000000000000e+00 nan 0.000000000000000000e+00 nan 0.000000000000000000e+00 nan nan nan nan nan nan nan nan nan
3.375010000000000000e+05 3.000000000000000062e-03 nan 0.000000000000000000e+00 nan 4.000000000000000192e-04 nan 0.000000000000000000e+00 nan nan nan nan nan nan nan nan nan
7.375010000000000000e+05 1.050000000000000065e-02 nan 1.199999999999999895e-03 nan 2.399999999999999790e-03 nan 2.999999999999999737e-04 nan nan nan nan nan nan nan nan nan
1.137501000000000000e+06 6.499999999999999702e-03 nan 1.000000000000000021e-03 nan 1.899999999999999996e-03 nan 2.000000000000000096e-04 nan nan nan nan nan nan nan nan nan
1.537501000000000000e+06 5.149999999999999717e-02 nan 3.099999999999999891e-03 nan 8.099999999999999561e-03 nan 8.999999999999999754e-04 nan 1.948349514563106766e+01 nan nan nan nan nan nan nan
1.937501000000000000e+06 5.940000000000000141e-02 nan 3.399999999999999811e-03 nan 9.199999999999999845e-03 nan 6.999999999999999929e-04 nan 1.870875420875420758e+01 nan nan nan nan nan nan nan
2.337501000000000000e+06 7.099999999999999367e-02 nan 2.099999999999999870e-03 nan 6.799999999999999621e-03 nan 4.000000000000000192e-04 nan 2.160422535211267459e+01 nan nan nan nan nan nan nan
2.737501000000000000e+06 5.399999999999999939e-02 nan 3.000000000000000062e-03 nan 6.100000000000000387e-03 nan 2.000000000000000096e-04 nan 2.005370370370370381e+01 nan nan nan nan nan nan nan
3.137501000000000000e+06 4.610000000000000209e-02 nan 3.000000000000000062e-03 nan 1.179999999999999973e-02 nan 5.999999999999999474e-04 nan 2.060954446854663757e+01 nan nan nan nan nan nan nan
3.537501000000000000e+06 5.759999999999999842e-02 nan 3.399999999999999811e-03 nan 1.000000000000000021e-02 nan 2.999999999999999737e-04 nan 2.250173611111111072e+01 nan nan nan nan nan nan nan
3.937501000000000000e+06 9.339999999999999691e-02 nan 6.199999999999999782e-03 nan 2.440000000000000155e-02 nan 3.599999999999999901e-03 nan 1.387794432548179913e+01 nan nan nan 2.366393442622950971e+01 nan nan nan
4.337501000000000000e+06 9.059999999999999998e-02 nan 7.400000000000000328e-03 nan 3.620000000000000301e-02 nan 1.990000000000000102e-02 nan 2.105298013245032962e+01 nan nan nan 3.130939226519337026e+01 nan nan nan
4.737501000000000000e+06 1.042000000000000010e-01 nan 7.199999999999999803e-03 nan 7.829999999999999460e-02 nan 6.310000000000000331e-02 nan 1.782437619961612185e+01 nan nan nan 3.402426564495529959e+01 nan 3.955150554675118713e+01 nan
5.137501000000000000e+06 9.650000000000000244e-02 nan 8.399999999999999481e-03 nan 1.029000000000000054e-01 nan 8.859999999999999820e-02 nan 1.984041450777202087e+01 nan nan nan 3.450631681243925897e+01 nan 4.010609480812641436e+01 nan
5.537501000000000000e+06 1.817999999999999894e-01 nan 3.160000000000000309e-02 nan 8.619999999999999885e-02 nan 5.630000000000000282e-02 nan 2.470187018701870230e+01 nan 4.534493670886075734e+01 nan 3.611484918793503596e+01 nan 4.378507992895204382e+01 nan
5.937501000000000000e+06 1.122999999999999970e-01 nan 1.119999999999999989e-02 nan 1.023000000000000020e-01 nan 6.779999999999999916e-02 nan 1.480587711487088143e+01 nan nan nan 3.573607038123167001e+01 nan 4.259734513274336365e+01 nan
6.337501000000000000e+06 1.711000000000000021e-01 nan 2.450000000000000094e-02 nan 1.058999999999999941e-01 nan 8.490000000000000324e-02 nan 1.975686732904734200e+01 nan 3.160816326530612130e+01 nan 3.144664778092540303e+01 nan 3.529681978798586783e+01 nan
6.737501000000000000e+06 1.600000000000000033e-01 nan 3.830000000000000071e-02 nan 1.360000000000000098e-01 nan 1.171999999999999986e-01 nan 1.461062500000000064e+01 nan 3.100783289817232458e+01 nan 3.082058823529411740e+01 nan 3.600767918088737218e+01 nan
7.137501000000000000e+06 8.630000000000000171e-02 nan 7.300000000000000065e-03 nan 4.519999999999999712e-02 nan 2.670000000000000151e-02 nan 1.585747392815759049e+01 nan nan nan 3.597345132743362939e+01 nan 4.959550561797752977e+01 nan
7.537501000000000000e+06 1.409999999999999865e-01 1.318000000000000005e-01 1.400000000000000029e-02 1.349999999999999985e-02 1.973000000000000032e-01 2.003999999999999948e-01 1.625999999999999945e-01 1.691000000000000003e-01 1.452340425531914825e+01 1.350834597875569010e+01 nan nan 3.630816016218955866e+01 3.633333333333333570e+01 4.162976629766297521e+01 4.184447072738024787e+01
7.875002000000000000e+06 nan 1.108999999999999986e-01 nan 1.669999999999999957e-02 nan 3.831999999999999851e-01 nan 3.672000000000000264e-01 nan 1.200721370604147964e+01 nan nan nan 2.860829853862212957e+01 nan 2.731045751633986995e+01
7.937501000000000000e+06 1.537999999999999923e-01 nan 1.559999999999999928e-02 nan 7.950000000000000122e-02 nan 5.380000000000000060e-02 nan 1.301235370611183306e+01 nan nan nan 2.904025157232704402e+01 nan 3.592007434944238042e+01 nan
8.275002000000000000e+06 nan 3.099999999999999978e-02 nan 6.599999999999999964e-03 nan 3.498999999999999888e-01 nan 3.502000000000000113e-01 nan 2.353225806451612812e+01 nan nan nan 3.061246070305801581e+01 nan 2.976384922901199204e+01
8.337501000000000000e+06 1.337000000000000133e-01 nan 1.409999999999999969e-02 nan 8.740000000000000546e-02 nan 5.940000000000000141e-02 nan 1.297606581899775691e+01 nan nan nan 2.974141876430206111e+01 nan 3.428282828282828376e+01 nan
8.675002000000000000e+06 nan 9.052000000000000046e-01 nan 8.054999999999999938e-01 nan 5.051999999999999824e-01 nan 5.723000000000000309e-01 nan 2.293625718073353781e+01 nan 2.557008069522035854e+01 nan 2.322505938242280266e+01 nan 2.309907391228376738e+01
8.737501000000000000e+06 1.496999999999999997e-01 nan 1.799999999999999864e-02 nan 7.280000000000000360e-02 nan 4.259999999999999898e-02 nan 1.739478957915831714e+01 nan nan nan 2.596428571428571530e+01 nan 3.420187793427230361e+01 nan
9.075002000000000000e+06 nan 9.871999999999999664e-01 nan 9.549999999999999600e-01 nan 7.309999999999999831e-01 nan 8.393000000000000460e-01 nan 1.735626012965964193e+01 nan 2.039863874345549632e+01 nan 2.326388508891928808e+01 nan 2.273382580722030255e+01
9.137501000000000000e+06 1.509999999999999953e-01 nan 1.439999999999999961e-02 nan 1.122999999999999970e-01 nan 9.229999999999999316e-02 nan 1.424437086092715177e+01 nan nan nan 2.815583259127337357e+01 nan 3.492199349945828857e+01 nan
9.475002000000000000e+06 nan 9.907000000000000250e-01 nan 9.558999999999999719e-01 nan 7.479000000000000092e-01 nan 8.476000000000000201e-01 nan 1.621711920864035505e+01 nan 1.873595564389580659e+01 nan 2.116486161251504328e+01 nan 2.074846625766871000e+01
9.537501000000000000e+06 1.218000000000000055e-01 nan 6.799999999999999621e-03 nan 5.029999999999999749e-02 nan 3.830000000000000071e-02 nan 1.513300492610837367e+01 nan nan nan 2.457654075546719596e+01 nan 3.229503916449085921e+01 nan
9.875002000000000000e+06 nan 9.950999999999999845e-01 nan 9.747000000000000108e-01 nan 9.370000000000000551e-01 nan 9.653000000000000469e-01 nan 1.446980202994673981e+01 nan 1.655483738586231723e+01 nan 2.010064034151547574e+01 nan 1.899409509996891998e+01
9.937501000000000000e+06 1.033000000000000029e-01 nan 7.599999999999999985e-03 nan 2.939999999999999905e-02 nan 8.699999999999999400e-03 nan 1.804840271055179102e+01 nan nan nan 3.096598639455782376e+01 nan nan nan
1.027500200000000000e+07 nan 9.966000000000000414e-01 nan 9.617999999999999883e-01 nan 9.426999999999999824e-01 nan 9.596000000000000085e-01 nan 1.437708207906883473e+01 nan 1.662746932834269131e+01 nan 1.888681446907817829e+01 nan 1.852198832847019716e+01
1.033750100000000000e+07 1.208000000000000046e-01 nan 8.600000000000000006e-03 nan 3.280000000000000276e-02 nan 1.039999999999999952e-02 nan 1.205298013245033140e+01 nan nan nan 2.407012195121951237e+01 nan nan nan
1.067500200000000000e+07 nan 9.886000000000000343e-01 nan 9.468999999999999639e-01 nan 9.328999999999999515e-01 nan 9.523000000000000353e-01 nan 1.274721828848877259e+01 nan 1.444439750765656427e+01 nan 1.846296494801157806e+01 nan 1.803339283839126495e+01
1.107500200000000000e+07 nan 9.876000000000000334e-01 nan 9.747999999999999998e-01 nan 9.244999999999999885e-01 nan 9.461000000000000520e-01 nan 1.271962332928311135e+01 nan 1.441906032006565397e+01 nan 1.739264467279610571e+01 nan 1.699460944931825424e+01
1.147500200000000000e+07 nan 9.002000000000000002e-01 nan 8.679999999999999938e-01 nan 9.383000000000000229e-01 nan 9.433000000000000274e-01 nan 1.202310597644967771e+01 nan 1.419965437788018470e+01 nan 1.719204945113503058e+01 nan 1.673423089155093990e+01
1.187500200000000000e+07 nan 9.678999999999999826e-01 nan 9.360000000000000542e-01 nan 9.387999999999999678e-01 nan 9.560999999999999499e-01 nan 1.191466060543444527e+01 nan 1.376121794871794890e+01 nan 1.655698764380059629e+01 nan 1.616441794791339959e+01
1.227500200000000000e+07 nan 9.970999999999999863e-01 nan 9.877000000000000224e-01 nan 9.405000000000000027e-01 nan 9.739999999999999769e-01 nan 1.183070905626316360e+01 nan 1.367500253113293596e+01 nan 1.637139819245082251e+01 nan 1.613973305954825577e+01
1.267500200000000000e+07 nan 9.990999999999999881e-01 nan 9.747000000000000108e-01 nan 9.415000000000000036e-01 nan 9.628999999999999782e-01 nan 1.185827244520068113e+01 nan 1.353298450805375985e+01 nan 1.632458842272968624e+01 nan 1.589905493820749882e+01
1.307500200000000000e+07 nan 9.996000000000000441e-01 nan 9.725000000000000311e-01 nan 9.394000000000000128e-01 nan 9.730999999999999650e-01 nan 1.175310124049619809e+01 nan 1.375866323907455069e+01 nan 1.624473067915690905e+01 nan 1.634754906998253077e+01
1.347500200000000000e+07 nan 9.990999999999999881e-01 nan 9.879000000000000004e-01 nan 9.213000000000000078e-01 nan 9.469999999999999529e-01 nan 1.169292363126814216e+01 nan 1.343142018422917339e+01 nan 1.673070661022468286e+01 nan 1.629376979936641945e+01
1.387500200000000000e+07 nan 9.770999999999999686e-01 nan 8.847000000000000419e-01 nan 9.412000000000000366e-01 nan 9.435999999999999943e-01 nan 1.177453689489305155e+01 nan 1.351158584831016185e+01 nan 1.613047173820654479e+01 nan 1.600158965663416666e+01
1.427500200000000000e+07 nan 9.980999999999999872e-01 nan 9.895000000000000462e-01 nan 9.391000000000000458e-01 nan 9.660999999999999588e-01 nan 1.176635607654543669e+01 nan 1.341768569984840909e+01 nan 1.606974763071025336e+01 nan 1.589969982403477822e+01
1.467500200000000000e+07 nan 9.987000000000000322e-01 nan 9.798999999999999932e-01 nan 9.413000000000000256e-01 nan 9.435000000000000053e-01 nan 1.188184640032041628e+01 nan 1.374844371874681137e+01 nan 1.581217465207691575e+01 nan 1.572549019607843057e+01
1.507500200000000000e+07 nan 9.982999999999999652e-01 nan 9.882999999999999563e-01 nan 9.316999999999999726e-01 nan 9.684000000000000385e-01 nan 1.171241109886807585e+01 nan 1.338419508246483858e+01 nan 1.602736932488998534e+01 nan 1.571530359355638140e+01
1.547500200000000000e+07 nan 9.991999999999999771e-01 nan 9.818000000000000060e-01 nan 9.105999999999999650e-01 nan 9.459999999999999520e-01 nan 1.163921136909527654e+01 nan 1.391688734976573727e+01 nan 1.717911267296288003e+01 nan 1.648625792811839474e+01
1.587500200000000000e+07 nan 9.996000000000000441e-01 nan 9.921999999999999709e-01 nan 9.176999999999999602e-01 nan 9.540999999999999481e-01 nan 1.137404961984793950e+01 nan 1.313636363636363669e+01 nan 1.612662090007627924e+01 nan 1.586888166858819815e+01
1.627500200000000000e+07 nan 9.947000000000000286e-01 nan 9.856000000000000316e-01 nan 9.064999999999999725e-01 nan 9.477999999999999758e-01 nan 1.200613250226198936e+01 nan 1.378074269480519476e+01 nan 1.760419194704908818e+01 nan 1.677896180628824752e+01
1.667500200000000000e+07 nan 9.986000000000000432e-01 nan 9.901999999999999691e-01 nan 9.332000000000000295e-01 nan 9.706000000000000183e-01 nan 1.140747045864209852e+01 nan 1.300000000000000000e+01 nan 1.568956279468495474e+01 nan 1.533278384504430214e+01
1.707500200000000000e+07 nan 9.993999999999999551e-01 nan 9.916000000000000369e-01 nan 9.361000000000000432e-01 nan 9.637999999999999901e-01 nan 1.138132879727836766e+01 nan 1.296994755949979883e+01 nan 1.619239397500266975e+01 nan 1.578283876322888624e+01


==> sm_datasets/lin-ccpxint-N1000.txt <==
x*(5 + 3*I) - 1 - 6*I = x*(-9 + 4*I) + 7 - 6*I
x*(6 + 8*I) - 3 - 9*I = x*(9 - 8*I) + 4 - 5*I
x*(4 + 4*I) - 4 - 10*I = x*(-7 - I) + 7 + 4*I
x*(4 - 6*I) + 4 - 7*I = x*(-4 - 3*I) + 1 - 4*I
x*(2 + I) + 8 - 5*I = x*(-5 - I) - 5 + 2*I
(-3*I)*x - 4 = x*(-9 - 3*I) - 7 - 10*I
x*(-2 - 7*I) - 2 + I = x*(-9 - 3*I) - 7 + 5*I
x*(8 + 7*I) - 2 - 9*I = x*(-3 + I) - 9 + 6*I
x*(-7 + 9*I) + 6 + 7*I = x*(-4 + I) + 7 - 3*I
x*(1 + 4*I) - 2 + 9*I = x*(1 + 2*I) + 2 + I
x*(-2 + 4*I) + 5 + 9*I = x*(-10 - 4*I) + 2 + 3*I
x*(1 - 2*I) - 10 - 5*I = x*(-9 + I) + 3 + I
x*(7 + 3*I) - 3 - 9*I = x*(1 + 3*I) - 1 + 5*I
x*(-8 - 5*I) - 1 + 2*I = x*(-3 - I) - 3 + 2*I
x*(5 + 9*I) + 1 - 9*I = x*(3 - 9*I) - 5 + 6*I
x*(-4 + 4*I) - 3 - 4*I = x*(4 - I) - 7 - 10*I
x*(-4 - 10*I) - 1 - 4*I = x*(-1 - 4*I) - 5 - 6*I
x*(-5 + 6*I) - 2 - 5*I = x*(7 + 4*I) - 7 - 10*I
-2*x - 4 - 5*I = x*(3 + 5*I) - 1 + 4*I
x*(6 + 2*I) - 3 - 8*I = x*(4 + 5*I) + 4 + 4*I
x*(-5 - 6*I) + 3 - 9*I = x*(4 - 5*I) - 5 - 5*I
x*(-5 - 6*I) + 6 + 7*I = x*(-2 + 6*I) - 8*I
x*(-3 + 8*I) - 1 + 3*I = x*(4 - 2*I) - 3 + 9*I
x*(5 - 10*I) - 6 - 3*I = -5*x + 1 - 10*I
x*(7 + 6*I) - 10 - 7*I = x*(5 - 7*I) - 6 - 3*I
x*(9 - 3*I) + 4 - 9*I = x*(-5 - 2*I) + 6 - 3*I
x*(1 - 5*I) - 5 + 2*I = -5*x - 2
x*(-10 - 2*I) + 5 + 6*I = x*(-10 - 8*I) + 2 - I
x*(-2 + 8*I) - 7 + 6*I = x*(-1 - 6*I) + 3 - 10*I
x*(1 + 3*I) - 8 = x*(-1 - 8*I) + 7 + 2*I
-5*x + 7 - 4*I = x*(5 + 6*I) - 2 - 10*I
x*(-3 + 7*I) - 2 - 3*I = x*(4 - 9*I) + 1 - 10*I
x*(9 - 5*I) - 9 + 7*I = x*(6 + 9*I) - 3 - 2*I
x*(-6 + 6*I) - 3 + 3*I = x*(-6 - I) - 2 + 9*I
x*(1 + 8*I) - 8 + 4*I = x*(9 - 7*I) + 9 - 9*I
x*(-1 - 8*I) - 2 + 5*I = x*(-4 + 4*I) - 6 + 7*I
x*(-9 - 3*I) + 6 - 7*I = x*(-7 + 4*I) + 3 + 7*I
x*(-6 + 6*I) - 3 - 4*I = x*(9 - I) - 4 + 9*I
5*x + 8 - I = x*(8 + 4*I) + 3 - 9*I
x*(-3 - 8*I) + 1 + 3*I = x*(4 - 10*I) - 7 - I
x*(-9 + 8*I) - 7 + 4*I = -5*x - 8 - 2*I
x*(-1 + I) - 6 + 4*I = x*(2 - 4*I) + 8*I
x*(2 + 8*I) - 5 - 5*I = x*(3 - 3*I) - 10
x*(-10 + 5*I) - 9 + 8*I = x*(2 + 5*I) - 8 + 4*I
x*(-3 - 3*I) - 3 + 3*I = x*(-9 + 8*I) - 9 - 2*I
x*(8 + 8*I) - 2 - 8*I = x*(7 - 3*I) - 7 - 4*I
x*(3 - 7*I) - 9 = x*(-3 + 8*I) - 3 + 4*I
x*(-5 + 6*I) + 6 - 7*I = (-3*I)*x + 7 - 4*I
x*(2 - 10*I) + 7 - 8*I = x*(-6 + 2*I) - 8 + 7*I
x*(3 + 3*I) - 7 - I = x*(5 + 6*I) + 4 + 3*I
x*(-3 - 6*I) + 5 + 8*I = x*(-5 + 9*I) - 10 + 2*I
(-I)*x - 6 - 3*I = (-10*I)*x + 1 + 4*I
3*x - 6 = x*(2 - 10*I) + 3 - 3*I
x*(5 + 4*I) + 8 + I = x*(6 - 7*I) + 4 - 2*I
x*(4 - 6*I) - 7 + 8*I = x*(8 + 5*I) - 9 - 9*I
x*(7 - 10*I) - 6 + 6*I = x*(2 - 8*I) - 3 - 7*I
x*(-9 + 5*I) - 8 + 2*I = x*(2 - 4*I) - 3*I
x*(-10 - 8*I) - 9 - 8*I = x*(-7 - 5*I) - 5 + 5*I
x*(6 + 8*I) - 5 - 2*I = x*(7 + 7*I) + 5 + 8*I
x*(-3 + I) - 5 + 5*I = x*(3 + 5*I) + 9 + 7*I
x*(8 - 3*I) - 3 + 6*I = x*(8 + 8*I) - 2 + 7*I
x*(7 + 5*I) - 5*I = x*(1 + 6*I) - 6*I
x*(-4 + 9*I) - 5 - 7*I = x*(1 + 3*I) - 8 + 6*I
x*(3 + 5*I) + 8 - 4*I = x*(-1 + 6*I) + 5 - 7*I
x*(-8 + 7*I) + 6 - I = x*(3 + 2*I) - 8 + 2*I
x*(-7 - 2*I) + 4 - 10*I = x*(-3 - 7*I) + 8 + 8*I
x*(7 - 4*I) - 6 + 4*I = x*(9 + I) + 2 - 6*I
x*(2 - 4*I) + 5 + 5*I = x*(-2 - 4*I) - 1 - 4*I
-10*x + 7 - 4*I = x*(4 - 7*I) - 8 + 5*I
x*(-4 + I) - 6 - 8*I = x*(1 - 7*I) + 5 + 7*I
x*(6 - 4*I) + 4 + I = x*(1 + 5*I) - 4 - 10*I
x*(7 - I) + 2 + 9*I = x*(1 - 6*I) - 2 - 5*I
x*(-7 - 4*I) + 4 - 10*I = -6*x - 3 + 7*I
x*(7 + 3*I) + 8 + 9*I = x*(8 - 5*I) + 3 - 10*I
x*(4 - I) - 8 - 9*I = x*(-2 + 9*I) + 9 - 10*I
x*(-4 + 6*I) + 4 - 5*I = x*(7 - 7*I) - 7 - 6*I
x*(-8 - I) - 8 + 4*I = x*(9 - 8*I) - 1 + 9*I
x*(-5 + 8*I) + 3 - 4*I = x*(-1 + 4*I) - 7 + 5*I
x*(6 + 4*I) + 1 + 7*I = x*(-5 + 3*I) - 9 + 7*I
x*(-6 + 2*I) + 1 + 3*I = x*(-2 - 5*I) - 1 - 5*I
x*(3 - 4*I) + 4 - 7*I = x*(1 + 3*I) + 1 - 2*I
x*(-4 - 4*I) + 9*I = x*(-5 + 7*I) + 6 + 3*I
x*(-10 - 8*I) - 9 + 4*I = x*(-3 + 3*I) - 1 + 8*I
x*(-1 - 3*I) + 7 - 10*I = (9*I)*x - 6 + 5*I
x*(-6 - 4*I) - 4 = x*(-1 - 3*I) + 5*I
9*x + 8*I = x*(-3 - 7*I) - 7 - 7*I
x*(-8 - I) + 2 + 8*I = x*(6 + 9*I) + 1 + 4*I
x*(-1 - 4*I) + 1 + 5*I = x*(-1 - 8*I) - 9 - 3*I
x*(-4 + 8*I) - 9 - 8*I = x*(1 + 8*I) - 10 + 8*I
x*(-4 - 8*I) - 8 - 6*I = x*(-9 + 8*I) - 8 - 6*I
(8*I)*x + 5 - I = 8*x + 4 + 6*I
x*(-9 + 6*I) - 4 + 6*I = x*(8 + I) - 4 + 6*I
x*(6 + 8*I) - 10 + 7*I = x*(-2 - 2*I) - 7 - 5*I
x*(-4 - 6*I) - 7 - 9*I = x*(3 + 8*I) - 8 - 2*I
(-8*I)*x + 5 = x*(6 - 5*I) + 1 - 4*I
x*(-5 - 9*I) + 8 + 4*I = (-9*I)*x - 6 + 2*I
x*(8 - 7*I) + 4 - 5*I = x*(-10 - 3*I) + 5 - 3*I
x*(1 + 5*I) - 6 - 3*I = x*(-6 - 10*I) + 3
x*(-3 - 8*I) - 10 - 5*I = x*(7 - 8*I) - 9 + 3*I
(9*I)*x - 5 + 4*I = x*(-6 - 5*I) + 6 + 5*I
x*(5 - 6*I) - 6 - 9*I = x*(-2 + 2*I) - 8 + 5*I
5*x - 5 = x*(-4 + 7*I) + 9 - 9*I
x*(1 + 6*I) - 10 + 6*I = x*(4 - 10*I) + 8*I
x*(-10 - 9*I) + 7 - 6*I = x*(-9 - 10*I) - 1 - 9*I
x*(6 + 3*I) + 2 - 7*I = x*(4 - 4*I) + 8 + 7*I
x*(2 - 10*I) - 4 + 8*I = (5*I)*x - 7 + 7*I
x*(-4 - I) - 8 - 6*I = x*(7 - 4*I) + 6*I
x*(-4 + 3*I) - 2 - I = x*(-4 - 3*I) + 9 + I
x*(-5 + I) + 4 + 5*I = (7*I)*x + 6 - 4*I
x*(2 + I) + 5 - 4*I = x*(7 + 8*I) - 7 + I
x*(3 - 7*I) - 6 + 5*I = x*(-10 + 5*I) + 6 + 3*I
9*x + 7 + 7*I = x*(-4 + I) - 6
x*(7 + 8*I) - 7 - 2*I = x*(2 - 3*I) + 5 - 4*I
x*(6 + 4*I) + 3 - 5*I = x*(2 - 6*I) - 4 + 9*I
x*(-1 - 10*I) - 4 - 3*I = x*(4 - I) + 1 - 9*I
x*(-9 - 3*I) - 6 - 8*I = x*(-9 - 2*I) - 6 - 5*I
-4*x + 2 + 4*I = x*(-7 + 2*I) - 1 - 8*I
x*(4 - I) + 9 - 7*I = x*(2 - 7*I) - 6 + I
x*(1 - 5*I) + 9 - 5*I = x*(-8 - 8*I) + 7
x*(-6 - I) - 3 + 4*I = x*(4 + 3*I) + 8 + 8*I
5*x + 7 + 5*I = x*(-5 - 9*I) - 3 - 7*I
x*(5 + 8*I) - 2 - 7*I = x*(6 + 6*I) - 3 - 7*I
x*(-10 + 2*I) - 5 + 8*I = x*(-3 + I) - 4 - I
x*(-2 - 3*I) + 5 + 7*I = x*(3 + 5*I) + 5 + 7*I
x*(-9 + 8*I) - 10 - I = x*(-6 - 8*I) - 8 + 6*I
(-5*I)*x - 2 + 4*I = x*(-9 + 2*I) - 10
x*(-9 + 3*I) + 1 + 9*I = x*(-4 - 6*I) - 9 + 9*I
x*(6 - 5*I) - 6 - 10*I = x*(2 + 4*I) - 9 - 2*I
x*(-3 - 3*I) - 8 - 6*I = x*(4 - 10*I) - 9 + 7*I
3*x + 9 + I = x*(-6 - 9*I) - 9 + 6*I
x*(7 - 6*I) - 2 - 9*I = x*(-10 + 2*I) - 1 - 6*I
x*(6 + I) + 4 + 9*I = x*(2 - 5*I) + 9 - I
x*(7 + 2*I) - 1 + 7*I = x*(7 - 6*I) + 7 - 5*I
x*(4 + 7*I) + 8 - 9*I = x*(-6 + 6*I) - 5 + 8*I
x*(4 - 3*I) - 3 + 4*I = x*(-10 + 7*I) - 10*I
x*(-3 - 7*I) - 7 - 4*I = x*(3 - 9*I) - 9
x*(-6 - I) + 2 + I = x*(4 + 8*I) + 8 + 5*I
x*(-6 + 5*I) - 4 - 9*I = x*(7 - 3*I) + 1 - I
x*(8 - 5*I) + 1 - 10*I = x*(2 + 8*I) + 3 - 9*I
-7*x + 3 + 9*I = x*(4 + 6*I) + 7 - 5*I
x*(-2 + 6*I) - 1 - 6*I = x*(7 - I) + 8 + I
x*(-2 - 8*I) - 4 + 5*I = x*(2 - 5*I) + 5 - 2*I
x*(9 - 3*I) - 4 + 7*I = x*(8 - 2*I) - 3 + 4*I
x*(6 + I) - 10 + 4*I = x*(6 + 8*I) + 5 + 3*I
x*(7 - 2*I) - 5*I = x*(-5 + I) - 3*I
x*(-9 + 2*I) - 1 - 4*I = x*(-1 - 10*I) - 4 - 2*I
x*(-7 - 3*I) + 2 - I = x*(8 - 9*I) + 1 - I
x*(-3 + 2*I) - 10 + 4*I = x*(-3 - 6*I) + 7 + 4*I
x*(-10 - 4*I) + 4 + 2*I = x*(-5 - I) - 6 - 3*I
x*(-2 - 8*I) + 3 - 6*I = 5*x - 4 + 9*I
-2*x - 10 - 3*I = x*(-1 + 8*I) - 9*I
x*(-10 - 2*I) - 2 + 2*I = x*(-10 + 4*I) + 6 + 7*I
x*(3 - 2*I) - 3 - 10*I = x*(8 + 5*I) + 6 - 10*I
x*(7 - 9*I) - 7 - I = x*(-1 - 9*I) + 4 - 5*I
(-6*I)*x + 7 + 2*I = x*(-10 + 9*I) - 4
x*(9 + 9*I) - 8 + 4*I = x*(7 - 5*I) - 3 + 7*I
x*(-5 + I) - 9 = x*(8 + 4*I) + 7 + I
x*(8 + 2*I) + 4 + 6*I = x*(-3 - 4*I) + 6 - 3*I
x*(3 - 2*I) - 4 - 2*I = x*(-9 + 7*I) + 6 - 6*I
x*(-9 + 2*I) + 6*I = x*(5 - I) + 2 + 8*I
x*(5 - 2*I) + 5 + 3*I = x*(-4 + I) + 3 - 9*I
(-6*I)*x + 4 - I = x*(4 - I) + 9 - 10*I
x*(5 + 3*I) - 9 + 3*I = x*(-8 - 9*I) - 7 - 8*I
x*(-9 - 6*I) - 9 - I = x*(6 + 2*I) - 10 - 7*I
x*(5 - 10*I) - 5 - 6*I = x*(8 + I) + 8 + 7*I
x*(-4 + 2*I) - 9*I = x*(-7 + 4*I) - 10 - 6*I
x*(-7 + 2*I) - 5 + 6*I = x*(1 - 2*I) + 9 - 4*I
x*(1 + 2*I) - 8 + 5*I = -6*x + 4 - 6*I
x*(6 + 8*I) - 1 + 7*I = x*(-5 - 2*I) - 9 + I
x*(6 - 10*I) + 9 + 9*I = x*(-2 - 10*I) + 3 - 10*I
x*(-2 - 2*I) - 9 - 3*I = x*(5 + 9*I) - 5 - 4*I
x*(-4 + 2*I) - 2 + 7*I = x*(5 + 3*I) + 8 - 3*I
x*(-5 - 3*I) + 7 - 9*I = x*(-3 + I) - 6 - 6*I
x*(-3 + 5*I) + 9 - 7*I = x*(-9 - 8*I) - 8 + 8*I
x*(6 - 10*I) + 8 - 9*I = x*(-9 + 4*I) + 4 - 5*I
x*(3 - 2*I) + 3 + 8*I = x*(1 - I) - 8 - 2*I
x*(2 + 9*I) - 2 - 8*I = x*(6 + 5*I) + 6 + 4*I
x*(-2 - 9*I) - 10 - 5*I = x*(-8 - 6*I) - 1 - 7*I
x*(7 + 6*I) + 6 + 9*I = x*(5 + 2*I) + 8 + I
(-2*I)*x + 1 + 3*I = x*(4 - 8*I) - 10 + I
x*(-3 - 2*I) - 10 + 6*I = x*(2 - 6*I) + 9 - 3*I
x*(8 + 2*I) - 7 + 3*I = x*(9 + 9*I) - 8 + 9*I
x*(2 - 3*I) + 5 - I = x*(-9 - 8*I) - 4 - 3*I
x*(-9 - 2*I) + 4 - 8*I = x*(-8 + 8*I) + 2 - 3*I
x*(-4 - 4*I) - 10 + 3*I = x*(-7 + 2*I) + 8 + 9*I
x*(-8 - 9*I) + 4 - 10*I = x*(1 + I) - 5 + 9*I
x*(6 + 9*I) - 9 - 10*I = x*(3 - 6*I) + 4 + 5*I
2*x - 3 - 3*I = 3*x + 3 + 5*I
x*(-4 - 9*I) + 5 + 6*I = x*(7 + 7*I) - 7 - 5*I
x*(6 - I) - 4 - 5*I = x*(-6 - 6*I) - 5 - 3*I
x*(7 - 10*I) - 6 + 3*I = x*(-2 - 8*I) + 8 + 5*I
x*(4 - I) - 2 + 8*I = x*(-6 - I) + 8 - 3*I
(-2*I)*x + 7 - 2*I = x*(4 - 10*I) - 6 + 9*I
x*(-1 - 3*I) + 5*I = x*(-7 + 5*I) + 9 + 2*I
x*(-10 + 9*I) - 10 + 4*I = x*(4 + 3*I) + 6 - 6*I
x*(3 - 6*I) - 4 + 3*I = x*(7 + 5*I) + 6 - 5*I
x*(3 + I) + 3 + 7*I = 2*x - 1 - 5*I
x*(3 - 5*I) + 6 - 8*I = x*(-8 + 5*I) - 10 - 7*I
x*(-4 - 10*I) + 9 - 10*I = x*(7 - 3*I) - 10 + I
x*(6 + 2*I) + 3 = x*(6 - I) + 8 + 2*I
x*(4 - 8*I) + 3 + 9*I = x*(-4 - 8*I) + 4 + 2*I
x*(-3 - 3*I) + 8 + 5*I = x*(-7 - 5*I) + 9 + 7*I
x*(-2 - 3*I) - 5 + 6*I = x*(-3 - 5*I) + 7 - 3*I
x*(7 - I) + 1 - 9*I = x*(4 + 5*I) + 1 - 6*I
x*(9 + I) - 8 - 9*I = x*(1 + I) + 2 - 5*I
x*(-9 + 7*I) + 2 - 2*I = x*(8 - I) + 3 + 3*I
x*(9 - 6*I) - 9 = x*(3 + 3*I) - 10 - 8*I
x*(-9 + 2*I) - 4 = x*(-5 - 4*I) - 7 - 7*I
x*(7 + 6*I) - 8 + 9*I = 4*x + 4 + 6*I
x*(7 - I) - 7 - 5*I = x*(-6 + 7*I) - 1 + 2*I
-2*x + 2 + 5*I = x*(-6 - 2*I) + 8 + 2*I
x*(7 + I) + 6 + I = x*(1 - 8*I) - 9 + 4*I
x*(-8 - 7*I) - 6 = x*(-3 + 8*I) + 8 - 5*I
x*(-4 + 8*I) + 1 + 5*I = x*(-10 - 2*I) + 6*I
x*(-9 + 5*I) - 7 + 6*I = x*(7 + 9*I) + 7 + 4*I
x*(2 + 7*I) + 2 = x*(1 + 5*I) + 7
x*(-4 - 10*I) - 7 - 9*I = -7*x + 1 + 2*I
x*(2 - 7*I) + 3 + 7*I = x*(-7 - I) - 7 + 7*I
x*(4 + 9*I) + 8 - 6*I = x*(-9 - 7*I) + 9 + 9*I
x*(-5 - 3*I) + 9 + 9*I = x*(-8 + 5*I) + 4 - 7*I
x*(9 - 10*I) + 5 - 7*I = x*(3 - 8*I) - 10 - 10*I
x*(2 + I) - 6 - I = x*(9 - 7*I) - 8*I
x*(-5 + I) + 7 - 5*I = x*(7 + I) + 5 + 9*I
(7*I)*x + 5 - 8*I = x*(-7 - 6*I) - 9 - 6*I
x*(-9 + 2*I) - 9 + 7*I = x*(1 - 9*I) + 8 - 6*I
x*(6 + 9*I) + 8 + I = x*(-10 + 8*I) + 5
x*(-3 - 8*I) - 5 - 4*I = x*(-7 + 5*I) + 5 + 5*I
x*(7 - 5*I) - 4 - 6*I = x*(3 - 8*I) + 8 - 8*I
x*(6 - 4*I) + 5 - 4*I = x*(1 - 5*I) - 5 + 8*I
x*(-3 + 4*I) - 5 + 4*I = 9*x - 8 - 4*I
x*(6 + I) - 3 - 7*I = x*(-5 + 4*I) - 10 - 5*I
x*(-5 - 6*I) - 2 - 9*I = x*(2 - I) - 10 - 4*I
x*(-6 + 7*I) + 6 + 6*I = x*(1 + 4*I) - 6 + 9*I
x*(-9 + 8*I) + 4 - 7*I = x*(7 + 9*I) + 7 - I
x*(-10 + 3*I) - 8 - 4*I = x*(2 - I) + 3 + 3*I
x*(-1 + 5*I) + 4*I = x*(7 + 7*I) - 3 - I
x*(-2 - 5*I) - 9*I = -8*x + 3 - 9*I
x*(-7 + 2*I) + 5 = x*(-4 + 2*I) + 9 + 3*I
x*(-10 + 3*I) + 1 + 2*I = x*(8 + 8*I) + 9 + 3*I
x*(-2 - 3*I) - 5 - 2*I = x*(8 + 8*I) + 4 - 2*I
x*(5 - 2*I) + 2 + 8*I = x*(-4 - 8*I) - 10 + 5*I
x*(9 - 5*I) - 2 - 7*I = x*(3 + 3*I) - 3 + 6*I
x*(1 + 6*I) - 7 - 6*I = x*(2 - 5*I) - 5
x*(5 - 2*I) + 3 - 5*I = x*(-4 - 9*I) + 7 - 3*I
x*(-8 + 2*I) - 3 - I = x*(6 - 4*I) - 4 + 9*I
x*(-7 + 7*I) - 8 + 9*I = x*(9 - 6*I) + 2 + 7*I
x*(-5 - 3*I) + 8 - 5*I = x*(-5 + I) - 2 - 4*I
x*(-3 + 8*I) + 2 - 6*I = (-8*I)*x + 3 + 4*I
x*(-6 + 8*I) + 3 - I = x*(6 - 9*I) - 4 + 9*I
x*(-3 + 8*I) + 3 + 7*I = x*(7 - 10*I) - 1 - 4*I
x*(4 + 7*I) + 2 - I = x*(-4 - I) - 4 + 4*I
x*(5 + 6*I) + 5 - 4*I = x*(6 + 3*I) + 4 + 6*I
x*(-5 + 8*I) + 5 + 2*I = x*(-6 - 10*I) - 6 - I
x*(1 + I) - 9 + 9*I = x*(5 + 6*I) + 4 + 9*I
x*(-2 + 4*I) - 1 - 4*I = x*(-10 + 7*I) + 6 - 10*I
x*(-10 + 7*I) + 8 - 4*I = x*(-10 + 5*I) + 4 - 3*I
(9*I)*x - 6 + 5*I = (-3*I)*x + 5 + 3*I
x*(-9 + 9*I) - 4 + 2*I = x*(-2 - 9*I) + 6 - 4*I
x*(5 - 10*I) + 8 - 10*I = x*(-9 + 9*I) - 1 + 7*I
(-10*I)*x + 3*I = x*(3 - 8*I) + 2 + 5*I
x*(-8 + 9*I) + 5 - 7*I = x*(9 - 4*I) - 10 + 2*I
x*(-8 - 9*I) - 8 - 10*I = x*(6 + 5*I) - 3 + 4*I
x*(8 + 5*I) + 4 - I = x*(-8 + 6*I) - 4
x*(6 - 6*I) + 6 - 9*I = x*(5 - 4*I) + 2*I
x*(7 - 6*I) - 8 - 9*I = x*(-2 + 3*I) - 2 + 5*I
x*(7 - 5*I) - 6 + 4*I = x*(-1 - 5*I) - 5 + 3*I
x*(-8 - 8*I) + 5 + 7*I = x*(4 + 4*I) + 2 - 5*I
(-2*I)*x + 4 - 4*I = x*(-4 + 3*I) - 4 - 7*I
x*(-6 + 4*I) - 1 + I = x*(6 + 8*I) + 1 + 8*I
x*(9 - 6*I) - 2 - 7*I = x*(-7 + 5*I) + 8 + 5*I
x*(-2 + 4*I) - 10 - 4*I = x*(2 - 5*I) - 3 + 3*I
x*(-3 - I) + 2 + I = x*(-5 - 2*I) + 4 + 2*I
(-6*I)*x + 4 - I = (-6*I)*x - 2 + 9*I
x*(-6 - 6*I) + 3 - 10*I = x*(-9 - 4*I) - 3 + 7*I
x*(1 - 4*I) + 2 + 2*I = x*(-10 - 5*I) + 6 + 2*I
x*(7 + I) - 8*I = x*(4 - 3*I) - 2 + 3*I
x*(-10 + 9*I) + 8 + 5*I = x*(7 - 9*I) + 9 + 2*I
x*(-1 - 4*I) - 10 + 8*I = x*(2 - 10*I) - 6 - 9*I
x*(9 - I) + 5 + 8*I = x*(-10 - 8*I) - 8 - 5*I
x*(-4 + 7*I) - 1 - 10*I = x*(-1 - 2*I) + 3 - 2*I
x*(-8 + 2*I) - 9 + I = x*(-2 - 6*I) - 1 - 3*I
x*(-7 - 9*I) - 9 + 6*I = x*(7 - 10*I) - 7 + 2*I
x*(-1 + 6*I) + 3 + I = x*(-9 + 9*I) + 1 + 5*I
x*(-4 + 5*I) + 2 + 9*I = x*(6 + 8*I) + 9 - 2*I
x*(-1 + 6*I) + 9 - 2*I = (8*I)*x + 2 - 2*I
x*(-6 - 6*I) - 1 + 2*I = (6*I)*x - 5 - I
x*(-5 + I) + 1 + 4*I = x*(-5 - 9*I) - 8 + 7*I
9*x + 3 - 3*I = x*(-9 - I) + 1 - 7*I
-2*x + 5*I = x*(-2 + 9*I) - 2 + 2*I
x*(4 + 2*I) - 3 - 9*I = x*(-9 + 3*I) - 10 + 8*I
x*(6 + 6*I) + 1 + 8*I = x*(-4 + 3*I) + 3 - 3*I
x*(-7 + 2*I) + 2 - 3*I = x*(-6 - 6*I) + 3*I
x*(5 - 10*I) + 3 - I = 5*x + 2 - 8*I
x*(-10 - 9*I) + 3 - 6*I = x*(-5 - 3*I) + 2*I
x*(2 - 4*I) - 7 - 9*I = x*(4 - 2*I) - 2 + 3*I
x*(7 + 8*I) + 6 + 6*I = x*(3 - 9*I) + 1 + 2*I
x*(-9 + 6*I) + 3 - 3*I = (9*I)*x + 4 - 10*I
x*(-6 + 8*I) + 8 + 9*I = x*(-1 + 6*I) + 5 - 10*I
x*(-5 + 6*I) - 10 - 4*I = x*(8 - 10*I) + 5 - 10*I
x*(-9 + 3*I) + 7 - 7*I = x*(-4 - 8*I) + 6 + 3*I
x*(2 + 3*I) = x*(5 + 3*I) + 9 - 4*I
9*x + 3 + 3*I = x*(-6 + I) + 3 - 8*I
9*x - 8 - I = x*(1 - I) + 6 - 8*I
x*(9 + 5*I) + 2 + I = x*(2 + 4*I) - 10 + 9*I
x*(-4 - 8*I) - 6 + 5*I = x*(-5 - 3*I) - 8 + I
x*(2 + I) + 4*I = x*(2 - 8*I) + 4 - 2*I
(-7*I)*x + 2 + 9*I = x*(-10 + 8*I) + 8 + I
x*(4 + 7*I) - 7 - 10*I = x*(-5 + 3*I) - 10 - 7*I
x*(-7 + 8*I) - 9 - 5*I = x*(-4 + 6*I) - 4
x*(7 - 2*I) - 8 - 3*I = x*(-9 - 3*I) - 5 - 6*I
x*(2 - 9*I) + 5 - 5*I = x*(8 + 2*I) + 6 + 6*I
x*(-3 - 10*I) - 7 + I = x*(-6 + 2*I) + 3 + 7*I
x*(-8 - I) + 1 - 2*I = x*(3 - 7*I) - 4 + 8*I
x*(7 - 9*I) + 6 - I = x*(-6 - 5*I) - 10 - 2*I
x*(-2 + 6*I) - 4 + I = x*(-5 - 9*I) + 8 - 4*I
x*(-10 + 8*I) - 6 - 4*I = -x - 1 - 10*I
x*(-3 + 9*I) - 3 - 9*I = x*(-5 + I) - 7 + 9*I
x*(3 + 6*I) - 9 + 4*I = x*(-3 - 10*I) - 5 - 9*I
x*(4 + 7*I) - 2 + 3*I = x*(-7 + 8*I) - 5*I
x*(4 - 8*I) + 3 - 7*I = x*(-10 - 5*I) + 6 + 8*I
x*(5 + 3*I) - 10 - I = x*(-8 + 6*I) - 6 + 7*I
(-4*I)*x + 9 + I = x*(3 - I) - 8 + 9*I
x*(-1 - 4*I) + 1 - 9*I = x*(-10 + 4*I) - 5 + 7*I
4*x + 5 + 3*I = x*(6 + 4*I) + 8 - I
x*(-10 + 3*I) - 2 + 9*I = x*(9 + 2*I) - 10 - 5*I
x*(8 - 4*I) - 10 - 5*I = x*(-3 - 3*I) + 1 + 5*I
x*(4 - 7*I) + 6*I = x*(-4 + 3*I) + 4 - 8*I
x*(2 - 8*I) - 7*I = x*(-10 + 4*I) - 4 + 7*I
x*(-8 - 5*I) + 7 + 6*I = x*(9 - 3*I) + 9 + 5*I
x*(-10 - 4*I) + 9 + 3*I = x*(-9 + 5*I) - 5 - I
x*(-7 + 4*I) + 8 + I = x*(-4 + I) + 1 - 9*I
x*(-2 - 4*I) - 4 - 5*I = x*(2 - 2*I) - 9 + 2*I
x*(-5 - I) - 7 - 9*I = x*(4 - 8*I) - 10 + 5*I
x*(-5 - 6*I) + 3*I = x*(-3 - 9*I) - 4 + 2*I
x*(-5 - 10*I) + 6 - 6*I = -9*x - 3 - 7*I
x*(-7 - 10*I) + 9 - 2*I = x*(-5 + 6*I) + 3 - 2*I
x*(4 + 8*I) + 8 + 5*I = x*(-1 + 9*I) + 4 - 3*I
x*(-3 - 9*I) + 1 = x*(-2 - 5*I) - 4 - 4*I
x*(-2 - I) + 7 + 6*I = x*(3 - 10*I) + 8 + 4*I
x*(-2 - 3*I) + 4 = x*(8 - 3*I) + 6 + 6*I
x*(-4 - 7*I) - 6 = -10*x + 2 + 8*I
x*(-5 + 8*I) - 5 - 8*I = x*(9 + 5*I) - 4 - I
x*(-3 + 4*I) - 6 - 8*I = x*(-6 + I) + 9 + 3*I
6*x + 1 + 5*I = x*(-9 - 7*I) - 7 - 10*I
x*(2 - 4*I) - 6 + 5*I = x*(-7 + 9*I) - 9 - 8*I
2*x + 1 + I = x*(4 + 7*I) - 5 + 4*I
x*(9 + 8*I) + 3*I = x*(-7 - 6*I) - 10 - 2*I
x*(-9 - I) - 4 + 2*I = x*(-2 - 10*I) - 4
x*(-6 - 7*I) + 5 + 6*I = (-4*I)*x + 8 - 8*I
x*(9 + 2*I) + 5 + 9*I = x*(1 - 9*I) + 2 + 3*I
x*(-7 + 2*I) - 2 - 8*I = x*(-4 - I) + 7
x*(-7 - 8*I) - 10 - 2*I = x*(-5 - 8*I) - 4 + 7*I
x - 8 + 5*I = I*x + 9 - 6*I
x*(-3 - 9*I) - 6*I = x*(2 - 2*I) + 9 + 3*I
x*(-1 + 2*I) - 7 + I = x*(-1 - 4*I) + 2 + 9*I
(9*I)*x + 2 + 3*I = x*(-3 + 2*I) - 9 + 6*I
x*(3 - 7*I) - 1 - 6*I = x*(5 - I) + 3 - 3*I
x*(-1 + 2*I) - 9 + 9*I = x*(-10 - 3*I) + 7 - I
x*(6 - 5*I) + 6 - 6*I = x*(2 - 4*I) + 6*I
x*(-6 - I) + 9 - 8*I = x*(-3 - 2*I) + 2 - 4*I
x*(6 + 2*I) - 5 + 3*I = x*(5 + 4*I) + 5 + 5*I
x*(6 + 7*I) + 8 - 4*I = x*(-1 - 3*I) + 1 - 6*I
x*(-10 + 4*I) - 8 - 7*I = x*(9 + 9*I) + 9*I
x*(2 - 8*I) + 6 - 3*I = x*(5 + 5*I) - 9 + 2*I
x*(9 + 4*I) + 3 = x*(-1 - 8*I) + 2 + 2*I
(-4*I)*x - 4 + I = x*(3 + I) + 6 - 10*I
x*(-1 - 8*I) - 7 = x*(-10 + 4*I) + 9 - 3*I
x*(-8 - 3*I) - 8 - 4*I = x*(6 + 7*I) + 4 + 3*I
x*(7 + 3*I) - 7 + 6*I = x*(-5 - 8*I) + 3 + 7*I
x*(-3 + 9*I) + 4 + 4*I = x*(8 + I) + 5 - 4*I
x*(-7 - 10*I) + 7 - 3*I = x*(-4 + I) + 1 - 4*I
x*(-4 + 5*I) + 8*I = x*(-4 - I) + 5*I
x*(-10 - 9*I) - 6 - 3*I = x*(-1 - I) + 7 - 8*I
x*(7 - 3*I) - 5 - 2*I = (-8*I)*x + 3 - 3*I
x*(3 + 8*I) - 8 = x*(-5 + 9*I) + 8 + I
(-9*I)*x + 7 + 2*I = x*(-1 - 7*I) + 6 + 6*I
x*(8 + 6*I) - 7 + 8*I = x*(1 + 5*I) + 1 + 2*I
x*(-4 - 2*I) + 7 - 7*I = -9*x + 2 + 6*I
x*(7 - 9*I) - 3 - 6*I = x*(8 - 10*I) - 1
x*(7 + 4*I) + 8 + I = x*(8 - 3*I) - 2 - 2*I
x*(7 - 4*I) + 3 - 2*I = x*(6 + 7*I) + 2
x*(3 + 6*I) + 5 - 3*I = x*(9 - 7*I) + 5 + 6*I
x*(4 - 9*I) - 8 - 8*I = x*(6 - 6*I) + 2 + 5*I
x*(8 - 2*I) - 5 + 7*I = x*(1 - I) - 1 - 4*I
x*(5 - 5*I) + 7 - 9*I = x*(-7 + 7*I) - 10 + 9*I
x*(-1 + 7*I) + 8 - 5*I = -2*x - 9 - 7*I
x*(-3 - 4*I) - 4 - 8*I = x*(3 + 9*I) - 5 - 2*I
x*(-7 + 8*I) - 6 - 10*I = x*(-3 - 3*I) + 6
x*(5 + I) + 7 - 7*I = x*(-4 - 7*I) - 2 - 2*I
x*(-5 + 8*I) + 7*I = 8*x + 5 + 5*I
(-7*I)*x + 7 - 2*I = x*(7 + 2*I) - 5 + 5*I
x*(-2 + 2*I) + 4 + 3*I = x*(-3 - 10*I) + 6 + 8*I
x*(-6 - 6*I) + 4 + 6*I = x*(-10 - 6*I) - 6 + 7*I
x*(4 - 4*I) + 6 - 10*I = x*(-7 + 2*I) - 9 - 9*I
x*(-10 - 3*I) + 6 + 9*I = x*(1 - 4*I) - 4 - I
x*(-2 - 10*I) + 3 + 8*I = x*(-4 + 8*I) - 3
x*(-2 + 3*I) - 5 - I = x*(9 - 9*I) + 4 - 9*I
x*(-4 - 4*I) + 2 + I = x*(5 + 3*I) + 3 - 5*I
x*(-10 - 10*I) - 2 + 7*I = x*(-9 + 3*I) - 3 + 8*I
x*(6 - 6*I) - 5 = x*(9 - 5*I) - 2 - 6*I
x*(-9 - 8*I) + 8 - 2*I = x*(-4 + 5*I) + 4 + I
x*(-1 + 5*I) - 6 - 3*I = x*(-3 + I) - 8 + 5*I
x*(-3 - 4*I) - 3 + 6*I = 3*x - 5 + 7*I
x*(-8 + 2*I) - 3 + I = x*(8 - 10*I) + 3 + 7*I
x*(-7 + 7*I) + 1 - 7*I = x*(-6 + 8*I) + 2 - 4*I
x*(7 - 3*I) - 5 + 8*I = x*(3 - 5*I) + 3 - 4*I
x*(6 + 9*I) + 2 - I = x*(4 - 5*I) - 4 + 6*I
x*(-4 - I) - 4 + 8*I = x*(2 + 8*I) + 6 + I
x*(2 + I) - 2*I = (-3*I)*x - 3 - 2*I
-x - 1 + 6*I = x*(-8 + 8*I) + 6 - 10*I
x*(-1 + 5*I) - 1 = x*(2 + 2*I) + 4 - 5*I
x*(3 + 5*I) - 3*I = x*(-9 - 4*I) + 1 - 8*I
x*(-9 + 6*I) - 5 - 4*I = x*(-10 - 4*I) - 2 + 5*I
x*(1 - 3*I) - 7 = x*(3 - 4*I) + 5 + 7*I
x*(4 - 5*I) - 2 + I = x*(-7 - I) + 6 + 3*I
x*(-2 + 5*I) + 8 - 5*I = x*(9 + 2*I) - 8 - 3*I
x*(5 + 6*I) + 8 + I = x*(9 + 5*I) - 2 - 8*I
x*(-9 - 9*I) - 9 + 4*I = x*(9 + 9*I) + 7 + I
x*(7 - 10*I) - 3 + 2*I = x*(-2 - 7*I) + 4
x*(4 + 6*I) + 6 + 4*I = x*(-2 + 8*I) + 3 - 3*I
x*(-10 - 5*I) - 9 + I = x*(-6 - 8*I) - 1 - 4*I
x*(-3 + 2*I) + 4 - 4*I = x*(-5 + 3*I) + 4 - 7*I
x*(-1 - 10*I) - 6 - 2*I = x*(-8 + 2*I) - 3 + 8*I
x*(7 + 5*I) - 4 - I = x*(-5 - 3*I) + 4 - 6*I
x*(-2 - 5*I) + 9*I = x*(7 + 5*I) - 7 + 8*I
x*(-9 - 5*I) + 2 + 9*I = x*(6 + 6*I) - 3 - 4*I
5*x - 2 - I = x*(-2 + 6*I) - 7 - 5*I
x*(-4 + 2*I) - 4 - I = x*(-3 - 10*I) + 7 - 5*I
x*(2 + 7*I) - 2 - 2*I = x*(4 - 9*I) - 8 + 9*I
x*(5 - I) - 2 + 3*I = x*(5 + I) - 2 - 10*I
x*(1 - 4*I) - 3 - 10*I = x*(-7 - 2*I) + 2 - 10*I
x*(8 - 8*I) - 6 - 4*I = x*(5 - 10*I) - 6 - 9*I
x*(2 + 9*I) - 2 + 5*I = x*(7 - I) + 6 - I
x*(-7 - 3*I) + 4 - 2*I = x*(-9 - 7*I) - 9 - 9*I
x*(7 + 8*I) + 9 = I*x - 1 - 6*I
x*(-6 + 5*I) + 5 - 4*I = x*(-3 + 9*I) - 7 - 10*I
x*(6 - 9*I) + 2 + 5*I = x*(1 + 5*I) + 5 - 2*I
x*(-4 - 2*I) + 3 + 4*I = x*(-7 + 7*I) + 8
x*(4 - 4*I) - 3 - 9*I = x*(-3 + 5*I) - 3 - I
x*(7 + 4*I) - 5 + 7*I = x*(9 - 10*I) - 6 - 6*I
x*(7 - 8*I) + 4 = x*(-6 - 5*I) - 2 - 3*I
x*(7 - 10*I) - 7 + 9*I = x*(2 + 2*I) - 8 + 7*I
2*x + 8 + 7*I = x*(-5 - 6*I) + 5 - 5*I
x*(-2 + 8*I) + 7 - 9*I = x*(-10 + 5*I) + 1 - I
x*(6 + 4*I) + 4 - 5*I = x*(6 - 10*I) + 5 - 7*I
x*(6 + 9*I) + 9 - 4*I = x*(-7 + 7*I) - 2 + 2*I
x*(5 + 5*I) + 4 - 6*I = x*(-2 + 4*I) + 3 + 6*I
x*(-10 - 2*I) - 2 - 5*I = x*(6 - 4*I) + 4 + 7*I
-6*x - 8 - 4*I = x*(-5 - 10*I) - 5 - 10*I
x*(9 - 3*I) + 3 + I = x*(6 + 6*I) - 5 + I
x*(-10 - 10*I) - 4 + 6*I = (4*I)*x - 4 + 7*I
x*(-5 + 8*I) - 4 - 7*I = x*(4 + 5*I) - 7 + 9*I
x*(6 + 3*I) - 2 - 3*I = x*(5 + 5*I) + 2*I
x*(1 + 7*I) + 2 - I = x*(7 - 6*I) + 5 + I
x*(2 - 4*I) + 2*I = x*(2 - 5*I) - 3 + 2*I
x*(3 + I) + 2 + 7*I = x*(-9 + 7*I) + 8 - 3*I
x*(-7 + 5*I) + 6 + 2*I = x*(-6 - 3*I) - 6 + 6*I
x*(-9 - 4*I) + 1 = x*(-7 + 8*I) - 6 + 5*I
x*(4 - 10*I) - 1 + 7*I = x*(-4 - 7*I) + 2 - 2*I
x*(-8 + 4*I) + 8 - I = x*(-1 - 8*I) - 4
x*(9 + 6*I) - 4 + 7*I = x*(3 - I) + 8 - 2*I
x*(-4 + 2*I) - 7 - 5*I = x*(-1 - 2*I) - 8 + 7*I
x*(-2 - 10*I) - 1 - 3*I = x*(6 + 7*I) + 8 + 9*I
x*(-8 + 2*I) + 7 - 5*I = x*(4 + 7*I) - 10 - 6*I
x*(-8 + 8*I) - 7 - I = x*(8 + 9*I) - 5 + 9*I
x*(5 + 6*I) - 5 + 6*I = x*(-7 + 6*I) + 5 - 9*I
x*(3 - 8*I) + 3 + 3*I = x*(-8 + 4*I) + 5*I
x*(-4 - 4*I) - 4 - 3*I = x*(-1 + 2*I) - 2 - 3*I
x*(-7 - I) + 2 + 4*I = x*(6 - 2*I) - 1 + 9*I
x*(5 + 6*I) + 8 = x*(-4 + I) + 2 - 2*I
x*(9 - 9*I) + 7 - 5*I = x*(7 + 5*I) - 9
x*(2 + I) + 9 - 5*I = x*(-10 - 4*I) - 3 + 9*I
(5*I)*x + 4 - 8*I = x*(-5 + 9*I) - 4 - 5*I
x*(-1 - 9*I) - 2 + 6*I = x*(-7 - 2*I) - 7 - 4*I
x*(6 + 4*I) + 4 + 6*I = x*(-4 - 5*I) + 2 + 9*I
-6*x - 1 - 6*I = x*(7 + 4*I) + 9*I
x*(-3 - 2*I) - 6 + I = x*(-5 + 9*I) - 7 + 2*I
x*(3 - 8*I) - 8 - 10*I = x*(-2 + 6*I) - 10 + 3*I
x*(9 + 2*I) - 5 - I = x*(3 - 8*I) + 5 - 8*I
x*(-10 - 10*I) + 2 + I = x*(9 - I) + 8 + 8*I
x*(4 - I) - 8 - 9*I = x*(-8 - I) - 5 - 9*I
x*(-3 - 6*I) + 3 + 2*I = x*(1 + 8*I) + 2 - 10*I
x*(4 - 2*I) + 4 - 10*I = x*(7 - 5*I) + 2 + I
(5*I)*x - 5 - 7*I = x*(8 + 5*I) - 1 - I
x*(2 - I) + 9 - I = x*(1 + 4*I) + 5*I
x*(-9 - 5*I) + 4 + 2*I = x*(-7 + I) - 6 - 5*I
x*(2 - 8*I) + 2 - 4*I = x*(1 + 7*I) - 10*I
x*(-8 + 6*I) - 7 - 2*I = x*(-7 - 5*I) + 9 + 3*I
-2*x + 2 + 4*I = x*(-1 - 2*I) + 3 - I
x*(-1 + 4*I) + 8 - I = x*(6 + 5*I) + 7 + I
x*(3 + 9*I) - 9 - 4*I = x*(-10 + 8*I) - 3 + 5*I
x*(4 - 9*I) + 4 + 7*I = x*(-8 - 6*I) + 5 + 2*I
x*(9 - I) + 4 - I = x*(4 + 4*I) - 3 - 3*I
x*(-3 + 8*I) + 2 - 9*I = x*(4 - 7*I) + 3 + 9*I
x*(7 - 6*I) - 1 - 8*I = x*(2 + 7*I) - 7 + I
x*(5 - 2*I) + 6 - 4*I = x*(-7 - 8*I) + 2 + 9*I
x*(7 + 7*I) - 9 - 4*I = x*(5 - 8*I) + 2 + 5*I
x*(-8 + 3*I) + 8 + 8*I = x*(-6 + 8*I) + 7*I
x*(-10 - 8*I) + 2 - 6*I = x*(4 + 6*I) + 6 - 3*I
x*(1 + 4*I) + 8 - 7*I = x*(-9 + 4*I) - 1 - 7*I
x*(1 - 4*I) - 7 - 2*I = x*(-3 - 9*I) - 9 - 5*I
x*(-5 + 7*I) + 4 - I = x*(2 - 9*I) + 2 - I
x*(9 + 8*I) - 8 - 7*I = x*(8 + 8*I) - 8 + 4*I
x*(-1 - 9*I) - 5 + 4*I = x*(8 + 6*I) + 7 - 10*I
x*(5 + 4*I) + 3 - 5*I = x*(-9 - 6*I) + 9 + 4*I
x*(-4 - 4*I) + 3 + 5*I = x*(7 - 6*I) - 3 + 9*I
x*(2 - 2*I) - 2*I = x*(-2 + I) + 6 + 5*I
x*(-4 - 6*I) - 7 - 6*I = x*(-3 + 6*I) - 8 + 6*I
x*(-4 - 2*I) - 5 - 5*I = x*(-2 + 2*I) + 3 - I
x*(-2 + 5*I) + 1 + 7*I = x*(-3 + 4*I) - 6
x*(6 - 3*I) - 1 + 9*I = x*(-9 - 5*I) + 3 + 8*I
x*(-1 + 5*I) + 2 + 4*I = x*(1 + 6*I) + 7 + 5*I
x*(5 - 6*I) + 4 - 9*I = x*(-4 + 6*I) - 2 + 8*I
x*(-1 - 8*I) - 8 + 2*I = x*(-10 - 10*I) + 4 + 8*I
x*(-10 + 9*I) + 3 - 4*I = x*(-6 + 3*I) - 1 - 10*I
x*(-9 - 4*I) - 3 - 9*I = -10*x + 2 + 4*I
x*(2 - 4*I) + 6 + I = x*(-10 - 7*I) - 5 - 7*I
x*(-4 + 2*I) - 5 + 3*I = (2*I)*x + 8*I
x*(7 - 9*I) - 6 + 7*I = x*(8 - 4*I) - 5 - I
x*(2 + 2*I) + 7 - 3*I = x*(-10 - 3*I) + 3
x*(-7 - 9*I) - 1 + 9*I = x*(-7 - I) - 10 + I
x*(2 - 6*I) + 1 + 8*I = x*(-9 + 4*I) - 2 + 6*I
x*(2 - I) - 5 - 10*I = x*(-4 - 9*I) + 3*I
x*(7 + 8*I) - 3 + 7*I = x*(-4 + I) + 3 + 5*I
x*(-7 + I) - 7 + I = x*(7 + 4*I) + 1 - 3*I
x*(8 + 3*I) + 6 - 2*I = x*(-9 + 8*I) + 1 + 3*I
x*(-3 + 9*I) - 4 + 2*I = x*(7 - 9*I) + 9 - I
x*(-6 - 9*I) - 3 + 6*I = x*(-9 - 3*I) + 3*I
x*(3 - 3*I) + 4 + 3*I = x*(-1 + 5*I) + 5*I
x*(-2 + 6*I) + 8 + 3*I = x*(-3 + 7*I) - 2 + 9*I
x*(2 + I) + 9 + 9*I = x*(7 - 8*I) - 6 - 6*I
-8*x + 3 + 3*I = 8*x + 2 + 6*I
x*(-7 - 7*I) + 7 + 7*I = x*(3 + 2*I) - 6 + 6*I
7*x + 6 - 5*I = x*(8 - 3*I) + 5 - 9*I
x*(-5 + 2*I) - 2 - 7*I = x*(2 + 4*I) + 1 - 2*I
x*(9 - 9*I) + 2 + 8*I = x*(-10 - I) + 5 - 4*I
x*(7 + 3*I) + 8 - 5*I = x*(-2 - 4*I) + 9 - 5*I
x*(-1 - 8*I) - 9 - 6*I = x*(7 + 9*I) - 9 + 8*I
x*(9 - I) - 8 = x*(1 + 7*I) + 5 - 4*I
(-4*I)*x - 5 + I = x*(1 + 2*I) + 7 - 6*I
x*(-7 - 10*I) + 9 + 8*I = x*(7 - 7*I) - 4 + 3*I
x*(-7 - 10*I) - 9 - 5*I = x*(-9 - 10*I) + 3 + 8*I
x*(-9 - 5*I) - 1 - 10*I = x*(-6 - I) + 4 - 7*I
x*(3 - I) - 9 + 6*I = x*(-2 + 8*I) - 10 - 4*I
x*(7 + 7*I) - 5 - 3*I = x*(-3 + 6*I) - 5 - 7*I
x*(-1 + 4*I) - 3 - 2*I = x*(3 - 10*I) - 9 - 2*I
x*(1 + I) - 2 - 8*I = x*(-6 - 4*I) + 8 + 6*I
x*(3 + 5*I) - 2 - 2*I = x*(6 + 2*I) - 3 - 5*I
x*(2 - 5*I) + 2 + 5*I = x*(-5 + I) - 4 + 9*I
x*(1 - 8*I) + 2 + 6*I = x*(7 + 8*I) - 5 + 5*I
8*x - 1 + 6*I = x*(-9 + 4*I) + 5 - 5*I
x*(-8 - 9*I) + 2 + 3*I = x*(-7 + 4*I) - 1 - 2*I
x*(-6 + 3*I) + 2 + 9*I = x*(-6 - 5*I) - 6 - 5*I
x*(-10 + 2*I) - 2 - 3*I = x*(-10 - 3*I) + 1 - 6*I
x*(-2 - 10*I) + 9 - 7*I = x*(-1 - I) - 1
x*(9 + 3*I) - 1 - 6*I = x*(-9 + 3*I) + 8 + I
x*(-2 - 8*I) + 4 + 6*I = x*(-5 + 9*I) - 5 - 8*I
x*(-5 + 8*I) + 9 - 3*I = x*(-10 + 5*I) - 6*I
(-8*I)*x + 9 = x*(1 - 5*I) - 10 + 3*I
x*(2 - 7*I) + 1 + 5*I = x*(-1 + 6*I) - 1 - 2*I
x*(6 + 3*I) - 1 - 9*I = x*(-6 - 2*I) - 5 - 3*I
x*(-9 - 4*I) - 2 - 9*I = x*(-6 + 5*I) - 3 - 8*I
x*(-8 - 3*I) - 10 - 3*I = x*(-3 - 8*I) - 5 - 2*I
x*(9 + 9*I) - 1 - I = x*(-5 - 4*I) + 7 + 3*I
x*(1 + 2*I) + 8 - 4*I = x*(7 + 4*I) + 9 - 3*I
x*(-3 - 8*I) - 8 - 4*I = x*(-4 + 4*I) - 7 + 5*I
x*(-3 + I) - 3 - 9*I = x*(2 + 9*I) + 8 + 6*I
x*(-1 - 8*I) - 4 - I = x*(-10 + 5*I) - 1 + 9*I
x*(6 + 4*I) - 5 - I = x*(-6 - I) - 9 - 2*I
5*x + 2 + 6*I = x*(2 - 8*I) + 7 + 3*I
x*(6 - I) + 4 - 2*I = x*(-10 + 3*I) - 1 + 3*I
x*(5 + 8*I) - 2 + 9*I = x*(-7 + 9*I) - 2 + 3*I
x*(-6 + I) + 3 - 2*I = x*(5 - 2*I) + 5 + 9*I
x*(-4 + 3*I) - 8 - 3*I = (-5*I)*x + 8 - 4*I
x*(4 - 10*I) - 10 + 9*I = x*(-2 + 8*I) + 2 - 7*I
-3*x - 3 + 2*I = 3*x + I
x*(-1 + 4*I) - 5 - 10*I = x*(7 - 7*I) - 4 + 9*I
x*(6 - 10*I) - 7 - 2*I = x*(1 + 3*I) - 5 + 9*I
x*(7 - 7*I) + 4 - 4*I = x*(4 - 5*I) - 2 - 10*I
x*(3 + 2*I) - 4 - 3*I = x*(6 - 10*I) - 5 + 4*I
x*(2 - 9*I) + 2 + 9*I = x*(9 - 4*I) - 3 - 3*I
x*(-6 - 10*I) + 8 - 8*I = x*(8 - 6*I) + 7 + 9*I
x*(2 - 6*I) + 5 + 2*I = x*(-9 - 6*I) + 7*I
x*(-6 - 4*I) + 1 - 9*I = x*(-7 - 10*I) + 4 - 8*I
x*(1 + 2*I) - 9 - 7*I = x*(9 + 2*I) + 3 + I
x*(1 - 5*I) + 7 - 10*I = x*(-8 + 2*I) - 7 + 5*I
x*(-3 - 8*I) + 8 + 2*I = x*(4 - I) - 8 + I
x*(4 - 6*I) + 6 - 8*I = x*(6 - 6*I) + 7
x*(7 - 9*I) - 4 + 5*I = x*(5 + I) + 1 + 4*I
x*(3 + 7*I) + 2 - 7*I = x*(-10 - 2*I) + 4 + I
3*x + 6 - 3*I = x*(-2 + 4*I) - 7 - 9*I
5*x - 5 + 8*I = -2*x + 6 + 7*I
x*(9 + 8*I) + 2 = x*(5 + 7*I) + 8 + 5*I
x*(5 + I) + 9 - I = x*(-1 - 9*I) + 3
x*(4 - 9*I) + 4 = x*(4 + 2*I) - 2 + 2*I
x*(-4 - 6*I) - 8 - 3*I = x*(4 + 2*I) - 3
x*(-1 - 5*I) + 7 - 6*I = x*(1 + 6*I) - 3 + 7*I
x*(-5 - 8*I) + 2 - 3*I = x*(8 - 2*I) - 9 - 5*I
x*(-3 - 9*I) - 1 + 4*I = x*(-1 + 7*I) - 6 + 2*I
x*(1 - 7*I) - 6 + 9*I = x*(9 + 6*I) + 5 + 2*I
x*(9 + 9*I) + 4 + 8*I = x*(4 - 5*I) + 3 - 7*I
x*(1 + 6*I) + 1 + 7*I = x*(4 - 6*I) + 8 - 9*I
x*(2 + 7*I) + 6 - 9*I = x*(-4 + I) + 6 + 2*I
x*(-7 - 9*I) + 7 + 7*I = x*(5 - 5*I) - 8 - 7*I
x*(-2 + 5*I) - 6 + 4*I = x*(-8 - 7*I) - 1 - 10*I
x*(-2 - 4*I) - 2 + 6*I = (-5*I)*x - 7 - 4*I
x*(-9 - 10*I) - 1 + 6*I = x*(-5 - 8*I) + 5 + 8*I
x*(-6 - 8*I) - 6 + I = x*(-3 - 5*I) + 6 - 7*I
3*x + 3 - 9*I = x*(-10 - 8*I) + 7 - 7*I
(5*I)*x - 9 - 9*I = -9*x + 9 - 5*I
x*(2 - 4*I) - 3 - 10*I = x*(-1 - 5*I) - 9
x*(-10 - 2*I) + 7 = x*(8 - 6*I) - 1 + 6*I
x*(3 + 2*I) + 7 - 2*I = x*(9 - 7*I) + 1 + 8*I
x*(-5 - 10*I) + 6 + 3*I = x*(-4 - 10*I) + 1 + 8*I
x*(8 + 6*I) - 5 - I = x*(-10 - 2*I) - 2 + 9*I
x*(7 - 6*I) - 6 + 2*I = x*(3 - 7*I) + 2 + 6*I
x*(4 + 4*I) - 2 - 6*I = x*(-4 + 2*I) - 6 + 6*I
x*(4 + 2*I) + 2 + 7*I = x*(-7 + 3*I) - 8 + 8*I
x*(6 + 7*I) - 3 - 2*I = x*(-2 + 4*I) + 8 - 2*I
x*(9 - 6*I) + 7 - 2*I = x*(5 - I) - 2 + 2*I
x*(6 - I) - 4 - 2*I = x*(4 - 9*I) + 9 + 8*I
x*(-9 - 10*I) + 6 - 7*I = x*(-4 + 7*I) - 9 + 6*I
x*(-4 + 8*I) - 8 + 6*I = x*(-2 - 9*I) - 5 - 8*I
x*(-3 + 9*I) - 1 = x*(-1 - 9*I) - 3 - 8*I
x*(2 - 5*I) - 5 + 4*I = x*(2 - 7*I) - 7 - 2*I
x*(5 - 7*I) + 3 - 2*I = x*(-8 - 7*I) - 6 - 2*I
-3*x - 1 - 6*I = x*(8 + 4*I) + 9 + 9*I
x*(-10 - 6*I) - 4 + 9*I = x*(4 - 10*I) - 5 + 3*I
x*(9 - 2*I) + 4 - 10*I = 7*x - 2 - I
x*(-1 + 9*I) + 5 + 7*I = x*(6 - I) - 8 - 3*I
x*(8 + 5*I) - 8 - 9*I = x*(1 - 9*I) + 7 + 5*I
x*(4 + 3*I) + 4 = x*(7 - 3*I) - 6 - 2*I
x*(-9 - 9*I) + 8*I = x*(9 - 10*I) - 7*I
x*(6 - 5*I) + 4 - 9*I = x*(7 - 2*I) + 4 + 6*I
x*(-6 - 4*I) - 7 + 6*I = x*(-3 - 8*I) - 7 - 2*I
x*(1 - 8*I) - 6*I = x*(3 - I) + 3 - 4*I
x*(9 - 4*I) - 1 - 2*I = x*(-5 - 5*I) - 8 - 5*I
x*(-6 + 3*I) + 2 - 8*I = x*(2 - 3*I) - 5 + 5*I
x*(-6 + 2*I) - 2 = 6*x + 7 + 6*I
x*(-9 + 2*I) + 1 + 9*I = x*(3 - 6*I) + 1 - I
(7*I)*x - 3 + 8*I = x*(-9 + 8*I) - 2*I
x*(-8 + 4*I) - 2 + 7*I = x*(-2 - 9*I) - 10 + I
-10*x + 6 + I = x*(2 + 9*I) + 2 + 3*I
x*(-5 - 5*I) - 5 - 9*I = x*(5 + 7*I) - 2 - 6*I
x*(3 - 7*I) + 8 - 4*I = x*(-5 + 6*I) - 2
x*(-8 - 5*I) + 9 - 7*I = x*(5 - 5*I) + 6 - 9*I
x*(-4 - I) - 2 + I = x*(-1 + 2*I) - 3 - 10*I
x*(-2 + 8*I) + 8 - 5*I = x*(-1 - 6*I) + 1 + 8*I
-8*x - 8 - 6*I = x*(7 + 4*I) + 6 - 9*I
x*(-10 + 5*I) - 6 + 8*I = x*(2 - 9*I) + 1 - 6*I
x*(-5 + 8*I) - 7 - 3*I = x*(2 + 4*I) - 2 + 6*I
2*x - 7 = x*(4 - 7*I) + 1 + 4*I
x*(-1 + I) + 6 + I = x*(3 - 9*I) + 6 - 2*I
x*(1 - 10*I) - 1 - 6*I = x*(9 + I) + 2 + I
x*(-9 + 8*I) - 1 + 8*I = x*(6 - 7*I) + 2 + 4*I
(3*I)*x - 2 - 8*I = x*(9 - 2*I) - 3*I
x*(9 - 7*I) - 3 - 2*I = x*(9 + 2*I) + 2 + 9*I
x*(-3 - 7*I) - 7 - 5*I = (-6*I)*x - 3 + 9*I
x*(-9 - 8*I) - 6 + I = x*(-6 + 7*I) + 8 - 2*I
x*(2 - I) + 3*I = x*(-9 + 2*I) - 1 - 10*I
x*(-5 - 10*I) - 1 - 5*I = x*(4 - 5*I) + 6 - 10*I
x*(9 + I) - 4*I = x*(1 + 9*I) - 7 - 4*I
x*(5 - 5*I) - 9 + 4*I = x*(5 - 7*I) + 5 - 7*I
(9*I)*x - 4 + 7*I = x*(1 - 2*I) + 1 - 5*I
x*(1 - 8*I) + 9 - 9*I = x*(2 - 7*I) - 2 - 9*I
x*(-10 - 8*I) + 9 + 5*I = x*(-9 + 6*I) + 4 + 6*I
x*(-4 - 6*I) + 5 - 3*I = x*(-9 + 6*I) + 6 - 7*I
x*(-3 + 4*I) - 6 + 3*I = x*(-7 + 6*I) + 4 + 4*I
x*(4 - 6*I) - 10 + 5*I = x*(-3 - 5*I) + 7*I
x*(-6 - 2*I) + 9 - 9*I = x*(-8 + 6*I) - 7 + 2*I
x*(7 - I) + 3 + 4*I = x*(-7 + I) - 5 + 3*I
x*(-10 + 4*I) + 4 + I = x*(-6 - 2*I) - 5 - I
x*(-4 - 6*I) + 6 - 3*I = x*(-2 - 8*I) - 8 - I
x*(5 - 4*I) + 7 + 5*I = x*(2 - I) - 1 - I
x*(3 - 4*I) - 3 - 4*I = x*(2 + I) - 1 + 8*I
x*(7 + 8*I) + 3 - 10*I = (-3*I)*x + 5 - 2*I
(5*I)*x + 6 - 8*I = x*(-3 - 6*I) + 7 + 4*I
x*(-6 - 3*I) - 5 - 2*I = x*(-3 - 4*I) + 4 - 10*I
x*(-10 - 2*I) - 5 - 4*I = -8*x - 1 - 10*I
x*(4 + 2*I) - 7 - 6*I = x*(-6 - 10*I) + 4 - 8*I
x*(1 - 6*I) + 8 - 6*I = x*(-2 - 10*I) + 9 - 5*I
x*(7 - 9*I) - 6 - 2*I = x*(3 - I) - 1 + 7*I
x*(6 - 10*I) + 2 + 4*I = x*(-2 - 10*I) - 10 + 2*I
x + 4 - 7*I = x*(3 - I) + 5 + 8*I
x*(-3 + 4*I) + 3 + 3*I = x*(8 - 6*I) - 1 - 8*I
x*(-4 + 3*I) - 8 - 7*I = 4*x - 3 + 2*I
x*(-10 + 7*I) + 6 - 10*I = x*(-8 - 10*I) + 3 - 10*I
x*(-5 - 8*I) + 7 + I = (-7*I)*x - 10 - 10*I
x*(-10 - 6*I) - 3*I = x*(9 - 5*I) + 4 + 6*I
x*(-2 - 5*I) + 8 + 9*I = x*(7 + 3*I) - 9 - 9*I
x*(6 - 8*I) + 3 + 5*I = x*(6 + 3*I) + 3 + 8*I
x*(3 - 4*I) + 3 - I = x*(-1 - 2*I) - 6 - 9*I
x*(2 - 7*I) + 3 - 6*I = x*(4 - 10*I) - 3 - 5*I
x*(1 + 2*I) + 4 - 10*I = x*(-4 + 3*I) - 4 + I
x*(-3 + I) - 4 = x*(-9 + 5*I) + 2 - 9*I
x*(9 - 10*I) + 9 + 4*I = x*(-4 + 9*I) + 9
x*(-10 + 6*I) + 8 - 10*I = x*(3 - 6*I) + 6 - 7*I
x*(9 + 9*I) + 9 + 7*I = x*(-7 - 2*I) + 3 - I
x*(7 + 4*I) + 8 + 7*I = (2*I)*x + 3 - 10*I
x*(4 - 8*I) + 9 - I = x*(-4 + 5*I) + 3 + 6*I
x*(-4 - 5*I) - 9 - 6*I = x*(5 - 4*I) - 5 + 3*I
5 + 6*I = x*(7 + I) - 7 - 4*I
x*(-2 - 4*I) + 9 - 3*I = x*(2 - I) + 5 - 6*I
x*(-1 + 8*I) - 1 - 9*I = x*(-1 - 8*I) + 3 - 2*I
x*(-1 - 7*I) + 1 - 6*I = x*(8 + 5*I) + 5
x*(1 - 4*I) - 10 - 10*I = x*(-1 - 5*I) + 7 + 6*I
x*(6 - 2*I) + 6 + 2*I = (-7*I)*x - 6 - 5*I
x*(-3 + 3*I) - 2 - 10*I = x*(-6 - 8*I) - 7 + I
x*(-9 - 10*I) - 9 - 4*I = x*(5 - 3*I) - 2 + 5*I
x*(1 - 9*I) - 4 - 3*I = x*(-10 - 5*I) - 5 + 6*I
x*(-4 + 5*I) + 1 - 7*I = x*(8 + 9*I) - 6*I
x*(-5 - 6*I) - 1 - 2*I = x*(8 + 9*I) - 4 - I
x*(-9 - 3*I) + 2 + I = x*(-9 + 8*I) - 10 + 6*I
x*(6 + 2*I) - 6 - 5*I = x*(3 + 4*I) - 1 - 10*I
x*(2 + 9*I) - 10 - 9*I = -6*x + 7 + 3*I
-7*x + 9*I = x*(-6 + I) - 4*I
x*(-10 - 9*I) + 6 - 6*I = -4*x - 6 - 5*I
x*(3 - 6*I) - I = x*(5 + 8*I) - 3 - 9*I
6*x - 8 - I = x*(-3 + 4*I) + 7 - 9*I
x*(-4 - 4*I) + 3 - 6*I = x*(-7 + 7*I) + 9 - 10*I
x*(-10 - 10*I) + 3 + 2*I = x*(-10 + 5*I) + 7 - 3*I
x*(-3 - 8*I) + 2 + I = x*(-3 + 7*I) - 3 - 9*I
x*(-2 - I) + 7 - 4*I = x*(-4 + 6*I) - 5 - 8*I
x*(-6 + 3*I) - 10 + 8*I = x*(-6 - 5*I) - 1 + 4*I
x*(-4 + I) - 7 + 3*I = x*(3 - 6*I) + 3 + 2*I
x*(6 - 9*I) + 3 - 7*I = x*(-3 - 3*I) - 6 - 3*I
x*(-3 + 5*I) - 8 + 8*I = x*(8 + 2*I) - 8 - I
x*(-3 - 2*I) - 8 = x*(-8 + 8*I) - 9 - 8*I
x*(6 - 9*I) + 2 = x*(3 - 5*I) + 8 + 2*I
x*(-1 - 9*I) - 2 - 4*I = x*(6 - 2*I) + 3 - 8*I
x*(2 - 9*I) + 6 = (7*I)*x + 9 + 4*I
x*(8 + I) + 8 + 7*I = x*(-3 - 7*I) - 7 + 2*I
x*(-2 + 9*I) + 4 - 6*I = x*(-8 - 4*I) + 2 - 3*I
x*(-5 + 7*I) + 5 + 4*I = x*(1 + 4*I) + 5 - 8*I
x*(-6 - 7*I) - 9 + I = x*(1 - I) + 9 + 7*I
x*(-4 - 2*I) - 10 - 3*I = x*(-2 + I) - 2*I
x*(-2 + 7*I) - 4 + 7*I = x*(5 - 3*I) + 5 - 2*I
x*(-2 - 5*I) + 1 - I = (5*I)*x + 3 - I
x*(2 + 2*I) + 6 + 5*I = x*(8 - 5*I) + 4 - 10*I
x*(-4 + 5*I) + 1 + 5*I = x*(-4 + 4*I) - 4 + 8*I
x*(1 + 5*I) + 5*I = x*(-9 - 10*I) - 1 - I
-10*x + 4 - 10*I = x*(3 + 3*I) - 9 + 9*I
x*(-4 + 2*I) - 8 - 7*I = x*(5 + I) + 6 - 8*I
x*(-10 - 8*I) - 7 - 7*I = x*(-9 + 4*I) + 5 - 9*I
(-5*I)*x + 3 + 6*I = x*(4 + 6*I) + 4*I
x*(-9 - 10*I) - 6 - 6*I = (5*I)*x - 3 - 6*I
x*(-1 + 9*I) - 1 + I = x*(-9 - 3*I) - 3 + 2*I
-10*x + 9 + 9*I = x*(-3 + 7*I) + 4 - 2*I
x*(5 + 5*I) - 3 - 10*I = x*(-3 + I) - 6 + 5*I
x*(5 + 5*I) - 7 + I = x*(9 + 8*I) - 4 - 4*I
x*(2 + 9*I) + 2 + 3*I = -6*x - 7 + 4*I
x*(6 + 8*I) - 5*I = x*(-8 + 7*I) + 6 - 4*I
x*(4 + 4*I) + 5 + 3*I = x*(-7 - 10*I) - 2 + 7*I
x*(-8 + 6*I) - 2 - 6*I = x*(-6 - 2*I) + 4 - 7*I
x*(-8 + 5*I) + 3 + 8*I = x*(-10 + 3*I) + 8 - 8*I
x*(-1 + I) + 7 = x*(6 - 4*I) + 4 - 3*I
-4*x + 8 + 4*I = x*(-9 - 5*I) + 2 - 2*I
x*(4 - 5*I) - 6 + 9*I = x*(-5 + 8*I) + 5 - 6*I
-7*x - 4 - 8*I = x*(-9 + 7*I) - 7 - 5*I
x*(-8 + 2*I) - 9 + I = x*(1 - 2*I) + 8 + 8*I
x*(-5 + 2*I) - 8*I = x*(-7 - 9*I) - 4 + 3*I
x*(5 + 4*I) - 9 - 2*I = x*(-6 + 3*I) - 7 - 5*I
x*(-4 + 7*I) - 2 + 8*I = x*(9 + I) - 5 - 5*I
x*(-5 - 9*I) - 8 + 4*I = x*(-10 - I) - 10 - 9*I
x*(-8 - 2*I) + 1 - 10*I = x*(-5 - 4*I) - 1 + 2*I
x*(-6 + 6*I) + 7 + 3*I = (9*I)*x + 1 + 8*I
x*(-7 - 10*I) - 8 + 4*I = x*(-1 + 7*I) + 8 + 6*I
x*(4 - 9*I) - 1 - 10*I = x*(-4 + I) - 8 - 7*I
x*(-10 + 4*I) + 2 - 10*I = 7*x + 7 + 2*I
x*(-5 + I) + 7 + 2*I = x*(5 - 8*I) + 2 - 5*I
(-I)*x - 5 - 5*I = x*(-9 - 3*I) - 8 - 2*I
x*(9 - 6*I) + 5 + 6*I = x*(4 - 9*I) + 2*I
x*(-5 + 2*I) - 3 + 6*I = x*(-4 + 2*I) - 9 - 3*I
-9*x + 7 - 4*I = x*(-5 + 5*I) - 6 - 4*I
x*(-5 + 4*I) - 4 - 3*I = x*(-3 + 5*I) - 2 - 2*I
x*(9 - 2*I) + 5 - 10*I = x*(3 + I) + 6 - 9*I
-10*x + 3 - 10*I = x*(4 + 3*I) - 1 + I
x*(6 - 9*I) + 7 - 7*I = x*(6 - 5*I) + 2 - 7*I
x*(-8 - 3*I) - 9*I = (-5*I)*x - 3 + 5*I
x*(8 + 4*I) + 8 + 2*I = x*(-10 - 7*I) - 6 + 6*I
x*(-8 - 9*I) + 3 + 4*I = (3*I)*x + 9 + 4*I
x*(4 - 2*I) - 5 - 2*I = x*(-4 - 8*I) - 10 + 3*I
x*(3 - 2*I) + 2 + 6*I = x*(3 + 4*I) + 5 - 5*I
x*(-1 - 2*I) - 7 + 3*I = x*(9 - 8*I) + 4 - 2*I
x*(-2 - 9*I) + 2 - 6*I = x*(-9 + 7*I) - 7 - 8*I
x*(-5 - 10*I) - 9 + 7*I = x*(7 + 6*I) - 5 + I
x*(3 + 7*I) - 6 - 4*I = x*(9 - 3*I) - 7 - 4*I
(6*I)*x - 5 - 9*I = x*(1 - 4*I) + 5 + 5*I
x*(1 - 5*I) - 6 - I = x*(2 + 4*I) - 2 - 9*I
x*(-3 - 6*I) - 4 + 7*I = x*(-10 + I) + 2 - 6*I
x*(-5 - 5*I) - 10 + 8*I = x*(-6 + 6*I) + 8 - 6*I
x*(5 - 10*I) - 1 + I = x*(-9 - 9*I) - 9 + 3*I
x*(2 + 4*I) - 7 - 7*I = x*(-4 - 10*I) - 9 + 3*I
x*(-7 - 8*I) - 7 + 8*I = x*(-8 - 3*I) + 6 - 5*I
x*(-7 - 4*I) - 6 + I = x*(-7 + 3*I) - 2 + 4*I
x*(9 - 2*I) + 7*I = x*(7 - 3*I) + 7 + 5*I
x*(-1 - 6*I) + 5 - 3*I = x*(-5 - 10*I) - 9 + 6*I
x*(-6 + 9*I) - 10 + 5*I = x*(-2 - 5*I) + 9 - 3*I
x*(-4 + 8*I) - 2 - 2*I = x*(-1 + 8*I) - 2 - I
x*(4 - 2*I) + 3 - 4*I = x*(9 + 6*I) + 3 + 9*I
x*(7 - I) - 6 - 2*I = x*(-7 - 3*I) + 4 - 9*I
x*(8 - 10*I) + 3 - 9*I = x*(-5 - 8*I) - 5 - 9*I
x*(2 - 2*I) + 4 + 6*I = x*(2 + 9*I) + 6 - 5*I
x*(-9 + 9*I) - 3 - 7*I = x*(-6 - 5*I) + 5 + 5*I
I*x + 6 - 8*I = x*(-1 - 10*I) + 6 + I
x*(-9 + 7*I) + 6 + 3*I = x*(-4 + 8*I) + 5 + 7*I
x*(8 - 8*I) + 4 - 10*I = x*(-5 - 5*I) + 6 + 3*I
x*(2 - I) + 7 - 3*I = x*(6 + 3*I) - 4 + 5*I
x*(5 - I) - 1 + 6*I = x*(7 - 6*I) + 4
x*(6 - 3*I) - 3 + 3*I = x*(2 - 4*I) - 1 - 4*I
x*(3 + 9*I) - 4 + I = x*(-5 + I) - 6 - 7*I
x*(-3 - 8*I) + 9 + 2*I = x*(-2 - 7*I) + 2 - 8*I
x*(6 + 4*I) - 3*I = x*(1 - 3*I) - 5 - 5*I
(8*I)*x + 8 + 7*I = x*(-4 - 8*I) - 3 - 9*I
x*(-1 + 2*I) - 3 + 4*I = x*(-2 - 10*I) + 8 + 3*I
x*(-10 - 10*I) - 7 - 3*I = x*(8 + 7*I) + 9 + 9*I
x*(-9 + 3*I) - 2 + 4*I = x*(-10 - 6*I) - 1 + 7*I
x*(3 - 9*I) + 3 - I = -9*x - 7 + 8*I
x*(-3 - 9*I) + 3 + 2*I = x*(-5 + 6*I) + 2 + 6*I
x*(-7 - 2*I) + 2 + 6*I = (2*I)*x - 4 - 6*I
x*(-9 - I) + 3 - I = x*(-9 + 2*I) + 6
x*(8 - 5*I) + 3 = x*(-5 - 9*I) + 6 + 6*I
(8*I)*x - 5 - 10*I = x*(3 - 6*I) + 8 + 5*I
x*(-8 - 6*I) + 4 - 3*I = x*(2 + 4*I) + 4 + 9*I
x*(-7 + I) + 1 - 3*I = x*(-4 + 8*I) - 2*I
x*(-5 - 7*I) + 3 - 7*I = x*(-5 + 9*I) + 5 + 5*I
x*(6 - 7*I) - 2 - 2*I = x*(4 + I) - 5 - 8*I
x*(6 + 3*I) + 2 - 7*I = x*(-4 + 4*I) - 10 + 6*I
x*(1 + 3*I) - 10 + 5*I = x*(-5 - 8*I) + 3 + I
x*(1 - 2*I) - 7 - 6*I = x*(9 + 7*I) - 3 - 6*I
x*(9 - 8*I) - 10 - 8*I = x*(7 - 5*I) - 4 + 3*I
x*(-6 - 2*I) + 5 - 9*I = x*(-7 - I) - 4 + 6*I
x*(6 + 3*I) - 2 - 5*I = x*(4 - 4*I) - 2 + 5*I
x*(7 - 8*I) - 9 + I = x*(4 + 6*I) - 10 - 10*I
x*(-5 - 6*I) + 7 + 5*I = x*(-3 + 2*I) - 9 - 7*I
x*(-8 + 5*I) - 1 - 4*I = x*(5 + I) - 8 - 3*I
x*(8 - 9*I) + 2 + I = x*(-1 + 2*I) - 10 + 2*I
x*(4 - 7*I) - 2 - 9*I = x*(-7 - 7*I) - 1 + 5*I
x*(4 - 6*I) - 8 - 7*I = x*(-2 - 2*I) - 1 + 3*I
x*(-8 - 2*I) - 8 - 10*I = x*(2 + 2*I) + 6 - 9*I
x*(2 - 8*I) - 9 - 8*I = x*(3 - I) + 6 - 10*I
x*(-6 - 2*I) + 3 - 2*I = x*(-2 + 7*I) - 4 + 9*I
x*(-10 - 9*I) + 2 + 6*I = x*(3 - 10*I) - 4 + 9*I
x*(8 + 2*I) - 10 - 9*I = x*(3 - 3*I) + 6*I
x*(8 + 7*I) + 5 - 3*I = x*(-7 + 5*I) + 6 - 7*I
x*(-5 - 7*I) + 2 + 2*I = x*(-6 - I) - 10 - 7*I
x*(4 - 5*I) - 10 + 2*I = x*(-4 - 3*I) - 10 - 10*I
x*(3 - I) - 9 - 4*I = x*(-6 + 2*I) + 6 - 8*I
x*(-6 - 4*I) + 5 - 9*I = -5*x + 4 - 6*I
x*(-4 - I) - 1 + I = x*(-9 - 6*I) + 8 - 2*I
9*x - 4 - 9*I = x*(-8 + 9*I) - 9 + 4*I
x*(3 - 6*I) - 3*I = x*(-6 + 8*I) + 2 + I
x*(-2 - 2*I) - 3 + 9*I = x*(8 - 3*I) - 3 + 2*I
x*(9 + 5*I) - 7 - I = x*(-8 - 2*I) - 7 - 5*I
x*(-2 + 2*I) + 4 - 8*I = x*(1 - 7*I) + 3 + 5*I
x*(-1 - 5*I) + 9 + 5*I = x*(9 - 4*I) - 3 + 3*I
5*x - 1 + 3*I = x*(9 - I) - 3 + 8*I
x*(4 - 2*I) + 2 - 2*I = x*(-9 - 9*I) + 7 + 6*I
x*(-10 - 6*I) + 7 - 2*I = x*(-7 + I) - 2 + 2*I
x*(4 - 4*I) + 2*I = x*(-6 - I) - 6*I
x*(-1 + 5*I) - 10 + 3*I = x*(-4 + 2*I) + 9 + 3*I
x*(-3 - 2*I) - 7 + 4*I = x*(3 - 8*I) - 1 + 3*I
x*(-2 - 9*I) + 1 + 4*I = x*(-4 + 4*I) + 1 + I
x*(-4 - 6*I) + 7 - 8*I = x*(-5 + 5*I) + 4
x*(-10 - 7*I) - 6 - 3*I = x*(-7 + 6*I) - 4 + 5*I
x*(-1 + 7*I) + 4 + 5*I = x*(7 - I) - 3 - 5*I
x*(-1 + 7*I) + 4 - 9*I = 7 - 6*I
x*(5 + 6*I) + 6 - 5*I = x*(6 - 9*I) + 2 + 2*I
x*(4 + 3*I) + 3 - I = x*(9 - 7*I) - 7 - 5*I
x*(5 + 9*I) - 9 + 2*I = x*(-1 - I) + 6 + 5*I
x*(7 - 7*I) + 2 + 3*I = x*(2 + I) - 6 + 2*I
x*(-1 + I) - 9 - 8*I = I*x + 5 - 6*I
x*(-7 - 6*I) + 9 = x*(-7 - 2*I) + 6 + 3*I
x*(7 - 6*I) + 2*I = 6*x + 1 + 6*I
x*(6 + 5*I) - 8 - 3*I = x*(-10 - 9*I) - 8 - 5*I
x*(8 - 4*I) - 10 + 4*I = x*(-9 + 3*I) - 6 + 5*I
x*(-8 + 2*I) + 2 + 8*I = x*(-10 + 6*I) - 7 - 8*I
x*(7 - I) + 9 - 9*I = x*(9 - 7*I) + 1 + 4*I
x*(-2 - I) - 2 - 9*I = (9*I)*x - 4 - 9*I
x*(-6 - 6*I) + 1 + 7*I = x*(-6 - 6*I) - 1 + 3*I
x*(-9 - 9*I) - 9 + 4*I = x*(1 + 9*I) + 9 + 4*I
x*(-10 - 6*I) - 8 + 7*I = -10*x + 6 - 5*I
x*(-5 - 5*I) + 5 + 7*I = x*(-2 + 3*I) - 10 - 9*I
x*(-4 - 7*I) + 3 - 4*I = x*(-1 - 8*I) - 9 + 8*I
x*(8 + 6*I) + 7 + 5*I = x*(-3 - 5*I) - 4 - 5*I
x*(5 + 2*I) - 2 - 7*I = x*(5 + I) + 3 + 3*I
2*x + 5 + 9*I = x*(7 - 5*I) - 7 + 3*I
x*(7 - 8*I) + 9 - 6*I = x*(-2 - 9*I) + 6 - 2*I
x*(-3 - 4*I) - 3 + 9*I = x*(-4 + 8*I) - 9 - I
x*(6 - 10*I) - 8 + 4*I = x*(-6 - 5*I) + 1 + 5*I
-10*x - 2 + 9*I = -10*x + 8 + 7*I
x*(-10 - 3*I) - 5 + 4*I = x*(7 - 2*I) + 8 + 5*I
5*x - 5 + 7*I = x*(-9 - 3*I) + 6 - 2*I
x*(-7 - 7*I) - 7 - 3*I = x*(-2 + 7*I) + 5 - 2*I
x*(9 - 7*I) - 9 + 7*I = x*(-5 - 5*I) + 8 - 5*I
2*x + 6*I = x*(-4 + I) + 5 + 4*I
x*(-5 + 2*I) - 10 - 6*I = x*(4 + 7*I) - 4 + 6*I
x*(2 + I) - 7 - 2*I = x*(-6 - 5*I) - 9*I
x*(5 + 8*I) + 4 + 7*I = x*(1 - 9*I) - 9 - 8*I
x*(-2 - 3*I) - 10 - 9*I = x*(9 + 4*I) + 6 - 6*I
x*(1 - 9*I) + 8 - 5*I = (2*I)*x + 6 + 6*I
x*(-7 - 10*I) - 3 + 8*I = x*(-2 - 3*I) + 8 - 4*I
x*(6 + 5*I) + 3 + 2*I = x*(7 + 9*I) - 4 - I
x*(-2 - 3*I) + 5 - 4*I = x*(3 - I) + 4 - 6*I
x*(-7 - 3*I) - 8 - 7*I = x*(1 - 6*I) - 9 + 8*I
x*(2 - 8*I) - 6 - 7*I = x*(-6 - 5*I) - 3 - 4*I
x*(-10 - 8*I) + 5 - 5*I = x*(-2 - I) + 9*I
x*(7 - 3*I) + 8 + 5*I = 4 + 6*I
(5*I)*x + 5 - 5*I = x*(-3 - 8*I) + 3 + 9*I
x*(-5 + 2*I) - 5 + 4*I = x*(-3 + 3*I) + 6 - 8*I
x*(4 - 9*I) + 5 - 7*I = x*(-5 + 6*I) + 6 + 7*I
x*(-2 - I) - 2 - 9*I = x*(6 + 4*I) - 6 + 8*I
x*(-4 + 7*I) - 5 - 2*I = x*(5 + 3*I) - 1 + 6*I
x*(-1 - 6*I) + 3 + 3*I = x*(-10 + 4*I) + 8 - 8*I
x*(7 + I) - 10 - 7*I = x*(-1 - 8*I) - 7 + 2*I
x*(-9 - 10*I) - 7 - 6*I = x*(8 - I) - 6 - 4*I
x*(-10 + 3*I) + 9 + 5*I = x*(-9 + 9*I) - 7 + 7*I
x*(6 + 5*I) - 1 + 7*I = x*(-7 + 4*I) - 4 - 10*I
x*(1 + 7*I) - 1 - 10*I = x*(4 - 7*I) + 4 - 4*I
x*(9 + 3*I) - 1 + 6*I = x*(-5 + 6*I) + 6 - I
x*(9 + 3*I) - 2 - 10*I = -x - 8 + 8*I
x*(5 - 8*I) - 9 + 4*I = x*(3 + I) + 2 - 9*I
x*(-1 - 10*I) + 9 + 3*I = x*(-3 + 7*I) + 6 + 4*I
x*(-5 + 6*I) + 8 + 3*I = x*(1 - 8*I) - 1 + 5*I
x*(7 - 10*I) - 3 + 9*I = x*(7 - 8*I) + 2 + 9*I
x*(-4 + I) - 5 + 2*I = x*(8 - 10*I) - 4 + 3*I
x*(-2 - 8*I) - 8 - I = x*(5 + 2*I) - 8 + 6*I
x*(-7 + 9*I) - 3 + 9*I = x*(9 + 6*I) - 7 - 7*I
x*(3 - 9*I) + 2 + 6*I = x*(-1 - I) - 7 + 4*I
x*(-4 - 5*I) - 6 - 9*I = x*(-7 + 3*I) + 4 - 5*I
x*(7 + 7*I) + 4 + 9*I = x*(1 - I) - 4 - 4*I
x*(-2 + 4*I) - 10 + 3*I = x*(9 + 8*I) - 10 + I
x*(7 - 5*I) - 1 + 7*I = x*(1 + 4*I) - 3 + 9*I
x*(1 - 4*I) + 1 - 6*I = -5*x - 3 + I
x*(-2 - 3*I) + 9 + 8*I = x*(-8 - 7*I) + 8 + 7*I
x*(-5 + I) - 10 - 2*I = x*(7 - 3*I) - 2 + 8*I
x*(-9 + 2*I) + 4 - 4*I = x*(1 - 2*I) - I
x*(-9 + 5*I) + 7 - 6*I = x*(-9 - 3*I) + 4 - 5*I
x*(-3 - 2*I) + 5 + 6*I = x*(1 + I) - 8 - 6*I
x*(-10 - 9*I) + 3 - I = x*(-5 - 4*I) + 6 - 8*I
x*(-2 - 9*I) - 3 - 4*I = x*(8 + 4*I) + 7*I
x*(1 - 3*I) + 3 + 7*I = x*(7 - 5*I) - 4 + 7*I
x*(3 - 7*I) - 6 - 7*I = x*(-1 - 8*I) - 3
x*(1 - 7*I) + 7 - 4*I = x*(6 + 4*I) + 4 + 2*I
x*(-3 + 7*I) - 4 - 8*I = x*(6 + 4*I) - 8 - 2*I
x*(6 - 2*I) - 6 + 5*I = x*(-7 - 8*I) - 9
x*(1 + 4*I) + 6 - 8*I = x*(9 + 3*I) - 3
x*(-5 - 8*I) - 6 + 9*I = x*(-3 - 2*I) - 2 + 8*I
x*(-7 + 3*I) - 7 + 5*I = x*(-2 + 3*I) + 1 - 10*I
x*(-9 - 7*I) - 2 - 9*I = x*(-4 + 7*I) - 8 - 10*I
x*(9 - 10*I) - 6 + 9*I = x*(-2 - 2*I) + 5 - 3*I
x*(-9 + 4*I) - 9 + 7*I = x*(6 - I) + 8 + 4*I
x*(6 + 5*I) + 5 - 2*I = x*(-4 + 4*I) + 5 - 9*I
x*(7 + 6*I) - 2 + 4*I = x*(-9 - 6*I) - 10 - 10*I
x*(1 + 4*I) + 6 + 2*I = x*(-2 + 2*I) + 3 + 7*I
x*(-1 + I) + 1 - 4*I = -4*x - 5 + 6*I
x*(4 + 6*I) + 5 + 9*I = x*(5 - 2*I) - 7 - 4*I
x*(-7 + 4*I) - 2 - I = x*(4 + 4*I) + 9 - 6*I
x*(2 + I) - 3 + 6*I = x*(-7 + 3*I) + 1 + 2*I
x*(8 - 8*I) + 8 = x*(-7 - 3*I) - 2 - 8*I
x*(3 + 7*I) - 3 + 6*I = x*(-9 + 6*I) + 1 + 4*I
x*(5 + 7*I) + 5 + 9*I = 5*x - 2 + 9*I
x*(-6 + 8*I) - 1 + I = 2 - 3*x
x*(7 - 3*I) - 3 + 3*I = x*(7 - 7*I) + 9 + 5*I
x*(-5 + 4*I) - 10 - 8*I = x*(5 - 6*I) + 9 - 4*I
x*(-5 + 9*I) + 3 - 6*I = x*(3 + 8*I) - 8 - 4*I
x*(1 - 6*I) + 4 + 7*I = x*(-3 + 8*I) - 4 - 6*I
x*(2 + 5*I) + 8 - I = x*(8 + 6*I) - 4 - 9*I
x*(7 + 4*I) - 4 + I = x*(4 - 9*I) - 4 + I
x*(-10 - I) + 9 - 2*I = (-9*I)*x - 8 + I
-9*x + 3 + 2*I = x*(-10 + 4*I) + 2
x*(7 - 5*I) - 1 - 2*I = x*(-5 - 5*I) - 8 - I
x*(6 + 6*I) + 2 + 2*I = x*(1 + 3*I) + 2 + 5*I
x*(-4 - 2*I) - 3 + 9*I = x*(4 + 5*I)
x*(-5 - 7*I) - 3 + 8*I = x*(9 - 5*I) - 6 + 5*I
x*(-3 + 9*I) + 4 - I = x*(-1 + 6*I) + 5 + 8*I
x*(3 + 5*I) - 8 - 8*I = x*(3 - 7*I) - 8 + 9*I
x*(8 + 3*I) - 6 - 9*I = 5*x - 3*I
x*(1 - 8*I) + 6*I = x*(9 - 7*I) - 6*I
(-I)*x + 6 + 9*I = x*(8 - 10*I) + 7 - 8*I
x*(-4 - I) - 8 - 3*I = x*(2 - 4*I) + 9
x*(9 - 7*I) + 4 + 8*I = (7*I)*x - 6 + 4*I
x*(-2 - 10*I) + 7 + 7*I = x*(2 - 7*I) - 10 - 2*I
x*(1 + 7*I) - 10 - 9*I = x*(1 + 3*I) - 3 + 6*I
x*(8 - 10*I) - 1 + 5*I = x*(-3 - 8*I) - 3 - 9*I
x*(6 + 4*I) - 3 - I = x*(9 + I) - 8 + 7*I
x*(-10 - I) + 6 - 10*I = x*(7 + 9*I) - 2 - 6*I
x*(-7 - 6*I) - 2 + 8*I = x*(4 - 4*I) + 4 - 3*I
x*(8 - 8*I) + 8 + 7*I = -9*x - 10 + 2*I
8*x + 1 - I = x*(-10 - 3*I) + 9 + 6*I
x*(-4 - I) - 3 + 7*I = x*(-6 + 5*I) + 8 + 8*I
x*(7 - 3*I) - 3 - I = x*(1 + 7*I) - 2 + 9*I
x*(-2 + 8*I) - 3*I = x*(-9 + 5*I) - 8 - 10*I
-4*x + 7 - 3*I = 8*x - 5 - 7*I
x*(5 + 6*I) + 4 - I = x*(-8 - 10*I) - 6 - 5*I
x*(4 - 4*I) + I = x*(4 + 4*I) + 4 + 5*I
x*(4 + 8*I) - 8 - 9*I = x*(-3 - 3*I) + 4 + I
x*(-7 - 10*I) + 8 - 7*I = (-4*I)*x - 8 + 2*I
x*(2 - 9*I) + 6 - 6*I = x*(-7 + 6*I) - 3 - 7*I
x*(-9 + 6*I) - 9 - 3*I = x*(-7 + 2*I) - 7 - 6*I


==> sm_datasets/lin-ccpxrat-N1000.txt <==
x*(27/8 - 13*I/2) - 40 + 32*I/3 = x*(-1 - 5*I) - 26/7 - 17*I/9
x*(-11/3 - 8*I/3) + 37/2 + 3*I/5 = x*(-16/7 - 23*I/5) - 23/5 + 11*I/7
x*(-34/3 - 27*I/4) - 13 - 3*I/4 = x*(-37/8 - 33*I/7) + 21/5 - 38*I/9
x*(-40/9 + 21*I/5) + 40/9 - 7*I = x*(-49/8 + 49*I) + 17/7 + 43*I/7
x*(24 + 29*I) - 5 - 32*I/3 = x*(-32 + 34*I/7) - 4 - 25*I
x*(5/8 - 22*I/9) + 5/3 - 17*I/4 = x*(5/2 - 7*I) - 14/3 - 48*I/5
x*(-47/9 - 23*I/5) + 1/6 + 29*I/2 = x*(-5 + 20*I) - 25/6 - 13*I
x*(-5/4 + 29*I) + 16 + 5*I/2 = x*(41/6 - 47*I/5) + 44/3 + 25*I/8
x*(37/2 + 13*I/2) - 7/4 - 29*I/4 = x*(-14 - 4*I/7) - 1/7 + I
x*(41/5 - 17*I/9) - 25 - 19*I/2 = x*(-13/4 + 48*I) + 33/8 + 11*I
x*(24/5 - 29*I/5) + 3 + 43*I/2 = 34*x/5 + 2 - I/5
x*(-43/7 + 5*I/3) + 19/2 - 41*I/3 = x*(21/2 + 27*I/8) - 47/7 - 5*I/3
x*(13 + 4*I) + 31*I/8 = x*(14/3 - 25*I/4) + 37/6 + I/4
x*(-7 - 7*I/6) - 8 - 19*I/4 = 11*x/2 - 22/3 - 41*I/7
x*(-19/2 - 33*I/5) + 35/8 - 47*I/9 = x*(11/3 - 7*I) + 31/5 - 11*I/6
x*(-8 + 9*I/4) - 36/5 + I/9 = x*(29/7 - 19*I) + 22/5 + 6*I
x*(-29/6 - 15*I/4) - 50/7 - 14*I = x*(-32/5 - I/9) + 16/3 - 4*I/9
x*(3/8 + 27*I) + 5 + 38*I/7 = x*(-11/4 - 43*I/7) + 47/9 + 41*I/3
x*(16/5 - 23*I/3) + 5/4 - 27*I/8 = x*(32 - 2*I) - 11/2 + 9*I/8
x*(14 + 49*I/4) + 13/8 - 2*I = x*(7/3 + 22*I/3) + 11 + 2*I/3
x*(-2/3 - 25*I) + 43/7 + 15*I = x*(5/2 + 23*I/4) - 10 + 12*I
x*(-40 + 47*I) - 23/8 - 6*I/7 = x*(7 - 11*I/8) + 24/5 - 5*I
(-24*I)*x - 47/3 + 44*I = x*(5/3 - I) + 17/7 + 43*I/3
x*(37/4 + 4*I) + 9/8 + 11*I/3 = x*(-7/9 - 11*I/7) + 14/9 - 19*I/6
x*(9/2 - 7*I/2) - 49/9 - 22*I/9 = x*(27 + 26*I/5) + 13/2 + 9*I/2
x*(-17/4 - 11*I/3) - 38/5 + 19*I/8 = x*(4 - 39*I/7) - 19/2 + 21*I/8
x*(3/5 + 19*I/3) + 5/9 + 2*I = x*(-44/5 + 9*I/4) - 14/5 - I/7
x*(-34/5 + 12*I) - 19/7 + 11*I = x*(-11/2 + 6*I/5) + 10/3 + 39*I/4
x*(2/3 - 31*I/8) + 7/2 - 31*I/6 = x*(-35/9 - I) - 30 - 44*I/3
x*(11/7 - I/3) - 22/7 + 4*I = x*(5/2 - 3*I) - 8/9 + 49*I/6
x*(-21/2 + 32*I) + 2 - 24*I/7 = x*(-45/7 - 19*I/4) + 11/4 - 13*I/3
x*(-7 + 15*I/2) - 27/5 - 21*I/5 = x*(-7/9 + 10*I/9) + 32/7 - 37*I/9
x*(45/7 - 31*I/8) - 1/2 - 11*I/3 = x*(23/6 + 4*I) - 3/4 - 2*I
x*(-5/2 + 43*I/3) - 5 - 13*I/7 = x*(17/3 + 29*I/7) - 15/2 - 31*I/9
x*(-9 - 5*I/2) - 4/5 - 2*I = x*(-48 + 14*I/3) - 26/3 + 26*I/7
x*(5 + 5*I/8) + 46/7 - 4*I/3 = x*(-5/3 - 40*I) - 1 - 41*I/7
x*(-17 - 20*I/3) - 49 + 3*I/2 = x*(-6 + 17*I/9) - 22/3 + 46*I
x*(-15/2 + 23*I/2) + 1 + 35*I/3 = x*(14/3 + 12*I) - 30/7 - 22*I
x*(13/2 - 13*I/8) - 8/3 + 2*I = x*(7 - 8*I/3) + 21/4 - 9*I/2
x*(31/9 - 5*I/2) - 41/2 + 6*I = x*(39/7 - 6*I) + 41/2 - 31*I/5
x*(2 - 20*I/9) + 7 - 11*I/2 = x*(20/9 + 11*I/4) + 21/2 - 32*I/9
x*(49/8 - 46*I/9) + 11/3 - 47*I/2 = x*(-49/8 + 6*I) + 31/2 + 42*I
x*(14/3 - 26*I/5) + 26/9 + 46*I/7 = x*(41/7 - 40*I/9) - 2/9 - 5*I/3
x*(16/7 + 10*I/3) - 38/7 - 15*I/7 = x*(-2 + 49*I/2) + 41/2 + 17*I/9
x*(20/3 + 13*I/9) - 2 + 26*I/3 = x*(-19 + 38*I/3) + 11/7 + 11*I/5
x*(11/3 + 19*I/4) + 1 + 9*I = x*(-17/3 - 42*I/5) - 15 - 41*I/2
x*(21 - I) + 46/9 - 7*I = x*(19/3 - 3*I/7) + 8 - 35*I
x*(-4 + 9*I) + 2 + 29*I/2 = x*(-40/7 - 10*I/3) - 49/4 - 24*I/7
x*(-15/8 - 14*I) + 37/8 - 7*I/2 = x*(-23 - 29*I/5) - 7/3 - 20*I
x*(27/7 + I/2) + 34/5 + 2*I/3 = x*(8/5 + 49*I/6) + 5 + 27*I
x*(40 + 43*I/8) + 8/3 + I/3 = x*(-45/4 + 35*I/3) + 7/3 + 34*I/9
x*(47/3 + 5*I) + 11 - 3*I = x*(11/3 + 48*I/5) + 2 + 29*I/4
x*(-23/3 + 21*I) - 4/7 + 29*I/3 = x*(-9/2 + I/8) - 20/7 - 8*I
x*(-11/3 + 11*I/4) + 37/3 + 23*I/6 = x*(-13/2 + 23*I) - 31 - 23*I/4
x*(-39/4 - 3*I) + 6 - 47*I/6 = x*(-18/7 + 18*I/7) + 5/2 + 17*I/5
x*(31/6 - 17*I/4) - 22 - I/4 = x*(-37 + 19*I/4) + 29/9 + 44*I/3
x*(19/4 - 9*I/8) - 8/3 - 37*I = x*(43/2 - 13*I/2) + 12/7 + 8*I
x*(5 - 5*I/9) + 25/8 + 6*I = x*(35/2 + 34*I/7) - 3/2 - 21*I
x*(4/3 + 28*I) + 26/3 + 17*I = x*(-14 - 37*I/8) + 2 - 34*I
x*(37 + 10*I/3) - 41/2 - 31*I/7 = x*(29/3 + 15*I) + 16/3 + 15*I
x*(4 - 3*I/4) + 7/2 + 19*I/2 = x*(1/9 + 33*I/4) + 7/3 - 17*I/4
x*(-26 - 21*I) + 35/3 + 43*I/7 = x*(-4 - I) + 5 + 21*I/4
x*(-19/4 - 9*I/4) + 4/5 + 5*I/2 = x*(15/2 + 41*I/5) + 9
x*(2 - 24*I/5) - 41/7 + 31*I/6 = x*(28/5 + 23*I/7) - 4/3 + 11*I/3
x*(-23/2 - 4*I/3) - 9/2 - I/2 = x*(13/9 - 30*I/7) + 36 - 15*I
x*(-11 + I) - 30/7 + 33*I/8 = x*(-43/8 - 3*I/4) - 20/3 + 23*I/6
x*(-1 + 31*I/2) + 13/3 - 5*I = x*(2 + 40*I) + 3/2 + 43*I/7
x*(-5/6 + 13*I) + 14/3 + 23*I/5 = x*(6 + 3*I/2) + 23 + 15*I/2
x*(-29/5 + 46*I/3) - 14/3 + 24*I = x*(-1/8 - 50*I/9) - 4/5 - 39*I
x*(-4 + 5*I/4) + 2 - 47*I/5 = x*(37/8 - 25*I/2) + 8 - I
x*(-1 + 7*I) - 8/3 - 21*I/8 = x*(11/3 + I) + 13/3 + 3*I
x*(-43/4 - 2*I/3) + 8 - 30*I/7 = x*(43/7 + 11*I/2) - 7/2 + 31*I/2
x*(-8/3 + 2*I) - 23 + 38*I/5 = x*(-28/3 - 13*I) - 35/2 - 38*I/7
x*(9/8 - 8*I/5) + 7/2 - 2*I/3 = x*(-31/7 - 14*I) - 6 + 41*I/5
x*(43/6 + 7*I/8) + 14/9 - 11*I/3 = x*(-11/4 + 25*I) + 17/4 + 5*I/3
x*(-6 + 27*I/5) - 1/2 - 10*I = x*(-14/3 - 11*I) + 23/2 + 16*I
x*(-43 + 11*I/8) - 5/4 - 3*I/4 = x*(-15/2 + 47*I/8) + 19 + 7*I/4
x*(-27/8 - 17*I/5) + 37/4 - 22*I/3 = x*(-8/7 - 41*I/9) - 39/5 - 23*I/9
x*(4 - 9*I/5) - 49/2 + 21*I/8 = x*(-33/4 - 39*I/4) + 47/2 - 43*I/3
x*(5/8 - 22*I/9) + 31/7 + 23*I = x*(-3/2 - 17*I/7) - 21 - 31*I/4
x*(31/9 - 39*I/4) + 19/3 + 13*I = x*(-23 + 15*I) + 35/2 - 20*I
x*(-16 - I/9) + 9/4 + 26*I/3 = x*(-23/3 - 13*I) - 15/4 + 21*I/2
x*(-20/7 - 7*I/3) - 39/2 - I/4 = x*(44/7 - 3*I/2) - 19/3 + 23*I
x*(-23/2 - 13*I/7) - 37/8 + 28*I/9 = x*(-18 - 7*I/4) - 3/2 + I/2
x*(3 - 34*I/5) - 49/2 + 9*I/2 = x*(-13/4 + 11*I/7) - 5/9 - 7*I/4
x*(6/7 - 45*I/8) + 2 + 36*I/5 = x*(-14/3 - 3*I/5) + 7 + 46*I/5
x*(5/4 - 24*I) - 26/9 - I = x*(-20/3 + 41*I/2) + 9 + 3*I/2
x*(36/7 + 49*I/2) + 39/5 - 19*I/2 = x*(18 + I) - 6 + 7*I/9
x*(6 + 19*I) - 20/9 - 32*I/3 = x*(-27/4 + 17*I/4) - 40 + 24*I
x*(10 - 25*I/6) - 40/9 - 3*I/4 = x*(-27/7 - 23*I/2) + 1/3 + 49*I/8
x*(39/4 + 7*I/3) - 32/9 + 17*I = x*(-16 - 28*I) + 7 - 11*I/2
x*(-9/2 + 7*I) + 13/7 - 47*I/5 = x*(-40/7 - 3*I) + 43/7 + 12*I/7
x*(-7 + I/9) - 14/3 + 18*I = x*(-7/2 - 8*I/3) - 21/4 - I
x*(-37/3 + 13*I/7) - 30 - 6*I = (35*I/6)*x - 44*I/7
x*(-29/5 + 11*I/2) + 10 - 25*I/2 = x*(-21 + 13*I/2) - 2/3 - 32*I/7
x*(26/7 - 38*I/5) - 24 - 16*I = x*(-43/7 + 26*I/9) + 5 - 26*I/3
x*(-26/5 - 2*I) + 11/3 + 43*I/6 = x*(-4/3 - 3*I/5) - 25/8 - 9*I/2
x*(-29/6 + 2*I) + 35/2 - 7*I/3 = x*(-43/8 - I) + 4 - 23*I/9
x*(8/9 - 27*I/7) + 22/9 - 9*I/4 = x*(10/3 + 11*I/2) - 16 - 41*I/6
x*(-5/4 - 35*I/8) + 4 - 16*I/3 = x*(36/7 + 23*I/5) - 5/9 - 3*I/5
x*(15/8 - 7*I) - 37/4 - 8*I/7 = x*(-8 + 34*I/7) - 19/3 + 46*I/7
x*(33/8 - 25*I/2) + 1/6 + 47*I/6 = x*(-31/3 - 47*I/7) - 43/3 + 5*I
x*(-3 + 28*I) - 32 + 9*I/8 = x*(-5/2 - 12*I) - 19 + 12*I
x*(-4 + 19*I/7) - 33 - 12*I/5 = x*(27/4 - 43*I/9) + 21/5 - 24*I
x*(7/3 + 5*I/3) + 47/5 + 44*I/3 = x*(21/4 - 21*I/2) + 11/7 + 25*I
x*(-26/9 + 22*I/9) + 41/8 + 4*I/3 = x*(-5/2 + 2*I) + 11 + 30*I
x*(-6 - 23*I/4) - 3 - 18*I = x*(-48/7 - 2*I/3) - 47/7 - 45*I/4
x*(-32/7 + 31*I/8) - 29 - 5*I/6 = x*(-5 - 25*I/4) + 1 - 25*I/6
x*(-3/2 + 3*I) + 7/4 - 23*I/2 = x*(1/3 + 4*I/3) - 19/2 - 4*I
x*(-37/3 - 34*I/9) - 38/9 - 19*I/4 = x*(13/2 - 2*I) + 25/7 + 40*I/9
x*(23/9 - 13*I/6) + 25 - 2*I/3 = x*(4/5 - 35*I/4) + 7/3 + 47*I/7
x*(-9 + 16*I/7) + 27/2 + 43*I/2 = x*(-43/4 - 5*I/2) - 21 + 13*I/3
x*(36/7 + 39*I) - 1 - 3*I = x*(8/9 + 29*I/8) - 18 + 31*I/3
x*(7/2 - 7*I/3) - 37/4 + 9*I = x*(46/9 + 22*I/3) - 25/6 - 11*I/6
x*(-29/4 - 11*I/4) - 8/3 - 7*I/2 = x*(19/8 + 28*I) + 4 - 43*I/2
x*(45/4 + 38*I) - 13/6 - 14*I = x*(13 - 41*I/6) + 43/7 - 27*I/4
x*(-13/4 - 24*I/5) + 4/9 - 5*I/2 = x*(1/6 - 9*I) + 44/7 + 23*I/3
x*(43/5 + 7*I) - 32/5 - 16*I = x*(21/5 + 13*I/3) + 7 - 2*I/3
x*(46/3 - 2*I) - 17/6 = x*(-1/6 + 26*I/7) - 19/2 + 4*I
x*(7/2 + 22*I/7) - 17 + 33*I/7 = x*(26/5 - 14*I/3) + 4 + 8*I/3
x*(-5 + 42*I/5) + 26 + 2*I = x*(-4/3 + 16*I/5) - 13/4 + 29*I/5
x*(1/3 - 10*I) + 46/7 + 26*I/9 = x*(7/4 + 6*I) - 47/8 - 19*I/3
x*(-25 + 12*I/5) + 2 - 6*I = x*(11/2 + 17*I/7) - 22/9 - 23*I/3
x*(-1/3 + 28*I/9) + 49/8 - 48*I = x*(1/2 + 6*I) - 37/5 - 32*I/7
x*(-46/7 + 6*I) - 17/8 + 13*I/6 = x*(9 - 11*I/2) + 44/9 + 24*I/7
x*(-26/7 + 16*I/3) + 13/3 - 43*I/8 = x*(7/2 - 11*I/3) - 13/8 - 11*I/2
x*(-34/7 + 10*I/3) - 9/8 - 26*I = x*(-4 + 19*I) - 13 - 9*I
x*(1 - 21*I) + 6 - 32*I = x*(2 - 20*I/9) - 34/3 + 5*I/4
x*(-1/2 - 19*I) + 27/2 + 9*I = x*(8 + 46*I/9) + 1/2 - 9*I/8
x*(-13 - 37*I/4) + 2/9 + 5*I = x*(-22/3 + 22*I) + 17/3 - 3*I
x*(38/7 - 21*I/4) - 1/2 + 2*I = x*(1/2 - 8*I/3) + 17 - 9*I
x*(-5 - 16*I/3) - 15 + I = x*(-16/7 + 7*I) + 49/6
x*(4/3 - 13*I/6) + 11 + 36*I = -19*x/4 + 29/3 - 13*I/6
x*(-22/9 - 12*I/5) + 37/7 - 2*I = x*(-26/3 + 5*I/7) + 7 - 47*I/5
x*(-49/5 - 14*I) - 5 + 35*I = x*(-43/8 + 49*I/3) + 14/3 + 26*I
x*(-16/3 + 35*I/3) + 5/4 - 5*I = x*(12 + 7*I/9) - 17/8 + 29*I/6
x*(-2/5 + 45*I/2) + 17/7 + 25*I/3 = x*(-1/3 - 14*I/3) - 5/6 - 21*I/2
x*(-31/6 + 32*I/3) + 43 - 38*I/3 = x*(4/3 - 16*I) - 6 + 16*I/7
x*(-6/5 - 10*I/3) + 47/8 - 15*I/2 = x*(-11 - 46*I) - 21/5 + 12*I
x*(48/7 + 17*I/4) - 4 + 11*I/2 = x*(-41/4 + 17*I/9) - 27 - 2*I/7
x*(40/9 - 17*I/2) - 25/2 + 35*I = x*(-25/7 + 40*I/9) - 13/3 + 14*I/5
x*(15/4 - 25*I/4) - 37/4 - 25*I/3 = x*(-44 + 12*I) + 29/6 + 16*I
x*(-46/5 - 9*I/4) + 11/3 + 8*I = x*(-17/9 - 24*I) + 5 - 47*I/8
x*(39/7 - 7*I/4) - 5/3 - 36*I = x*(-27/4 + 35*I/8) + 7 - 40*I/3
x*(10 - 8*I) - 32/9 - 3*I/2 = x*(-13/2 + 47*I/5) - 23 + 9*I
x*(17/2 + 6*I/5) + 21/2 - 2*I = x*(14/9 + 23*I/3) - 9 + 13*I/3
x*(12 + I) + 2/3 - 40*I/7 = x*(12 + 37*I/6) - 40/3 - 3*I/5
x*(-48/7 + 32*I/7) + 14/3 + I/3 = x*(6 - 5*I/2) + 49/2 + 23*I/8
x*(43/8 - 4*I/3) - 9/2 - 34*I = x*(-15 + 16*I/9) - 6 - 4*I
x*(-10/3 + 9*I/5) - 20/3 - 21*I = x*(-1/2 - 5*I/2) + 19 + 24*I
x*(37/5 + 19*I/3) + 22 - 7*I/4 = x*(20 + I) - 16 - 47*I/6
x*(4 + 7*I/4) + 35 + 7*I/9 = x*(-31/6 - 25*I/4) - 12 - 4*I/5
-9*x/5 - 3/2 + 23*I/2 = x*(-25/4 - 2*I/3) + 31/4 - 11*I/8
x*(-13/2 - 4*I/7) - 7 - 19*I/3 = x*(3 - 16*I/3) - 13/4 + 5*I
x*(-5/2 - 9*I) + 46/7 - 4*I = x*(3 - 44*I/7) - 40/7 + 29*I/4
x*(7/4 - 26*I/7) + 29/4 + 5*I/4 = x*(-3/5 - 3*I) - 4 - 4*I
x*(-3 - I) + 15/7 + 5*I = x*(-15 + 5*I) - 40 - 29*I/5
x*(-19/4 - 31*I/4) + 49 + I = x*(20 - 14*I) + 22 - 24*I
x*(-18/7 + 6*I) + 47 - 24*I/7 = x*(7/4 - 17*I/5) + 25/4 + 14*I
x*(-45/4 + 16*I/3) + 19/2 + 2*I = x*(-41/4 + 16*I) - 13/5 - 7*I/3
x*(1/7 - 8*I) - 47/6 - 9*I = x*(11 + 31*I/9) + 23/8 - 7*I
x*(-13/2 - 41*I) - 29/7 + 8*I = x*(23/5 - 14*I/3) - 50 + 19*I/5
x*(10 + 49*I/4) - 1 - 5*I/2 = x*(32/3 - 8*I/9) - 24 + 44*I/7
x*(-10/3 - I/4) - 47/6 - 49*I/4 = x*(-23/3 + 16*I/3) + 9 + 27*I/4
x*(32/5 + 14*I) + 17/3 - 20*I = x*(5/3 - 45*I/4) + 5/2 + I/8
x*(9/2 - 5*I/6) + 25*I/9 = x*(-16/7 - 7*I) + 19/9 - 22*I/9
x*(-19/8 + 8*I/3) - 1/6 - 25*I = x*(14 + 45*I/8) + 39/8 + I/2
x*(-47/8 + 9*I/4) - 43/3 - 32*I = x*(-5/2 - 5*I) + 43/6 + 9*I/2
x*(9 - 5*I/4) + 28 + 22*I/3 = x*(47/3 + 7*I/2) - 1 + 43*I/7
x*(-3/2 - 11*I/2) + 47/9 - 2*I/3 = x*(5/3 - I) + 35/8 + 19*I/9
x*(-31/5 - 35*I/4) - 11 - 17*I/6 = x*(-1/8 - 23*I/2) + 2 + 7*I/4
x*(-13/5 + 25*I/8) + 3 + 14*I = x*(-19/6 + 15*I/4) - 4/3 + 29*I
x*(-22 + 2*I) + 11/9 + 7*I = x*(-33 + 14*I) + 4 + 29*I/8
x*(35/9 + 8*I/3) - 10/3 - 3*I = x*(1/2 + 6*I) + 33/4 + 7*I/3
x*(22 + 10*I/3) - 17 - 11*I/7 = x*(-10 + 43*I/7) - 7/4 - 25*I/4
x*(1 + 4*I/7) - 11/8 - 5*I = x*(-5/8 - 9*I/2) + 3 + 31*I/3
x*(-45/2 + 7*I/3) + 41 + 9*I/2 = x*(-3 - 7*I/6) + 5/7 - 13*I/7
x*(-10 - 10*I) - 48/7 - I = x*(7 - 4*I/3) - 37/9 + 5*I/2
x*(-38 + 11*I/4) + 7 + 17*I/9 = x*(-10/7 - 2*I) - 5/7 + 43*I/7
x*(-13 + 47*I/4) + 7 - 27*I/5 = x*(-12/5 - 16*I) + 46/9 + 9*I
x*(4/9 + I/2) + 47/5 - 39*I/8 = x*(18 + 39*I) - 9/8 + 8*I
x*(31/9 + 27*I/5) - 5 + 9*I/4 = x*(-7/5 - 47*I/7) - 31/2 - 27*I
x*(-25/2 - 34*I/5) + 43/9 + 31*I/8 = x*(-10/3 + 3*I) + 15 - 7*I
x*(-1/4 + 8*I) + 5/3 + 49*I/6 = x*(17/5 - 3*I) + 23/8 + 15*I/4
x*(-12 - I/5) - 46/9 + 26*I/5 = x*(36 + 12*I/5) - 4 + 13*I/3
x*(-1/9 - 8*I) - 2 - 23*I = x*(47/6 + 6*I) - 13/3 - 35*I/9
x*(-11 - 7*I/3) - 5/8 + 24*I/5 = x*(-23/2 - 10*I) - 32/7 + I
x*(35/9 - 13*I/6) - 5/4 + 26*I/9 = x*(31/2 - 47*I/2) + 3/7 + 25*I/2
x*(-17 - I/2) + 22 - 8*I/3 = x*(-10/9 + 8*I) + 7 + I
x*(23/3 - 10*I/3) + 47 + I = x*(45/7 + 27*I/7) - 37/7 + 17*I/4
x*(-13/2 + 21*I/4) - 7/5 - 33*I = x*(3 - 39*I) + 1 + 30*I
x*(31/8 + I) + 5/4 - 13*I/2 = x*(-43/6 + 36*I/7) + 5 + 17*I
x*(-44/5 - 23*I) - 32/5 + 43*I/7 = x*(-5 + 13*I/3) + 34/3 + 12*I
x*(-3 - 26*I) - 38/7 - 2*I = x*(-21/4 + 20*I) + 49/3 - 23*I/3
x*(46/3 - 22*I/3) + 1/9 + 7*I/4 = x*(-19/4 + 2*I/3) + 46/9 + 4*I
x*(17/4 + 11*I/2) - 5 - 15*I/2 = x*(-31/9 + 13*I/4) - 3 - 10*I
x*(-16/3 + 9*I/4) + 23/4 + 33*I/4 = x*(-37/6 - 11*I) - 14/3 + 5*I/2
x*(5/3 - 9*I) - 2 - 43*I/2 = x*(-43/9 - 20*I) - 3 - 7*I/3
x*(-37/6 - 46*I) + 31/9 + 23*I = x*(-9 - 31*I/6) + 8 + 13*I/2
x*(-21/4 + 5*I/3) + 12 - 16*I/5 = x*(25/9 - 33*I) - 5 - I
x*(10 - 3*I/2) + 1 + I/9 = x*(2 + I/8) + 15/4 - 9*I
x*(-42 + 3*I/2) + 24/5 - 11*I = x*(-1 - 31*I/4) - 34/3 + 33*I/4
x*(47/4 + 32*I/9) + 21/4 + 23*I/2 = x*(-23/2 - 39*I/5) + 39/5 - 22*I
x*(28/5 - 43*I/7) + 48/7 + 17*I/4 = x*(15 + 37*I/5) - 39/5 + 13*I/4
x*(-47/5 - 20*I) - 23/2 - 2*I/3 = x*(-10 + 28*I) - 11/2 + 5*I/4
x*(6 + 49*I/9) - 43/8 + 7*I/8 = x*(-4/7 + 33*I/5) + 11/3 - 9*I/2
2*x + 42/5 + 41*I/9 = x*(-3/5 + 2*I) - 23/4 - 48*I
x*(-14/5 - I/3) - 40/9 + 40*I/7 = x*(-11/2 + 22*I/3) - 47/9 + 20*I/9
x*(-24/5 + 4*I) - 38 + 7*I = x*(-2 - 4*I) - 41/8 - 41*I/8
x*(-20/3 - I) + 12 + 2*I/3 = x*(1 - 19*I/6) + 22/3 - 14*I
x*(-2 + 42*I/5) - 17/4 + I/5 = x*(-7 + 29*I/3) - 33 + 13*I/5
x*(44/7 + 18*I) - 43/2 - 43*I/8 = x*(16/9 + 25*I/8) - 13/3 - 12*I
x*(-1/5 + 13*I/3) - 13/2 + 43*I = x*(43/5 + I) - 1/2 - 9*I
x*(-23 + 37*I/7) - 14/3 - 45*I = x*(37/2 + 10*I) - 5/6 + 30*I
x*(-48/5 - 48*I/5) + 20 + 41*I/6 = x*(-4 + 9*I/2) - 1 + 45*I/2
x*(35 - I/2) - 34/5 + 16*I/3 = x*(4/7 + 12*I/7) - 4/7 - 19*I/9
x*(1/2 + 25*I/7) + 49/9 + 45*I/7 = x*(8 - 20*I/3) - 35/9 + I
x*(-49 + 5*I) + 39/7 + 25*I/9 = x*(-4/7 - 11*I/2) + 2 - 7*I
x*(13 + 47*I/7) - 17/4 - 46*I/7 = x*(-7 + 36*I/7) - 7/2 + 2*I/5
x*(-41/3 - 22*I/9) - 7/2 - 3*I/4 = x*(41/4 - 15*I/4) + 3 - 13*I
x*(-11/7 - 31*I/4) - 12 - 4*I = x*(26/9 - 31*I) + 15 + 6*I/5
x*(7 + 20*I) - 19/7 + 13*I/9 = x*(-47/3 + 26*I) - 32/9 + 7*I/2
x*(4/7 - 7*I/3) - 11/2 + 5*I = x*(-3/4 + I/2) + 23/3 - 47*I/6
x*(-2/3 + 15*I/2) + 3 + 15*I/2 = x*(-29 + 14*I/9) - 12 - 32*I/5
x*(-11 + 4*I) - 49/5 - 21*I/5 = x*(-17/6 + 48*I/7) + 5 - 49*I/2
x*(28/9 + 6*I) - 18 - 39*I/7 = x*(-9/2 - 20*I) + 14/5 - 3*I/4
x*(4 + 5*I) + 23/7 - 41*I/2 = x*(-25/2 - 13*I/2) + 15/4 + 5*I/2
x*(-31/4 + 8*I) - 10 - 12*I/5 = x*(-16 + 14*I/5) - 8 - 31*I/7
x*(19/5 + I) - 16/5 + 7*I/3 = x*(-50 + 31*I/2) + 6 - 14*I/5
x*(20/7 + 3*I) + 8/9 + 22*I = x*(-36/5 - 15*I/4) - 11/7 + 12*I
x*(12 + 3*I/4) - 43/5 + 2*I = x*(7 + 22*I) + 7 - 19*I/4
x*(43/6 - 43*I/8) + 29 + 32*I = x*(-9 - 13*I/2) + 22/3 - 16*I/5
x*(-1/7 - 7*I/5) - 26/9 + 5*I/7 = x*(13/5 - 27*I/8) + 5 - 25*I/9
x*(43/6 + 16*I/7) - 13/4 - 15*I = x*(2 - 2*I/3) + 13/4 - 49*I/3
x*(7/6 + 47*I/7) - 37/4 + 32*I/7 = x*(-3/2 + 49*I/9) + 2 - 17*I
x*(-15/4 + 5*I) + 3 + 2*I = x*(-3/7 + 9*I/2) - 22/3 + 3*I
x*(5/8 + 44*I/3) - 5 + 38*I/9 = x*(29/9 - I/9) + 23/9 - 9*I
x*(-11 + I/3) + 31/3 + 3*I = x*(-5 + 15*I) + 10 - 23*I/5
x*(-1/9 - 31*I/6) + 23 - 7*I = x*(-21 - 41*I/2) + 17/4 + 16*I/5
x*(-17/3 + 25*I/2) + 4/7 + 10*I/9 = x*(-50/3 - 28*I/5) - 9/8 - 31*I/6
x*(3 - 38*I/9) + 11/3 - 29*I/9 = x*(-24 + 6*I) + 1/7 + 49*I
x*(-47/9 + 7*I/3) + 7*I/2 = x*(-14 + 24*I/7) + 3 + 27*I/2
x*(-10 + 25*I/2) + 1/5 - 3*I = -24*x - 22/3 + 5*I
x*(37/6 + 12*I) - 3/2 - 3*I = x*(-2/9 - 17*I) - 10/7 + 31*I/6
x*(23/6 - 18*I) + 2 + 22*I/7 = x*(-15/8 + 48*I) - 3/2 - 19*I/5
x*(7/3 + 5*I/2) - 9 + 2*I = x*(-6 - 46*I) - 23/2 + 41*I/5
x*(-1/2 - 18*I/7) - 9 - 5*I = x*(17/3 - I/3) + 12 - 46*I/5
x*(35/3 + 37*I/7) - 8 + 23*I/3 = x*(-17/3 + 26*I) - 14 - 4*I
x*(1/3 + 20*I) + 2/5 - 46*I/3 = x*(-46/3 + 15*I) + 45/4 + 31*I/4
x*(13/9 - 2*I/3) + 13/2 - 20*I/3 = x*(-4/3 - 17*I/2) + 5 + 5*I
x*(-45/2 - 35*I/8) - 44/7 - 14*I/5 = x*(49/3 - 44*I/3) - 40/9 - 35*I/9
x*(15 - 47*I/8) + 9/4 + 40*I/7 = x*(37/5 + 9*I/2) + 36/5 + 7*I/2
x*(46/9 + 5*I/9) - 46/5 - 6*I = x*(-43/2 - 16*I/5) + 49/4 + 19*I/2
x*(7 - 3*I) - 16 - 47*I/6 = x*(29 - 11*I/2) - 7/3 + 20*I/9
x*(-9 - 39*I/4) + 13/4 - 18*I = x*(12 - 2*I) - 37/3 + 31*I
x*(2 - 13*I/3) + 2/3 - 31*I/8 = x*(-46/3 - 5*I/2) - 11/8 - 13*I/2
x*(10/3 - 49*I/4) - 50/3 + 2*I = x*(7/2 + 6*I) + 11/7 + 7*I
x*(-12 + 15*I/4) - 33/8 + 2*I = x*(31/6 - 34*I) - 33 + 7*I/3
x*(17/7 + 12*I) + 44/3 - 34*I/3 = x*(-23/8 + 33*I/4) + 44/9 - 43*I/4
x*(7/4 - 49*I/2) - 5/3 + 28*I = x*(32/9 - 5*I/2) + 41/9 + 9*I/7
x*(-43/3 - 8*I/3) - 10 - 39*I/5 = x*(39/2 - 26*I/7) - 20 - 7*I/9
x*(-20/9 - 50*I) - 42 - 11*I/3 = x*(21/4 + 9*I/2) + 29/4 - 13*I/2
x*(1 - 23*I/6) + 9/2 + 31*I/5 = x*(6 - 29*I) + 3 - 13*I/8
x*(9 + 29*I/8) - 39/5 + 2*I = x*(8/9 - 3*I) - 21/4 - 23*I
x*(-11/3 + 35*I/9) + 11/2 - 20*I = x*(-17/4 - 6*I/5) - 25/7 + 3*I
x*(-2 + 13*I/3) - 43/7 + 11*I/6 = x*(-22/7 + 11*I/2) - 25/2 - 25*I
x*(-6 + 27*I) - 31/6 + 9*I/2 = x*(-49/5 - 4*I) + 23 + 40*I
x*(14/5 - 47*I/4) + 29/5 - 16*I/7 = x*(20/3 - 31*I/8) + 2/3 + 32*I
x*(-45/4 + 7*I/4) - 8 - 9*I = x*(-1 - I/4) + 46/9 + 14*I
x*(-3/4 + 31*I/9) + 1/8 + 24*I/5 = x*(5 + 17*I/5) + 22 - 34*I
x*(5/2 - 19*I/3) - 39/7 + 13*I = x*(-43/2 - 47*I/8) + 7/2 - 2*I
x*(-9/8 - 38*I/9) + 19/8 + 32*I/5 = x*(-1/4 - 45*I/7) - 3/2 - 11*I
x*(13 + 12*I/7) - 17/4 + 16*I/5 = x*(-20 + 2*I) + 31/7 - 49*I/6
x*(-13/4 + 2*I) - 16/5 + 3*I/2 = x*(-24/7 - 50*I/7) - 3 - 38*I/9
x*(31 - 4*I/9) + 35/9 - 37*I/6 = x*(47/5 + 4*I) + 5/3 + 29*I/7
x*(43/2 + 41*I/7) + 7 + 3*I = x*(-17/4 - 16*I/3) + 2 - 8*I
x*(34/9 + 3*I) + 13/2 + 49*I/3 = x*(-27/8 - 35*I/2) + 8/3 + 25*I/3
x*(-35/4 + 2*I/9) - 5 - I = x*(13/6 + I) + 23/8 - 43*I/4
x*(-15/4 + 18*I/5) - 14/5 - 4*I = x*(-21/5 - 45*I/7) - 5/2 + 3*I/4
x*(-23/6 + 3*I) - 20/3 - 24*I/5 = x*(5 - 25*I/4) + 5/7 - 26*I/3
x*(-7 + 19*I/5) - 50/9 + 33*I/5 = x*(-46/5 - 23*I/2) + 48 + 7*I/2
x*(29/2 + 25*I) - 11/7 - 12*I/5 = x*(20 - 48*I) - 8 + I
x*(8/7 + 8*I/7) + 1/4 + 5*I/8 = x*(-1/2 + I) + 19/3 - 29*I/8
x*(-9/2 + 5*I) + 25 + 41*I/9 = x*(34/3 + 7*I) - 12 + 4*I/7
x*(13 - 3*I/2) + 41/7 - 7*I = x*(8/3 - 12*I) + 42/5 - 18*I
x*(7 - 2*I/3) - 22/3 + 16*I/5 = x*(-20/7 + 19*I/3) + 5/2 + 49*I/5
x*(-45/8 + 12*I) + 14/5 + 31*I/8 = x*(-40/9 + 39*I/5) - 4 + 9*I/5
x*(15 + 22*I/5) + 21/5 + 2*I/3 = x*(7 + 5*I) - 7/2 + I
x*(-14/3 - 25*I/4) + 46/3 + 2*I/5 = x*(-22/3 - 11*I/3) - 39/7 + 11*I/6
x*(27/4 - 20*I) - 15/2 + 26*I/9 = x*(37/6 + 27*I/8) - 14/5 - 33*I/5
x*(12 - 37*I/9) + 39/4 - 41*I = x*(-25/2 + I/4) - 1 - 7*I/2
x*(28/5 + 7*I/3) + 5/2 + 35*I/8 = x*(19/5 - I/4) - 21 - 9*I/2
x*(35/3 - 6*I) - 31/2 + 14*I = x*(-1 - 3*I/2) - 6
x*(7/9 + 33*I/7) + 7/2 - I/2 = x*(-5/4 - 4*I/9) + 31/7 - 12*I
x*(38/3 - I/7) + 24/5 + 25*I/3 = x*(-38 + 4*I) + 17/6 - 11*I/2
x*(-11 - 8*I) - 25/8 - 17*I/5 = x*(6 - 2*I/9) + 9/5 - 36*I/5
x*(-31/3 - 7*I) + 21/4 - 3*I/2 = x*(-21/2 - 48*I) + 7 + 3*I
x*(-15/2 - 22*I) + 34 - I/9 = x*(5 - 41*I/4) + 45 + 34*I
x*(5/6 + 10*I/7) + 4/3 + 28*I = x*(5 - 5*I/6) + 37/6 + 39*I/2
x*(31/9 + 45*I/7) - 23/4 + 21*I/8 = x*(5/2 - 22*I/7) + 1/9 + 6*I
x*(2 - 11*I/2) - 18/7 - 16*I = x*(-5 + 2*I) + 45/7 - 3*I
x*(-11 + 5*I/2) + 31/9 - 34*I/5 = x*(-14 + 25*I/7) - 48/5 - 44*I/9
x*(-21/5 + 11*I/9) - 20/7 - 33*I/8 = x*(-12 + 16*I/3) + 11/2 - 43*I/4
x*(23/4 + 43*I) - 23/4 - 26*I/9 = x*(-25 - 5*I/3) - 33/4 + 10*I
x*(-11/3 - 15*I) + 1 - 7*I/6 = x*(2/9 + 23*I/4) + 4/9 - 23*I/3
x*(11/3 + 14*I/3) + 35/2 - 37*I/7 = x*(-5 + 47*I/2) + 6 + 7*I
x*(16 + 9*I) + 5/2 + 9*I/2 = x*(4 + 25*I/6) + 1/2 - I
x*(-31/6 + 13*I/3) + 16 - 34*I = x*(-19/5 + 17*I/8) - 39/7 - 17*I
x*(-14 + 13*I/8) - 12 - 8*I = x*(11/3 - 14*I) - 11/3 - 2*I/3
x*(4/9 - 47*I/5) - 34/7 - 12*I = x*(-11/6 + 46*I) - 5 - 24*I/5
x*(-16 - 21*I) - 37/7 + 38*I/7 = x*(-18/5 + 21*I/2) - 3 - 10*I/3
x*(-12 - 7*I) + 29/5 + 21*I/4 = x*(-4 - 17*I/3) - 43/2 - 46*I/3
x*(-39 - 19*I/7) + 34/9 + 2*I/5 = x*(-20 - 45*I/8) - 13/3 - 25*I/4
x*(11/2 + 13*I/2) + 28/3 + 44*I/3 = -46*x/9 + 45/4 - 5*I
x*(-25/7 + 21*I/4) - 33 + 33*I = x*(-20/9 + 11*I/2) - 3/4 - 33*I/4
x*(-18 + 7*I) - 4 - 8*I = x*(9/2 - 2*I) + 29/2 + 6*I/5
x*(25/9 + 6*I) + 4 - 8*I = x*(-25/6 + 45*I/7) + 8/5 - 48*I
x*(2/3 - 37*I/4) - 41/5 - 41*I/9 = x*(-7/3 + 14*I/9) - 13/3 + 43*I/8
x*(40/9 + 11*I/4) - 21/2 - 43*I/4 = x*(-23/6 + 22*I/9) + 41/8 - 41*I/4
x*(-11/3 - 11*I/3) + 19/3 + 14*I = x*(14 - 5*I/2) - 14 - 37*I/7
x*(4/9 - I) + 2 - 4*I = x*(1/6 + 26*I/9) + 18 + 16*I/3
x*(-29 + 13*I/3) - 40/9 + 24*I/5 = x*(30/7 - 10*I/3) + 19/2 + 5*I/2
x*(-49/3 - 9*I/2) + 9/4 + 47*I/9 = x*(16/7 - 23*I/4) + 22/5 + 12*I
x*(7 - 20*I) - 7/3 - 45*I/7 = x*(-6 - 48*I) + 44/3 - 2*I
x*(-34/9 + 18*I) - 3/2 + 35*I/9 = x*(-7/3 + 30*I/7) + 29/2 - I/2
x*(19/4 - 23*I/5) + 47/7 + 11*I/2 = x*(-4 + 14*I/9) - 15/4 + 43*I/8
x*(-25/9 + 33*I/2) - 43/6 + 4*I = x*(13/3 - 17*I/4) + 7/3 - 15*I/8
x*(43/4 + 13*I/2) - 15 - 48*I/7 = x*(-23 + 4*I/5) + 10 + 22*I
x*(33/2 + 19*I/2) + 14/3 - 3*I/5 = x*(-40/9 - 7*I/3) + 48/7 - 21*I/4
x*(31/3 - 30*I/7) - 5/6 + 4*I = x*(-36/7 - 44*I/5) - 23/2 + 12*I
x*(23/3 - 15*I/2) + 5/4 + 7*I/5 = x*(-1/2 - 16*I) - 14/3 + 30*I/7
x*(-46/7 + 29*I/4) - 32/3 + 26*I/5 = x*(7 - 19*I/3) - 20 - 10*I
x*(-31/8 - 8*I) - 44/7 + 11*I = x*(17/5 - 41*I/4) - 8 + 9*I
x*(5/3 - 20*I/9) + 5/6 + 17*I/4 = x*(2/9 - 7*I/2) + 35/6 + 17*I/9
x*(47/8 - 6*I) - 49/4 - I/4 = x*(-25/6 + 10*I/9) + 27 + 5*I
x*(-41/3 + 10*I/9) - 42 - 18*I/5 = x*(-29 - 50*I/7) + 24/5 - 42*I/5
x*(31/3 - 3*I) - 50/7 + 12*I = x*(35/3 - 5*I/4) - 25/8 + 14*I
x*(14 + 41*I/5) + 11/3 + 6*I = x*(-46/9 - 17*I/6) - 45 - 10*I/3
x*(-9 + 11*I/2) - 19/4 + 19*I = x*(43/4 - 41*I/4) - 5 + 22*I
x*(6 - 19*I/6) + 6 - 43*I/7 = x*(-43/3 - 25*I/6) + 21/8 + 2*I
x*(1 + 13*I/5) - 31/4 + 4*I = x*(-19/5 - 6*I) + 36/7 + 2*I
x*(7/8 + 12*I) - 31/6 - 17*I/4 = x*(-10/3 + 44*I) + 31/8 - 38*I/7
x*(34/5 - 20*I/9) - 20/7 - 38*I = x*(-1/6 + 2*I) - 7/8 + 29*I/2
x*(31/2 + 19*I/3) + 2 - 46*I/9 = x*(41/9 - 29*I/7) - 49/9 + 11*I/4
x*(-41/6 - 38*I/7) - 38/7 - 19*I/3 = x*(10/7 - 9*I/8) + 31/5 - 20*I/3
x*(-25/9 + 7*I) - 11/2 + 23*I/2 = x*(-24 - 7*I/2) + 7 - 13*I
x*(-12 - 15*I/2) + 13/4 - 23*I/6 = x*(-31 - I/4) - 42/5 + 5*I/3
-41*x/8 + 29/5 - 24*I/7 = x*(-9/8 - 25*I/3) - 34/9 - 43*I/7
x*(-14/3 + 23*I) - 31/9 - 31*I/9 = x*(-25/4 + 23*I/5) + 1/2 - 5*I
x*(23/2 + 49*I/8) + 49/2 + I/4 = -4*x/5 - 46/7 + 9*I/5
x*(-1 - 7*I/2) + 47/9 - 29*I/6 = x*(-40/7 - 13*I/6) - 40 - I
x*(45/4 - 23*I/4) - 9 - 17*I/2 = x*(7 + 17*I/6) + 28/3 - 5*I/4
x*(-42/5 + 8*I) - 24/7 - 8*I = x*(-19/5 + 43*I/4) + 20/7 - 8*I
x*(-34/9 - 2*I/9) - 33/5 + 14*I/9 = x*(-26/9 - 43*I/4) + 21/5 + 48*I
x*(-35/4 + 2*I) + 11*I/5 = x*(-13 + 43*I/2) - 7/8 + 7*I
x*(-19/3 + 5*I/3) - 5 + 9*I = x*(31/9 + 19*I/6) + 33 + 5*I
x*(-29/8 + 8*I) - 6 + 21*I/4 = x*(3 + I/2) + 29/6 - 40*I/3
x*(12 + I) + 5/3 - 45*I/7 = x*(12 + 38*I/3) - 31/9 - 4*I/3
x*(-10/3 - 11*I) + 40/7 - 43*I/2 = x*(-11/9 + 22*I/7) + 2 - 34*I
x*(49/5 + 6*I/5) + 16 - 15*I = x*(21/2 - 25*I) + 7/3 - 29*I/2
x*(-3 - 21*I/5) + 12 - 35*I/6 = 13*x - 5/4 + 9*I/4
x*(13/2 + 41*I/3) - 5/3 + 15*I = x*(29/5 + 6*I) + 8/3 - 15*I
x*(21/2 - 11*I) - 50 - 22*I/5 = x*(16/3 - 44*I/3) + 9 - 46*I/9
x*(-36 + 16*I/3) + 6 - 17*I/4 = x*(23/6 - 7*I/3) + 13 + 11*I/3
x*(3/2 - 43*I/2) - 12 - I = x*(38/7 + 10*I/3) - 1 - 10*I
x*(-17/4 + I/2) - 9/2 + 40*I = x*(31 + 31*I/2) + 2 + 16*I/3
x*(43/6 - 23*I/7) - 5/7 - 48*I/7 = x*(43/2 + 16*I/7) - 35 - 31*I/3
x*(44/5 - 17*I) + 21 - 43*I/6 = x*(44/5 + 14*I/3) - 20/9 - 13*I/4
x*(-8 - 29*I/2) + 49/5 + 7*I/9 = x*(43/8 - 23*I/7) + 19/5 - I/4
x*(-4 - 4*I) - 13/2 + 35*I/6 = x*(-17 - 13*I/2) + 11/3 - 19*I/8
x*(-4/5 + 8*I/5) + 3 + 5*I/8 = x*(22 - 13*I/9) - 43/2 + 9*I/2
x*(36 + 39*I/2) + 4 - 31*I/4 = x*(-9 + 23*I/7) + 23/3 - 8*I
x*(5 + 7*I/4) - 23/8 + 3*I = x*(-31 - 19*I/4) - 4 - I/3
(-5*I)*x + 9 + 4*I/7 = x*(11/7 - 45*I/7) + 14/3 + 12*I
x*(27/5 + 33*I/5) - 37/3 - 14*I = x*(-1/5 - 26*I) + 17 - 12*I
x*(18/7 - 15*I) - 2 + 41*I/3 = x*(-49 + 32*I/7) - 17/2 - 15*I/2
x*(9/2 + 5*I) - 8/3 - 16*I/3 = x*(-38/7 - I) + 35/8 - 9*I/2
I*x - 6 + 18*I/7 = x*(-37/4 - 25*I/6) - 5/6 + 10*I/7
x*(18/7 - 7*I/3) + 41/8 - 5*I = x*(-1/3 + 38*I/5) - 1/2 - 8*I/3
x*(-14/3 - 31*I/3) + 23/4 - 5*I/8 = x*(9/8 + 19*I/5) - 29/7 - 11*I/3
x*(21/2 - 3*I/8) - 13/4 - 49*I/6 = x*(1 + 25*I) - 19/5 + 14*I/3
x*(-33 - 16*I/5) - 7/6 + 13*I/4 = x*(16/3 - 7*I/2) + 21/2 - 48*I/5
x*(-7/3 + 21*I) + 22 + 2*I/3 = x*(9/4 - 9*I) + 18 + 6*I
x*(-36/5 + 19*I/4) - 25/9 + 43*I/9 = (-17*I/8)*x + 10 - 11*I/4
x*(42 + 15*I) + 15/4 + 23*I/4 = x*(4/3 - 40*I/7) - 16 - I
x*(39/8 + 7*I) - 9 - 47*I/4 = x*(17/3 - 3*I/2) + 38 + 41*I/5
x*(29/4 + 4*I/3) - 4/5 - 23*I/7 = x*(9 - 45*I/8) + 5/3 - 11*I/3
x*(-41/8 + I) + 20/9 - 3*I/2 = x*(-50/7 - 42*I/5) - 9 - 9*I/2
x*(-6 + 31*I/9) + 45 - 16*I = x*(-3/2 - 50*I/9) - 7 - 33*I/8
x*(47/5 + 15*I) + 4/5 + 4*I = x*(3 + 5*I/8) - 23/6 + 9*I/2
x*(-46 + 10*I/9) + 11 + 8*I/3 = x*(15/4 - 30*I/7) + 5 + 37*I
x*(3 + I/3) + 19/7 + 23*I/4 = x*(5/3 + 16*I) + 33/5 - 10*I
x*(-21 + 47*I/7) - 23 - 37*I/2 = x*(-7/6 - 24*I) - 18/5 + 19*I/7
x*(-8/3 + I/3) - 3 - 8*I/3 = x*(18 + 4*I/3) - 41/6 + 25*I
(-19*I/2)*x + 48 - 49*I/8 = x*(19/8 + 15*I/4) - 39/8 + I/4
x*(10/7 - 45*I/4) - 30 + 21*I/8 = x*(-27/5 - 19*I/8) + 1 + 13*I/3
x*(28/5 + 13*I/6) - 27/5 - 38*I/3 = x*(-1/3 - 21*I/4) + 3 + 13*I/5
x*(3 + 3*I) + 10 - 31*I/9 = x*(21/4 - 20*I) + 46 + 29*I
x*(-36/7 + 10*I/7) + 37/6 + I/6 = x*(30 - 39*I/2) + 47/6 + 34*I/9
x*(-30/7 - 5*I) - 4 + 4*I = x*(39/4 + 30*I/7) - 20 + 40*I
x*(-14/3 - 9*I) + 47/6 + 4*I = x*(-17/9 + 27*I/2) + 23/5 + 2*I/7
x*(5 - 2*I/3) + 3/2 - 31*I/6 = x*(15/8 - 35*I) + 14/5 + 31*I/3
x*(1/3 + 34*I/5) - 9 + 23*I/4 = x*(47 + 23*I/3) - 21/2 + 9*I/2
x*(-44/5 + 2*I) + 11/2 + 7*I/2 = x*(-2 - 30*I/7) + 4 - 31*I
x*(-3 - 16*I/7) - 43/7 + 5*I/8 = x*(44/9 - 5*I) - 18 + 15*I
x*(-8/7 + 23*I) - 27/7 + I/8 = x*(-5 - 7*I/2) + 17/2 - 5*I
x*(-25/2 + 39*I/2) - 38 + 29*I/4 = x*(5 - 5*I) - 8/3 + 4*I/3
x*(1/8 + 44*I/7) - 5 - 5*I/8 = x*(32/9 - 13*I/3) + 9 + 36*I
x*(19/2 - 31*I/3) + 20 - 8*I = x*(41/9 - 11*I/3) + 49/9 + 34*I
x*(-34/7 + 12*I) - 37 + 12*I/5 = x*(41/5 + 4*I/3) - 30/7 - 15*I/7
x*(-33/7 + 23*I/2) - 4 - I = x*(8 + 21*I/4) + 48/5 - 26*I
x*(-5/2 + 45*I) + 19/7 + 5*I/3 = x*(-11/3 + 9*I) + 49/5 + 25*I/4
x*(38 + 3*I/4) + 5 + 11*I/3 = x*(-42 + I) + 11 + 41*I/2
x*(-13/4 + 24*I) + 29/2 - 13*I/2 = x*(-27/5 - 41*I/4) - 16/5 - 19*I/2
x*(6 - 43*I/2) + 35 - 15*I/4 = x*(-2 - 5*I/2) + 1/4 + 19*I/5
x*(-9/8 + 20*I) + 1/2 + 2*I = x*(-34/3 + 11*I/7) - 4 + 22*I/9
x*(-31/3 + 27*I) - 22/3 - 38*I/5 = x*(17/5 + 8*I/9) + 47/8 - 5*I/4
x*(-5/2 - I) + 8 + 6*I = x*(-31/7 - 45*I/8) - 11 + 5*I/2
x*(-7/4 - 9*I/2) - 6 + 7*I = x*(17/2 - 38*I) + 6*I/7
x*(-13/6 + 25*I/6) - 49/6 - 2*I = x*(4/5 + 41*I/6) + 2/3 + 36*I
x*(8 + 43*I/5) - 13/7 + 49*I = x*(49/8 - 29*I/9) + 13 + 12*I
x*(-17/2 - 23*I) - 15/4 = x*(-5/3 - 31*I/2) - 5/8 + 23*I/4
x*(33/8 - 43*I/8) + 5 - 35*I/3 = x*(33/4 + 40*I/3) - 6 - 43*I/8
x*(8 + 22*I/9) + 16/3 + 23*I/2 = x*(46 - 29*I/3) - 27/5 - 16*I/3
x*(-34/9 - 49*I/4) + 25/9 + 9*I = x*(47/6 - 45*I/8) - 4/3 + 5*I
x*(-13 - 49*I/2) - 19/5 - 11*I/3 = x*(22 + 7*I/4) - 7/2 - 19*I/3
x*(-26/9 + 45*I/2) - 28/9 - 16*I = x*(-16 - I) + 7/2 + 44*I/5
x*(3/8 - 41*I/3) + 46/7 - 29*I/5 = x*(35 - 7*I) - 8/9 - 5*I/7
x*(-23/3 - 45*I/8) + 3/8 - 25*I = x*(4 + 23*I/5) - 47/5 - 35*I/3
x*(15 + 5*I/9) + 22 - 20*I = x*(-11/2 + 16*I/3) + 3*I
x*(6 + 43*I) + 32/7 - 3*I/2 = x*(24 + 5*I) + 26/9 + 43*I
x*(-5/4 + 43*I/6) - 3 - I/7 = x*(-6 + 16*I) - 18/5 - 23*I/7
x*(-37/8 + 19*I/3) + 16/3 - 10*I = x*(-35 + 13*I/9) + 26 + 19*I/9
x*(-25 - 3*I/8) + 10/9 - 11*I/2 = x*(36 + 7*I/4) - 47/9 + 8*I/3
x*(22/3 + 11*I) + 15/4 + 38*I/9 = x*(-31/9 - 40*I/9) - 6 - 7*I
x*(-34 - 21*I/4) - 44/5 - 2*I = x*(21 - 9*I/2) - 35/6 + 13*I/5
x*(41/8 - 19*I/7) - 1/2 - 11*I/6 = x*(-29/5 - 8*I) - 16/7 + 13*I
x*(-4/9 - 2*I) + 11/2 + 2*I = x*(-14 + 43*I/4) + 9/8 + 17*I
x*(-41/8 + 31*I) + 16 + 13*I/4 = x*(-50/7 - 7*I) + 28/3 - 8*I/7
x*(41/8 - 12*I) - 11/2 + 4*I = x*(-29/3 - 41*I/9) - 9 - I/2
x*(17/9 + 4*I/7) - 12/5 - 15*I/4 = x*(-11/2 + 35*I/2) - 8 + 6*I/5
x*(-5 - 45*I) - 49/3 + 38*I/3 = x*(2/7 - 11*I/9) - 25/2 + 14*I/3
x*(26/5 + 27*I/4) + 42/5 + 5*I = x*(-49/9 + 11*I/2) - 34/7 - 13*I/8
x*(6 + 14*I/3) - 22/3 - 4*I/3 = x*(8 - 29*I/5) + 7 + 13*I/3
x*(-42 - 47*I/4) - 31/9 - 5*I/4 = x*(-17/3 - 6*I) - 44/9 - 21*I/8
x*(5/7 + 4*I/3) - 2 = x*(6 + 49*I/6) - 21/8 + 41*I/3
x*(-31/2 - 32*I/3) - 8 - 11*I/2 = x*(13 - 2*I) - 13/7 + 32*I/7
x*(-19/2 + 31*I) + 7/2 + 15*I = x*(-1/3 + 11*I/9) + 29/5 - 22*I/7
x*(8/3 + 3*I/2) + 8 - 29*I/9 = x*(24 - 39*I/8) + 39 - 45*I/2
x*(-50/3 - 25*I/4) + 38 + 19*I/2 = x*(-11/8 - 12*I/7) - 6 - 31*I/9
x*(7/6 + 7*I/5) - 1/6 + I = x*(-35/9 + 43*I/2) + 13 - 19*I/2
x*(-40/3 - 43*I/3) - 19 - 31*I/6 = x*(-31 + 34*I) - 31/2 - 19*I/3
x*(49/2 + 5*I/4) - 5/8 + 44*I/3 = x*(3 + 3*I) + 25/6 - 33*I/2
x*(-10 + 15*I) - 2 + 17*I/3 = x*(24 + 12*I) + 9/2 + I
x*(2 - I/4) + 9 - 8*I = x*(9 - 29*I/9) - 23/6 + 20*I/3
x*(3 - 4*I/7) - 37/8 + 48*I/7 = x*(-8/3 + 43*I/8) - 5*I/4
x*(4/3 + 40*I) + 3/2 - 23*I = x*(31/9 - 7*I) + 31 + I/2
x*(13 - I) - 4 + 37*I/2 = x*(-3/2 + 29*I/2) - 6 - 16*I/7
x*(-9/5 - 33*I/5) - 13/2 - 2*I = x*(39/2 - 11*I/6) + 2/3 + 4*I
x*(5/3 - 50*I/9) + 48 + 31*I/5 = x*(-7/3 - 17*I/4) + 15 - 29*I/3
x*(39 - 5*I/7) - 3 - 5*I = x*(-9/2 + 21*I/5) + 32/3 - 2*I/3
x*(17/3 - 16*I/3) - 39/2 - 2*I = x*(47 - 22*I/5) - 17/5 - 4*I
x*(-38/5 - 7*I/5) + 14 - 43*I/7 = x*(4 - 30*I/7) + 21/2 + 23*I/3
x*(13/4 + 19*I/3) + 19*I/4 = x*(35/8 - 13*I/2) - 6/5 + I/9
x*(33/4 + 8*I/5) + 2/3 + 13*I = x*(15/7 - 5*I/2) + 8/7 + 21*I/2
x*(-1/5 - 19*I/5) - 13/2 - 10*I = x*(-8/3 - 47*I/4) + 11 - 14*I/3
x*(2/3 - 25*I/3) - 3 + 11*I = x*(-4/3 + 9*I/7) - 37/6 + I
x*(13/2 + 49*I/4) + 13/5 - 7*I/8 = x*(21/8 + I/3) + 2 + 39*I/5
x*(-41/8 + 14*I) + 17 + 5*I = x*(15/4 + I/3) + 5/3 - 8*I
x*(23/4 + 12*I/7) + 1/2 + 10*I = x*(-47/9 + 8*I/3) + 35/9 - 49*I/9
x*(-23/6 + 11*I/2) - 1/8 + 21*I/5 = x*(5 - 31*I) + 37/7 - 9*I/2
x*(17/2 + 48*I/7) - 17/3 - 25*I/3 = x*(-5/9 + 31*I/9) - 1/3 - 34*I/7
x*(-17/5 - 25*I/6) - 2 - 49*I/5 = x*(5/6 + 28*I/5) + 3 - 10*I/9
x*(-11/2 + 5*I/7) + 14 + 13*I/2 = x*(47/9 - 4*I) + 3 - 26*I/7
x*(24/7 + 7*I/3) + 3 = x*(-41/6 + 5*I/2) + 3 + 49*I/8
x*(-27/2 - 3*I/7) - 17/4 - 42*I = x*(-11 + 23*I) + 1/5 + 10*I/9
x*(14 + 15*I/2) + 4 - 47*I/5 = x*(-28 + 9*I/7) + 11/4 + 11*I/2
x*(-2 - 9*I/2) + 11 - 14*I = x*(-6 - 43*I/2) + 13/3 + 5*I/4
x*(-9/4 - 15*I/8) - 22/3 - 29*I/7 = x*(-33/8 + 31*I/6) + 37/3 - 32*I/5
x*(-8/7 + 3*I) + 44/7 - 5*I = x*(15/2 + 14*I/3) + 43*I/7
x*(-43/5 + I/2) - 32/5 - 28*I/3 = x*(5/7 + 12*I/5) - 17 - 23*I/2
x*(4/5 - 16*I/3) - 4/5 - 27*I/5 = x*(-4 + 13*I/9) + 35/9 - 29*I/7
x*(-18 + 5*I/7) + 7/5 - 2*I = x*(22/5 + 45*I/7) - 10/9 + 43*I/3
x*(17/2 + 3*I) - 11/6 - 4*I = x*(-27 + 33*I/2) + 38/9 - 12*I/5
x*(-31/3 + 5*I/3) + 37 - 31*I/5 = x*(16 + 45*I) + 7/2 - 32*I/7
x*(11/5 - 11*I/2) + 49/6 + 40*I/7 = x*(46/7 + 41*I/7) - 1/8 - 16*I/9
x*(25/9 + 37*I/6) - 25/2 - 16*I = x*(38/9 - 10*I/3) - 29/4 + 11*I
x*(-11/3 - 13*I) - 8/3 - I/3 = x*(47/5 - 50*I/3) + 27/7 + 5*I
x*(-3/2 - 5*I) - 7/9 - 3*I = x*(-44/5 - I/4) + 7/5 - 26*I/5
x*(-19/3 + 16*I) + 39/7 + 41*I/2 = x*(-7/2 + 10*I/3) - 32/5 + 49*I/6
x*(-1/2 + 35*I/9) + 3 + 33*I/4 = x*(5/9 - 33*I/4) - 9/4 - 21*I/4
x*(21/4 + 2*I) + 2/3 - 45*I/4 = x*(13/2 + 19*I) - 9/2 + 37*I/9
x*(-36/5 - 12*I/7) - 12 - 7*I = x*(46/7 - 37*I/6) - 6 + 37*I/7
x*(-21 - 19*I/4) - 1 - 7*I/4 = x*(-19/4 + 42*I) + 8/3 + 13*I/7
x*(-34/5 + 43*I/4) - 16/3 - 8*I = x*(-43/7 - 13*I) + 5 - 5*I/8
x*(12/5 - 47*I/4) + 20/7 - 4*I/3 = x*(37/7 + 14*I) + 7 + 4*I/7
x*(-7 - 7*I/2) - 15 - I = (2*I)*x + 4 - 32*I/5
x*(19/6 - 9*I/5) + 1/7 + 8*I = x*(20 + I/3) + 43/5 + 7*I
x*(-4 + 23*I/4) - 21 - 11*I/4 = x*(26/3 - 35*I) + 25/6 + 14*I/3
x*(25/9 - 21*I/2) - 18 + 34*I/3 = x*(39/2 + 15*I) + 44 - 7*I
x*(-25 + 4*I/3) + 29/4 + 23*I/2 = x*(-21/5 - 11*I/3) + 11/7 - 38*I
x*(20/3 - 11*I/9) - 3 + 16*I = x*(-24 - 47*I/9) + 5 - 45*I/7
x*(2 - 23*I) + 38/9 - 14*I/3 = x*(-1/4 + 10*I) + 2 + 9*I
x*(-17/2 - 9*I/8) + 22/7 + 10*I = x*(14/5 - 19*I/3) - 28
x*(11/3 + 33*I/8) - 41/3 - 34*I/7 = x*(-32/5 - 6*I) - 1/4 - 7*I
x*(1 + 31*I/8) - 5/3 - I = x*(-13/8 - 34*I/5) - 34/9 + 17*I/3
x*(-14 + 10*I/9) + 4 - 3*I = x*(-12 + 29*I/9) - 1 - 44*I/3
x*(-19 + 30*I/7) + 13/4 - 25*I/8 = x*(22/3 + 5*I/9) + 5/3 + 7*I/6
x*(6 - 31*I/4) - 43/3 - 10*I/3 = x*(37/7 - 49*I/6) + 5/3 - 7*I/8
x*(14 + 15*I/2) - 40/9 + 44*I/3 = x*(10/9 - I) - 5/2 + 11*I/2
x*(13 - 9*I/2) - 1/3 - 23*I/6 = x*(-47/6 - 13*I/2) - 23/2 + 12*I/5
x*(35/3 - 24*I/5) - 11/3 - 7*I/3 = x*(17/7 - 6*I) + 47/4 + I/2
x*(22/5 - 23*I/2) + 31/3 - 9*I = x*(44/5 - 41*I/8) + 3 - 4*I
x*(39 - 7*I/8) + 41/3 + 7*I/3 = x*(-23/2 + 37*I/5) - 15 + 4*I
-50*x + 43/3 - 22*I/3 = x*(17/3 - 11*I) + 41/5 + 34*I
x*(-25 - 9*I/4) - 26 - 23*I/4 = x*(37/6 + 11*I) - 50 + 11*I
x*(1 + 32*I/5) - 46/9 - 11*I = x*(-28 + 2*I) - 20 - 19*I/3
x*(6 - 4*I/3) + 14 + 25*I = x*(43/3 + 32*I/5) - 10/7 - 42*I
x*(-6 - 14*I) - 19/5 + 14*I/3 = x*(29/2 - 34*I/7) - 50*I/7
x*(-5/2 + 38*I/3) + 14/5 + 38*I/7 = x*(10 + 36*I/7) - 11 - 11*I/3
x*(1/5 - 18*I) - 28/9 - 19*I/2 = x*(-5 - 26*I/3) - 7 + 19*I/4
x*(-19/4 + 37*I/2) + 24 - 35*I/2 = x*(-41/9 - 23*I/8) + 13 - 29*I/4
x*(-8 - 37*I/7) - 46/5 - 31*I/8 = x*(-7/9 + 47*I) - 37/4 + 23*I/8
x*(1/5 + 23*I/7) - 38/9 + 11*I/8 = x*(35/8 + 27*I/5) + 39/2 + 46*I
x*(-23 + 33*I/5) - 16/7 - 34*I/9 = x*(29/5 + 4*I) - 19/7 + 8*I/3
x*(23/7 - 8*I/3) + 23/9 + 20*I = x*(34/5 + 5*I) + 4/7 - 37*I/8
x*(-48 + 43*I) - 25/7 - 29*I/6 = x*(-4/3 + 9*I/4) - 17/4 + 6*I
x*(19/8 - 7*I) + 45/2 - 35*I/4 = x*(-20/3 + 23*I/3) - 4/9 - 29*I/3
x*(-6 - 11*I/7) - 37/6 + 4*I = x*(43/4 - 8*I/7) + 25/7 - 44*I/3
x*(-23/4 - 50*I) - 3 + 10*I/9 = x*(-6 - 4*I) - 47 + I/9
x*(13/3 - 26*I/7) + 12 + 15*I/7 = x*(9 - 47*I) - 46/9
x*(-3 + 41*I/8) - 2/3 + 7*I/9 = x*(-9 - 31*I/2) + 31/2 + 2*I
x*(-31/7 - 47*I) - 10/7 + 32*I/5 = x*(-8 - 5*I/2) + 11/4 + 7*I
x*(-9/2 - 11*I/2) - 39 - 5*I/4 = x*(-5/4 + 13*I/3) + 1 + 33*I/2
x*(5/4 - 50*I/9) - 44*I/9 = x*(45/2 + 9*I/4) + 31/4 + 13*I/4
x*(-39/4 + 17*I/3) + 49/9 - 13*I/2 = x*(-40/9 + 30*I/7) - 4/5 + 48*I/7
x*(-33/8 + 22*I/7) + 5/6 - 5*I = x*(48 - I) - 17/2 + 27*I/4
(-22*I/7)*x + 28/5 - 25*I/6 = x*(43/9 + 37*I/4) + 9/4 + 41*I/8
x*(7/2 + 26*I/7) + 5/8 - I/4 = x*(-15/8 - 23*I) + 29/9 - 5*I/4
x*(-30/7 + 13*I) + 22/7 - I/2 = x*(-6/5 + 5*I/3) - 26/9 - 19*I/9
x*(-34 - 21*I/4) + 35*I/6 = x*(30/7 - 17*I/2) - 3/2 + 23*I/5
x*(44/3 - I/2) - 3 - 43*I/8 = x*(1/4 - 10*I) + 49/8 + 19*I/8
x*(-7/2 - 23*I/2) + 4 + 35*I = x*(-47/9 + 43*I/9) + 29/6 + 6*I/7
x*(-47/6 - 7*I/3) + 44/3 - 15*I = x*(-47/2 - 5*I) - 1/2 + 8*I/3
x*(-5 + 13*I) - 1/8 + 4*I/9 = x*(45/2 + 2*I/7) - 42 - 34*I/7
x*(-46/9 - 14*I/9) + 47/2 - 15*I = x*(-16 + 21*I/2) - 14 + 37*I/8
x*(23/8 - 22*I/5) - 2 - 21*I/2 = x*(11 - 4*I/3) - 23/4 + 17*I
x*(-7 - 22*I/9) - 38/3 + I/6 = x*(-44/5 + 27*I/8) - 16 - 23*I/5
x*(37/9 + 17*I/2) + 13/4 + 39*I/4 = x*(-19/3 - 5*I) + 21/2 + 29*I/2
x*(7/2 - 3*I/5) + 13/3 + 2*I = (-17*I/9)*x - 5/4 + 3*I/8
x*(5 + 27*I) - 50 + 43*I/8 = x*(-32/7 - 6*I/7) - 31/3 - 2*I/7
x*(4 + 19*I/5) - 5/7 + 25*I/6 = x*(33/4 + 2*I) - 7 - 7*I
x*(40/7 - 26*I/9) - 11/2 + 23*I = x*(32 + 11*I/2) + 25/3 + 13*I/7
x*(-12/7 - 44*I/9) - 39/7 + 35*I = x*(35/4 + 9*I/7) + 11/2 + 36*I
x*(-7 - 35*I/2) + 9/4 - 11*I/3 = x*(7/5 - 7*I/9) + 29/9 + I/9
x*(-11/7 + 17*I/5) + 5/2 + 35*I/4 = x*(-35/3 + 16*I/3) + 23/4 + 17*I/4
x*(8 - 29*I/4) + 23 - 13*I/4 = x*(1 - 43*I/4) - 19/6 + 32*I/5
x*(-7 - 20*I/3) - 1 - I/3 = x*(1 - 40*I) - 25/4 - 49*I/4
x*(33/2 - 39*I/5) - 9/2 + 33*I = x*(4/3 + 40*I) + 23/2 + 9*I
x*(20/9 - 20*I/3) - 32/3 - 28*I/9 = x*(-15/2 - 39*I/4) - 7/5 + 37*I/8
x*(34/3 - 44*I/7) - 32/7 - 28*I/9 = x*(7/5 - 39*I) - 20/3 - 7*I/2
x*(9/4 - 11*I/5) - 26/5 - 46*I/5 = x*(27/4 - I/2) - 11 - 43*I/3
x*(-27 - 27*I/4) - 34/7 - 11*I = x*(-17 - 13*I/2) - 21/4 - 14*I
x*(-19/9 + 3*I) - 2 - 34*I/5 = x*(-11 + I/6) + 40/7 + 9*I/7
x*(-15/7 + 8*I/3) - 9/4 + 2*I = x*(38/3 - 41*I/2) - 2/3 - 11*I
x*(26 + 22*I/5) - 45/2 + 29*I = x*(-9 + 9*I/8) - 1 - 37*I/7
x*(-7/3 + 4*I/9) + 1/4 - I/8 = x*(6 + 13*I/7) + 7 + 17*I/3
x*(-15/8 - 5*I/2) - 9 - 7*I/4 = (23*I/8)*x - 32 + 4*I/3
x*(-5/3 + 29*I/8) - 17/3 - 12*I/5 = x*(16/3 + 5*I/2) + 23/2 + 9*I
x*(1/2 + 2*I/3) + 12/5 - 41*I/6 = x*(44 - I) - 33/7 - 4*I/3
x*(23/8 + 4*I) - 12 - I = x*(2/3 - 9*I) + 7/4 + 14*I/3
x*(-22/3 - 7*I/3) + 6 + 15*I/4 = x*(-20 - 5*I) - 21/2 - 9*I
x*(15/2 + 10*I) - 33/8 - 16*I/9 = x*(2 - 23*I/6) - 36/7 - 40*I/9
x*(-25/3 + 5*I) - 37/5 + 38*I/3 = x*(13/6 - 24*I/7) + 9 - 3*I
x*(7/2 + 47*I/3) - 14/3 - 12*I = x*(39/4 - 22*I/9) + 17/8 - 20*I/7
x*(32 + 27*I/2) + 20 + 33*I/8 = x*(33/4 + 11*I/9) - 9/2 - 47*I/2
x*(1/6 + 41*I/7) + 34/7 + 27*I/4 = x*(29/3 - 12*I/7) + 14 + 11*I/6
x*(15/4 + 37*I/3) - 23 - 41*I/7 = x*(-6 + 13*I) + 46/9 - 9*I/4
-25*x/4 - 49/4 + 45*I = x*(34/7 - 6*I/7) + 7 - 40*I
x*(-7/2 - 19*I/4) - 30 + 34*I/9 = x*(-13/3 - 11*I/7) - 1 - 31*I/6
x*(-14 + 3*I) + 11/4 - 29*I/7 = x*(-3/2 - 9*I/2) - 17/3 + 33*I/8
x*(7 - 31*I/2) + 41/5 - 3*I/2 = x*(17/2 + 2*I) + 35/4 + 29*I/3
x*(-27/4 + 13*I/3) - 11/8 - 15*I = x*(28/9 - 41*I) - 7/9 + 22*I
x*(7/2 + 13*I/8) - 22/7 + 2*I = x*(49/2 + I) - 49/4 + 38*I/7
x*(-40/7 + 37*I/4) + 16/3 - 31*I/3 = x*(43/5 + 27*I) + 32/9 + 31*I
x*(-22 - 27*I/4) + 25/6 + 27*I/2 = x*(-35/2 - 11*I) - 1/3 - 35*I/8
x*(-7/3 + 16*I) + 19/4 + 37*I/3 = x*(7/4 + 9*I/4) + 7 + 16*I/3
x*(7 - 8*I) - 8/9 + 3*I = x*(-16 - 5*I/7) + 35 + 32*I/9
x*(2/3 + 10*I) - 23 + 29*I/5 = x*(-15/2 - 39*I/8) + 26 - 5*I
x*(-10 - 7*I/4) - 47/4 + 21*I = x*(-37/6 - 8*I) + 14 - 17*I/2
x*(-9 + I) - 2 - 29*I/9 = x*(8 - 37*I/9) - 38/3 - 7*I/3
x*(11 + 10*I/3) - 1 - 3*I = x*(-43/2 + 38*I/3) + 41/3 + 39*I/7
x*(43/2 - 13*I/5) + 43/8 - 4*I/3 = x*(-20 - 29*I/6) - 42 - 47*I
x*(42 + 46*I/5) - 44/5 + 16*I = x*(-43/9 - 22*I/9) - 15 + 3*I/4
x*(-44/9 + 22*I/3) - 20 - 32*I/7 = x*(11 + 5*I/4) + 11/2 + 3*I/8
x*(13/3 - 31*I/8) - 24 - 4*I = x*(17 - 27*I/7) + 1/8 - 41*I
x*(-28/9 + 4*I/7) + 19/9 + 8*I/3 = x*(-7/5 - I) + 9/4 + 37*I/2
x*(17/5 - 5*I/3) + 2 - 25*I/2 = x*(-46/3 + 29*I/6) + 3 + 6*I
x*(-31/6 - 34*I) + 41/3 + 44*I/9 = x*(23/3 - 8*I/5) + 23/2 + 30*I
x*(49/2 + 18*I/7) + 44/9 - 11*I = x*(3 + 38*I/5) + 33/7 + 34*I/7
x*(-35/8 + 36*I) + 11/8 + 25*I/6 = x*(-1/2 - 9*I/2) - 17/8 + I/4
x*(-40 - 47*I) - 27/2 - I = -39*x/4 - 47/6 - 42*I/5
x*(20 - 2*I) - 4/7 - 13*I/2 = x*(-50/3 - 4*I) - 15 - 39*I/4
x*(-13/2 + 28*I) + 22/7 + 8*I = x*(19/3 + 7*I/6) + 19/2 + 22*I/5
x*(47/7 + 3*I/7) + 27/5 + I/2 = x*(-8/7 + 16*I/3) + 5 - 25*I/2
x*(14 - 3*I/4) + 13/3 - 8*I = x*(29/3 - 44*I/7) + 3 - I/4
x*(37/5 - 40*I/7) - 5 + 47*I/5 = x*(12/7 + 24*I) + 11 - 15*I
x*(8/5 + 5*I/2) + 1/2 + 3*I/2 = x*(-8 - 5*I/3) - 27/5 + 26*I/5
x*(29/8 + 7*I/4) + 49/8 - 32*I/5 = x*(-28/3 + 6*I) + 3/2 + 5*I/2
x*(43 + 8*I/9) - 19/6 - 22*I/9 = x*(21/5 + I) - 44 - 43*I/7
x*(-3 + 8*I/7) - 33 - 20*I = x*(20/3 + 19*I/6) + 39/5 - 43*I
x*(-19/4 + 17*I) - 5 + 7*I/2 = x*(-5 - 7*I) + 43/2 + 8*I/7
x*(-1/9 - I) - 28 - 7*I = x*(18 + 17*I/7) + 13 - 7*I/8
x*(13 - 32*I/7) - 9/2 - 37*I/4 = x*(-25/3 - I) - 24 + 17*I/8
x*(-23/5 - 22*I) + 1/8 + 38*I = x*(13/6 + 32*I/3) + 13/9 + 21*I
x*(-1/8 + 47*I/2) + 22/9 + 23*I/3 = x*(24/7 - 34*I/3) - 23/3 - 15*I/2
x*(3/2 - 13*I) + 9/4 - 23*I/3 = x*(27/2 + 15*I/4) - 20/3 - 13*I/3
x*(-19/3 + 15*I) + 36/5 - 27*I/2 = x*(-4 - 35*I/3) + 14*I
x*(-4 - 2*I) - 17/3 - 11*I/8 = x*(-31 - 13*I) + 6 + 11*I/3
x*(5/6 + 27*I) - 31/4 + 8*I = x*(2 - 29*I/7) - 37/8 - 41*I/6
x*(8/9 + 47*I/4) - 14/9 + 17*I = x*(-41/3 - 11*I/6) + 33/7 - 50*I/3
x*(-25/3 + 19*I/9) + 5/7 - 41*I/6 = x*(-44/7 + 46*I/7) - 19/7 - 29*I/6
x*(-10/3 + 13*I) - 24/5 - 4*I = x*(-49/8 - 3*I/2) + 4 + 6*I
x*(5/3 - 22*I/5) - 40/9 + 16*I/3 = x*(-10/3 - 39*I/2) - 14 + 28*I/5
x*(19/4 + 32*I/7) + 3/5 - 27*I/4 = x*(45/7 - 8*I) + 43/3 + 10*I/3
-19*x/4 - 1/8 - 11*I = x*(10/7 + 2*I) + 42/5 - 5*I
x*(-1/2 - 4*I) - 39 - 11*I/2 = x*(22/5 - 39*I) - 38/9 - 29*I/8
x*(1/4 - 34*I) - 10/3 + 8*I/3 = x*(-7 + 46*I/9) + 23 + 6*I
x*(-29/5 + 43*I) + 24 - 12*I/5 = x*(-30/7 - 3*I) + 19/2 - 32*I
x*(-9/4 - 9*I/2) - 20 + 3*I/4 = x*(4 + 49*I) - 3/2 - 6*I
x*(-27/2 + 27*I) + 35/6 + 13*I/3 = x*(-14/3 - I/7) - 8/3 + 11*I
x*(-40/9 - 7*I) + 9/7 - 3*I/4 = x*(5/2 - 44*I/5) - 19/6 - I/9
x*(-33/4 + 20*I) - 16/7 + I = x*(-6 + I) - 23/5 - 18*I/7
x*(37/9 - 7*I) + 27/4 - 25*I/2 = x*(-2 - 20*I/3) - 10 - 7*I
x*(-3 + 26*I/7) - 1 + I = x*(-16/3 + 9*I/2) + 19 - 8*I
x*(-5/7 - I/3) - 12 - 38*I/5 = x*(-5 + 6*I) + 5 - 35*I/4
x*(-8 + 16*I/5) - 9 - 34*I = x*(-32 + I) - 23/2 - 16*I/3
x*(37/7 + 35*I/9) + 23/4 + 6*I = x*(-13/4 - 11*I/9) + 23 - I
x*(2 - 45*I/8) + 5/7 - 13*I/2 = x*(23/3 + 25*I/2) - 23/6 + 2*I/5
x*(9/2 - 39*I/2) - 4 + 33*I/2 = x*(-17/7 - 4*I) - 41/8 + I
x*(-32/9 + 37*I/9) - 11/2 + 5*I = x*(35/2 + 42*I) - 7/6 - 41*I/3
x*(-4 - 13*I) - 28/5 + 7*I/2 = x*(-21/2 - 42*I/5) - 1 - 24*I/5
x*(-49/5 + 11*I/8) - 29/6 + 17*I/3 = x*(5/9 - 49*I/2) + 4/3 + 41*I
x*(-15 - 5*I/4) + 29 - 31*I/9 = x*(8/3 + I) + 4/3 + 2*I
x*(-2 - 27*I/8) - 41/3 + 37*I/9 = x*(13/6 - 27*I/4) - 5/4 - I/3
x*(-22 + 26*I/7) + 7/5 + I/7 = x*(-7/2 + 4*I) - 45/7 + 5*I/2
x*(-2/3 - 2*I/9) + 11 + 18*I = x*(-26/5 + 11*I/2) - 5/8 - 33*I/4
x*(-24/5 - 19*I/2) + 16/5 + 11*I/2 = x*(-13 + 22*I/3) + 19/6 - 31*I/8
x*(-10/3 - 8*I) - 31/9 - 15*I = x*(5/9 + 19*I) - 27/8 + 7*I/2
x*(31 + 17*I/9) + 13/4 - 2*I = x*(-11/2 + 18*I/5) + 5/6 + 23*I/8
x*(14/5 + 4*I) - 10 - 13*I/3 = x*(37 + 23*I/3) - 47/9 - 34*I/7
x*(1/6 + 6*I) - 37/8 - 14*I/3 = x*(-35/2 + 26*I) + 10 + 18*I/7
x*(23/5 - 17*I/3) - 14 + 9*I = x*(1/2 + 38*I) - 40 - 29*I
x*(-2 - 43*I/4) - 29/7 - 15*I/4 = x*(-44/9 + I/3) + 9 - 4*I/3
x*(-14/3 + 12*I) - 35/9 - 15*I = x*(37/3 - 21*I/5) - 4 - 5*I/2
x*(-32/3 + 35*I/3) - 25/3 + 14*I/3 = x*(5/2 + 9*I/8) + 7 - 6*I
x*(-5/2 + 17*I/2) + 22/3 - 23*I = x*(-16 + 13*I/5) - 8 - 11*I/8
x*(-37/7 + 46*I/5) - 3 - 3*I/7 = x*(-22/3 - 7*I) + 16/3 - 11*I/2
x*(23/9 + 43*I/5) - 31/3 - 2*I/3 = x*(13/8 + 3*I/8) + 20/7 + 26*I/5
x*(3 - 31*I/5) - 45/7 + 8*I = x*(47/3 - 27*I/7) - 13 - 14*I/9
x*(-13/9 - 9*I) + 12 + 10*I/9 = x*(9/2 - 50*I/9) - 5/7
x*(3 + I/2) - 16/3 - 50*I = x*(-18 + 9*I/4) - 8 + 35*I/4
x*(-17/3 - 19*I/4) - 19/8 + 46*I/5 = x*(33/5 + 45*I/8) - 31/4 + 45*I/7
x*(-1 - 33*I) + 25/4 - 11*I = x*(13/6 + 14*I) + 46/5 - 6*I/7
x*(-13/8 - 19*I/5) - 34/9 + 9*I = x*(-27/7 - 27*I) + 14/3 + 32*I/7
x*(-40 + 32*I/3) - 24/7 + 22*I = x*(14/3 - 13*I/6) - 13/2 - 26*I/9
x*(-4/3 - 15*I/2) + 8 + 22*I/5 = x*(8/7 - 47*I/9) + 5/2 - 49*I/9
x*(25/6 + 38*I/3) + 47/5 - 19*I/8 = x*(41/5 - 12*I) - 28/5 - 7*I/4
x*(-27/7 - 3*I) + 43/4 + 13*I/3 = x*(-14 - 16*I/7) + 20/3 + 12*I
x*(11/3 + 31*I/7) + 43/3 - 3*I/4 = x*(39/4 + 23*I/2) - 50 - 37*I/5
x*(18 + 48*I/5) - 3 - 23*I/5 = x*(-18/5 - 36*I/7) + 29/8 + 15*I
x*(13/2 - 6*I/7) + 5 + 2*I/3 = x*(-1/8 + I/8) + 11 + I/8
x*(-13/3 - 46*I/3) + 17 + 10*I/3 = x*(-24/7 - 11*I/4) + 5 - 49*I/5
x*(7/4 + 29*I/7) - 21/4 - 34*I = x*(46/9 - 13*I/2) - 13 + 25*I/6
x*(-1/4 + 17*I/4) + 1 - 47*I/2 = x*(-41/8 - 35*I/2) + 2/9 + 45*I/4
x*(12 - 34*I/7) - 23/9 - 17*I/2 = x*(4 - 10*I) + 31/2 + 17*I/5
x*(7/2 + 31*I) - 43/6 - 10*I/9 = x*(16 + I/2) - 7/4 - 28*I/3
x*(15/7 - 13*I) + 47/6 + 10*I/7 = x*(14/5 + 15*I/2) - 22/5 - 17*I/4
x*(13/2 - 15*I) - 19/8 - 8*I = x*(-20/7 + 16*I) + 47/3 - 12*I
x*(-5 - 5*I) - 13/4 - 48*I/5 = x*(27/8 + 43*I/8) - 8 - 5*I/4
x*(-15 + 8*I/9) - 5/2 - 17*I/8 = x*(29/4 + 16*I/7) + 11/2 - 8*I
x*(-28 + 11*I/3) + 37/6 - 3*I/2 = x*(-10/3 - 4*I/3) - 41/3 + 3*I
x*(-7/8 + 5*I/6) + 5/3 - 12*I = x*(-29/3 - 11*I/7) + 8 - 3*I/4
x*(9 - 2*I/3) - 20/7 - 5*I = x*(-41/8 + 29*I/6) - 20/7 + 2*I/5
x*(8 + 13*I/4) + 2 - 3*I/8 = x*(6 + 28*I/3) - 10/3 + 5*I
x*(8 + 22*I/3) + 9 - 19*I/9 = x*(-4 - I) + 32/5 + 22*I
x*(-33/4 - 4*I) - 44 + 24*I/5 = x*(-10/9 - 8*I/7) - 33/2 + 13*I
x*(20 + 17*I/2) - 2 + 25*I/3 = x*(8/9 + 7*I) - 33/7 - 29*I/5
(11*I/2)*x - 6 + 5*I = x*(25/8 - 11*I/8) - 4 - 21*I/2
25*x/4 - 11/9 - 20*I/7 = x*(-50/9 - 12*I) - 6 + 31*I/9
x*(-2 + 11*I/7) - 49/3 - 19*I/5 = x*(6 + I/6) + 40/9 - 29*I/3
x*(-16 - 3*I/8) + 10/3 - 14*I/3 = x*(-14 - 33*I/4) + 24 + 21*I/8
x*(7 - 3*I) - 5/4 + 14*I/5 = x*(-2 - I/7) - 5/4 + 23*I/2
x*(5 - 16*I/7) - 6/5 - 27*I/5 = x*(46/7 + 49*I/8) + 25 - 19*I/9
x*(19/7 - 22*I/3) - 7/6 - 12*I = x*(-14 + 7*I/4) - 1 - 47*I/2
x*(8 - I) + 36/7 - 36*I = x*(8/3 - I) + 4/3 + 47*I/7
x*(15/4 + I/6) + 47/7 - 9*I = x*(-35/6 - 14*I/3) - 37/7 - 41*I/7
x*(-14/9 - 49*I/2) - 2/7 + 47*I/5 = x*(41/2 + 7*I/9) - 20/3 - 5*I/2
x*(9 - 11*I/3) - 2/5 + 5*I/6 = x*(-19/4 + 39*I/4) + 37/4 + 7*I
x*(31/8 - 5*I/8) + 3/7 + 4*I = x*(17 + 23*I/6) + 7/3 + 5*I/2
x*(8/3 - 37*I/9) + 13/3 - 25*I/6 = x*(11 - 13*I/2) + 10 + 19*I/5
x*(-8/3 - 11*I/2) - 6 + 49*I/4 = x*(-48 + 16*I/3) + 45 - 25*I/3
x*(-23/7 - 23*I) + 2 - 39*I/4 = x*(17/2 + I/2) - 9/7 + 13*I/5
x*(-1 - 2*I) - 7/8 - I = x*(9/4 + 5*I/2) - 3/2 + 31*I/7
x*(13 - 7*I/6) - 29/3 - 13*I/2 = x*(-8 + 20*I/9) + 2/9 + 16*I/9
x*(39/7 - 40*I/9) - 24/7 - 31*I/2 = x*(24/7 + 3*I) - 11/9 + 4*I
x*(6 - 15*I) - 7 - 31*I/5 = x*(15/7 - 11*I/2) + 1/5 - 50*I/7
x*(-5 - 45*I/8) + 14 - 4*I = x*(2 + 41*I/2) + 5 - I/4
x*(5/8 + 49*I/3) + 10/9 + 25*I/6 = x*(-28/9 - 43*I) + 27/5 - 9*I
x*(-11/4 - 26*I) + 22/7 - 4*I = x*(25/4 + 11*I/3) - 4 + 18*I/5
x*(-41/4 - I/8) + 4/3 - 4*I = x*(7 + I/4) + 36 + 33*I/5
x*(-26/3 - 2*I) - 20/3 + 44*I/7 = x*(17/2 - 5*I) - 11/6 - 22*I/3
x*(-41/4 - 50*I/9) - 33/8 + 23*I/4 = x*(15/2 + 8*I/3) - 1/2 - 31*I/8
x*(29 - 31*I/3) + 13/8 - 2*I = x*(7/9 - 15*I/4) - 30 - 41*I
x*(24/5 + 34*I/7) + 1 - 11*I/4 = x*(-13/3 + 14*I) - 34 - 19*I/4
x*(-8 - 5*I) - 4 + I/8 = x*(-43/7 - 9*I/2) - 46/5 - 34*I/7
x*(15/7 - 38*I/5) + 3 + 13*I/3 = x*(-23/4 - 17*I/8) - 31/7 - 8*I
x*(3 - 11*I/3) - 6 - 41*I/6 = x*(11/3 - 22*I/3) + 17 - 41*I/9
x*(8/9 + 9*I/2) - 1/3 + 2*I/3 = x*(29/4 - 37*I/9) - 6 + 20*I
x*(-1 - 27*I/7) - 15/4 - 2*I/5 = x*(14 + 14*I) + 10 + 36*I/7
x*(43 - 9*I/7) + 41/4 - 9*I = x*(9/4 - 43*I/3) - 8 - 45*I/8
x*(-3/2 + 7*I) + 47/8 + 6*I/7 = x*(7/3 + 13*I/4) - 49 - 46*I/5
x*(-11/2 + 2*I) + 24 + 11*I/7 = x*(-44/3 + 23*I/3) + 43/9 + 6*I
x*(11/3 - 13*I/3) - 19/2 + 43*I/7 = x*(-4/3 - 16*I/3) + 7/9 - 50*I
x*(-32/9 + 31*I/6) + 41/8 + 38*I = x*(22/3 - 21*I) + 6/5 + 19*I/4
x*(11/3 + 20*I/3) + 1 - 2*I = x*(13 + 44*I) + 7 + 39*I
x*(31/4 + 35*I/3) - 23 + 39*I/8 = x*(11/8 - 17*I) - 11 + I
x*(7 + 9*I) + 17/3 - 26*I/5 = x*(-34/3 - 10*I) - 17 + 29*I/7
x*(4 - 19*I/8) + 1 - 19*I/4 = x*(-11 - 3*I) + 11 + 25*I/2
x*(4/3 - 6*I) + 49/6 - 31*I/3 = x*(9 + 25*I/2) + 4/3 - 40*I/3
x*(-10/3 + 33*I/5) - 5 + 20*I = x*(26/9 + 48*I) + 37/9 - I/2
x*(-1 + 9*I/2) - 6/5 - 21*I/4 = x*(28/9 - 32*I/7) - 3 - 11*I/7
x*(19/9 - 37*I/9) + 9 - 29*I = x*(1/3 + 7*I/3) + 35/8 + 2*I/3
x*(2/7 + 19*I) - 29/7 - 17*I/3 = x*(10 + 47*I/2) + 6 + 8*I
x*(-13/3 - 16*I/5) + 23 - 4*I/3 = x*(-2/3 + 2*I/3) + 33/5 - 11*I/7
x*(-14/3 - 17*I/3) - 14 + 11*I/3 = x*(-17/7 + 32*I/5) - 19 - 39*I/2
x*(4 - 14*I/3) - 8/3 + 5*I/9 = x*(-37/3 + 9*I/4) + 16/5 - 21*I
x*(-47/3 + 14*I) + 43/4 + 14*I = x*(5/2 + 37*I) + 23 - 10*I/3
x*(-41/4 - 31*I/4) + 33/7 + I = (-13*I/7)*x - 13/2 + 2*I
x*(2 + 12*I) - 17/4 - I/3 = (16*I)*x + 9/7 + 22*I/5
x*(25/9 + 36*I/7) - 11 - 25*I/9 = x*(15/4 - 7*I/2) - 12 - 15*I/2
x*(33/7 - 19*I) - 5 - 5*I/2 = x*(-46/7 + 2*I/3) + 3 + 10*I/3
x*(9 + 5*I) + 1 - 3*I/7 = -9*x - 26 - 7*I/8
x*(-15/2 + 7*I) - 44*I = x*(-43/9 - 13*I/3) - 14/9 + 15*I/7
x*(-28/3 - 14*I/3) + 1/4 + 6*I = x*(4 - 37*I/2) + 41/4 + I/3
x*(-3/4 + 35*I/9) - 13/7 - 9*I = x*(-29/7 + 39*I) - 11/2 + 30*I
x*(-5/8 + 12*I) - 3/8 + 23*I = x*(6 - 43*I/8) - 17 - 16*I/3
x*(15/2 + 2*I/5) - 4/3 - I/4 = x*(5 + 9*I) - 18 + 23*I/7
x*(7/3 - 14*I) - 37/8 + 22*I/5 = x*(-1/9 - 11*I/2) - 18/5 + 13*I/3
(-3*I)*x - 1 + 8*I = x*(-11 - 49*I/3) + 20/7 - 26*I
x*(-1/2 - 3*I/4) + 7 - 12*I = x*(-6 - 43*I/2) - 6 - 6*I/7
x*(-17/8 + 37*I/4) + 40/9 + I/2 = x*(14/3 + 13*I/2) + 3 + 41*I/9
x*(-11/7 - 3*I/2) - 13 - 27*I = x*(-6 - 41*I/5) + 3/2 + 16*I
x*(9 + 3*I) - 3/4 + 5*I = x*(-4 + I/8) - 46/9 - 31*I/4
x*(16 + 4*I) - 13 + 33*I = x*(-1/4 - 6*I/5) + 6/5 + 37*I/7
x*(3 - 8*I/3) + 19/6 + 6*I = x*(2 + 34*I/3) - 49/4 + 15*I
x*(-3 - 29*I/2) + 8/3 + 31*I/8 = x*(17/2 + 8*I) - 3 - 27*I
x*(1/2 - 16*I/3) + 8 - 21*I = x*(-40/7 - 5*I/2) - 25/4 - 23*I/2
x*(-4 - 12*I) - 10 - 10*I = x*(-20/9 - 4*I/3) + 42 + 7*I
x*(-25/2 - 25*I/3) + 6/7 - 3*I/5 = x*(37/7 + 45*I) + 9 - 5*I
x*(22/9 - 7*I/6) + 21 - 22*I/3 = x*(7 - 16*I/3) + 9 - 49*I/2
x*(1/2 + I/6) + 20/9 - 9*I/8 = (-9*I/5)*x - 34/7 - 4*I
x*(-14/5 + 29*I) + 23/7 - 32*I/7 = x*(30/7 - 4*I) + 16/3 - 19*I/4
x*(-14 + 8*I/5) - 15/2 + 13*I = x*(3/2 + 23*I/7) + 19/2 + 47*I/2
x*(8 + 31*I/8) - 26/5 + 27*I/7 = x*(2 + 45*I) - 38 + 11*I/7
x*(-11/5 - 15*I/4) - 43 + 43*I/2 = x*(8/3 + 29*I/4) - 25/6 + 47*I/5
x*(5 - 37*I/6) + 14/3 - 17*I/7 = x*(22/9 + 43*I/8) + 46 + 7*I
x*(17/9 - 31*I/2) - 4 + 17*I/3 = x*(-13/2 + 10*I/9) + 13/8 + 35*I/6
x*(11/4 - 9*I/5) - 5 - 17*I/8 = x*(-44/7 + 31*I/6) + 17/5 + 44*I/7
x*(-37/4 + 29*I/7) + 1/5 + 17*I = x*(-20 - 8*I/9) - 41/7 + 10*I
x*(7 - 13*I/3) - 2 + 32*I = x*(10/7 + 41*I/8) - 11/7 - 2*I
x*(18/7 - 21*I/4) - 2 + 3*I = x*(-25/3 - 29*I/3) - 1/6 - 10*I
x*(-27/8 - 17*I/3) - 19 - 8*I = x*(47/3 + 20*I/9) - 19/7 - 50*I/9
x*(-3/2 - 16*I/3) - 19/4 + 47*I/3 = x*(-35/6 + 2*I) - 17/8 - 17*I
x*(6 + I/6) + 15/7 = x*(46/9 + 16*I) - 6 - 29*I
(-32*I)*x - 9/7 - 26*I/3 = x*(4/3 - I/5) + 7/2 - 2*I/3
x*(-13/6 + 47*I/3) - 5/2 - 5*I/2 = x*(29/5 + 40*I) - 8/3 - 10*I/3
x*(-34 + 19*I) + 23 + 15*I/4 = x*(-23/2 - 17*I/4) - 44/3 + 34*I/3
x*(45 + 16*I/5) + 5 + 16*I = x*(6/7 - 38*I/3) - 10 + 14*I/3
x*(-34/3 + 2*I) + 22/3 - 14*I/3 = x*(-7 - 8*I) - 4/9 + 49*I/2
x*(46/3 + 14*I) - 30/7 - 32*I/7 = x*(-31/9 - 4*I) - 4/3 + 8*I
x*(41/5 + 25*I/3) - 46 - 38*I = x*(8/3 - I) - 29/8 + 8*I
x*(3 + 35*I/2) + 23/8 - I/9 = x*(-41/5 - 18*I/5) + 15/4 + 34*I/3
x*(-5/7 + 4*I) - 20 - 25*I/4 = x*(-3/2 + 11*I) - 44/9 + 43*I/5
x*(49/4 - 7*I) - 1 - 7*I/5 = x*(-33/2 - 47*I/5) - 5/2 + 3*I/2
x*(-5 + 23*I/2) + 2/9 - 4*I/3 = x*(13/7 + 22*I) - 15/2 - 4*I
x*(32/3 + 49*I/6) - 46/5 + 49*I/5 = x*(-5/3 + 29*I/7) - 5/6 - 2*I
x*(41/6 + 5*I/8) + 30 + I/2 = x*(22 - 43*I/2) - 5/4 - 7*I/4
x*(10 + 21*I) - 21/2 + 33*I/4 = x*(19/7 - 39*I/7) + 39/7 - 13*I/2
x*(11 + I/6) - 8/3 + 36*I/7 = x*(-34/7 + 8*I/9) + 2 + 18*I/5
x*(-9/2 + 2*I) + 27 - 11*I/6 = x*(-4/7 - 29*I/4) - 37/7 - I/4
x*(1/2 - 25*I/2) + 45/2 + 13*I = x*(17/7 + 9*I/2) - 6 - 47*I/2
x*(-23/6 - 13*I/3) + 17/3 + 38*I/5 = x*(-33/4 - 49*I/6) + 4/3 + I
x*(-25/4 - 23*I/8) + 2 - 8*I/9 = x*(-6 - 29*I/5) - 3/5 - 16*I/3
x*(-8/9 - 25*I) + 28 + 20*I = x*(-20/7 + 40*I/3) - 7/3 - 44*I
x*(3/2 - 17*I/7) - 7 + 6*I = x*(-1/9 - 24*I/5) - 18/7 + 44*I
x*(-23/8 + 15*I/4) - 16/3 + 27*I/2 = x*(19 + 46*I/9) - 46/3 + 3*I
x*(-7/3 + I) + 43/4 + 18*I/7 = x*(-2 - 8*I) - 25/2 + 10*I/7
x*(-27/5 + 3*I) - 2/3 - I/3 = x*(5/6 + 45*I/8) + 11 + 13*I
x*(-9/2 - 13*I/3) - 29/4 = x*(43 - 4*I/3) - 21 + 39*I/2
x*(23/4 + 4*I) + 28 + 19*I/2 = x*(5/7 + 5*I) + 8/9 + 6*I
x*(37/6 - 4*I) - 50/7 + 11*I = x*(3/4 - 31*I/8) - 40/3 - 28*I/9
-16*x/7 - 17/5 + 23*I = x*(49/2 - I/2) + 6 - 41*I/7
x*(-37/4 + 41*I/6) + 1/7 - 14*I/9 = x*(-43 - 5*I) + 14/3 - 50*I
x*(7/2 - 11*I/3) + 27/5 - 8*I = x*(16/3 - 35*I/6) - 2 + 9*I/2
x*(16/9 - 19*I) + 12/7 + 22*I = x*(-7/9 + 19*I/2) - 39/4 + 5*I/2
x*(40/7 + 2*I/9) + 10/7 + 24*I/5 = x*(-12 + 23*I/6) + 11/4 + 18*I
x*(23/5 - 37*I/3) + 1/2 + 14*I/9 = x*(24 - I) - 2 - 7*I/4
x*(-38/9 + 39*I/7) + 1 - 38*I/9 = x*(-21/5 - 36*I) + 3 - 49*I/3
-24*x/7 - 31/4 + 39*I/8 = x*(22/7 + 41*I/5) - 23/3 - 40*I
x*(11 + I/9) - 13 + 29*I = x*(-3/2 - 37*I) + 15/2 + 7*I
x*(-15 + 15*I/4) + 22/5 - 41*I/3 = x*(13/2 - 21*I/2) - 34/9 - 18*I/5
x*(15/2 - 5*I) - 33/8 - 7*I = x*(-4/3 + 38*I/3) - 13/6 + 10*I/3
x*(-1/7 + 29*I) + 13 + 47*I/7 = x*(-11/2 + 4*I) - 7/3 + 29*I/4
x*(31/7 - 8*I/5) + 36/7 - 40*I = x*(5 - 19*I/2) + 14/5 - 22*I/5
x*(-4/3 - 10*I/9) + 44/9 - 3*I = x*(-13/2 - 35*I/8) - 16 + 43*I
x*(3 - 11*I/6) + 2 - 43*I/9 = x*(-29/3 - 9*I/5) - 1/4 + 40*I/9
x*(-13/9 - 11*I/9) + 47/6 + 6*I = x*(-3 - 9*I/4) - 38/9 - 11*I/2
x*(-5 - 13*I) - 2 - 20*I/7 = x*(7 + 13*I) - 37/4 - 11*I
x*(-5/3 + 46*I/9) + 1/8 + 11*I/2 = x*(-31 + 23*I/8) - 15/8 - 40*I/9
x*(-8 + 45*I) - 25 + 16*I/3 = x*(-9/7 + 5*I) + 46/5 - 7*I
x*(15/8 + 8*I) + 3 + 7*I/3 = x*(23/3 + 7*I/5) - 25/4 - 9*I/5
x*(-7/5 + 20*I/7) + 46/5 + 5*I = x*(1 + 4*I) - 3/4 - 33*I/7
x*(32/7 + 3*I) - 9/2 + 35*I/4 = x*(43/6 + 6*I/7) + 2 + 4*I
x*(9/2 + 2*I) - 37/7 + 5*I/2 = x*(-24 - 16*I/7) + 44/3 + 34*I/5
x*(-13/8 - 4*I) + 9/2 + 40*I/9 = x*(15/2 - I/3) + 37/7 - 20*I/7
x*(2/3 - 7*I/3) + 3 + 43*I/4 = x*(-50/3 + 5*I) + 49/8 + 4*I
x*(-22/7 - 6*I) + 12 + 7*I/2 = x*(9/4 - 28*I/9) - 47/8 + 23*I/2
x*(33/8 - 7*I) - 7/5 + 13*I/3 = -35*x/9 - 25/2 - 5*I/2
x*(-1 - 35*I/9) + 47 + 42*I = x*(1/7 - 3*I/2) - 40 - I
x*(-6 + 20*I) - 5 - 41*I/8 = x*(1 + 24*I/5) - 50/3 + 7*I/4
x*(-11/2 + 9*I) - 11/9 - 16*I/5 = x*(24 - 44*I/5) + 34 + 23*I/6
x*(36/7 - I/3) + 4 + 25*I/3 = x*(2 + 9*I) - 5 + 46*I/3
x*(-9/2 - 43*I/4) + 27/7 + 27*I = x*(16/7 - 14*I/5) - 39/4 - 31*I/8
x*(49 + 43*I/4) + 7/2 - 19*I/8 = x*(-4/5 + 3*I/2) - 17/2 - 21*I/2
x*(28/3 - 43*I/3) - 24 + 26*I/9 = x*(-20/3 - 4*I/3) + 29/9 - 2*I/3
x*(13/6 - 20*I/3) + 9/2 + 38*I/7 = x*(-3 - 2*I) - 18/5 + 11*I/2
x*(39/8 + 37*I/2) + 1/4 + 48*I = x*(37/4 + 2*I) - 4 - 29*I/2
x*(14 + 23*I/3) + 13/2 + 29*I/6 = x*(-34/5 + 38*I/7) + 5/7 - 19*I/2
x*(-19/3 + 49*I/9) + 38/9 - 38*I/9 = x*(-34/3 + 24*I) + 33/7 - 17*I/3
x*(20/9 - 2*I) + 10/7 + 8*I = x*(-1/3 - I) + 29/4 - 21*I/2
x*(7/3 + 29*I/3) + 21 + 25*I/6 = x*(-1/5 - I) + 7 + 47*I/7
x*(-49/9 + 33*I/8) - 48 + 17*I = x*(-23/3 - 7*I/2) - 11/2 - 47*I/2
x*(35/9 + 8*I) - 25/2 - 41*I/4 = x*(-23/2 - 10*I/9) + 36/7 - 17*I
x*(-7/5 + 33*I/4) - 22 + 17*I/2 = x*(29/5 + 7*I/8) + 16/7 + 14*I/9
x*(-6 - 35*I/2) - 38 + 26*I/3 = x*(-4 + 2*I) - 23/3 + 45*I/8
x*(-5/3 + 21*I/2) + 19/5 - 35*I/3 = x*(2 + 7*I/2) + 7/5 + 26*I
x*(-41/3 - 31*I/4) + 17/6 + 47*I/8 = x*(1/7 - 3*I/2) - 24/7 + 14*I/9
x*(-10/3 + 43*I/2) - 1 + 38*I/7 = x*(-11/2 - 17*I) - 2/3 - 37*I/2
x*(-44/9 - 5*I/2) - 1/2 + 46*I = x*(-21/2 + 23*I/5) + 5/8 - 16*I
x*(9 - 19*I/6) + 25/7 + 13*I/8 = x*(-6 - 11*I) - 15 + 29*I/9
x*(23/2 + 21*I/2) - 35/2 - 15*I/4 = x*(25 - I) + 25/6 - 27*I
x*(21/8 + 26*I/9) - 1/8 - 11*I/9 = x*(-49/3 - 49*I) - 7 + 20*I
x*(-4 - 41*I) + 6 - 10*I/3 = x*(-5/3 + I) - 11/3 + 2*I/3
x*(-1/2 - 3*I/4) - 17/2 + 9*I = x*(23/2 - 31*I/4) + 29/6 + 21*I/4
x*(-1 - 50*I) - 6/7 + 7*I/9 = x*(22/3 + 10*I/3) - 2 + 6*I/7
x*(2 + 49*I) - 3/4 - 17*I/2 = x*(4/5 - 17*I/7) + 5/2 - 15*I/2
x*(48 + 11*I) - 43/7 + 38*I/3 = x*(-25/9 - 9*I) + 3 - 37*I/9
x*(-5/3 + 40*I/7) - 41/2 - 8*I/5 = x*(15/8 + 6*I) + 29/5 - 46*I/7
x*(-26/3 + I/2) - 16/5 + 17*I = x*(-11 + 49*I/6) + 23/6 - 5*I/3
x*(-13/2 - 44*I) + 29/5 + 3*I/2 = x*(-32/3 + 34*I/7) + 2/9 - 22*I/7
x*(22/3 + 36*I/5) + 29/3 - 32*I/5 = x*(-34/3 - 4*I) + 23/6 + 22*I
x*(6 - 19*I/3) + 9/4 + 7*I/3 = x*(-13/5 - 33*I/7) - 7/8 - 6*I/7
x*(15/2 + 41*I/3) + 16/5 + 13*I/8 = x*(-43 + 7*I) + 7 + 40*I/3
x*(-17 - 34*I/7) + 3/2 - 4*I = x*(-16/3 - 6*I) + 9 + 43*I
x*(-31 - 2*I) + 20 + 15*I/2 = x*(-3 + 8*I/3) - 20 + 13*I/6
x*(19/3 - 17*I) + 49/5 + 25*I/4 = x*(37/6 + 5*I/3) + 41/8 - 49*I/8
x*(-6 + 13*I/3) - 34/3 + 44*I/9 = x*(-13/2 - 35*I/9) + 11/2 - 25*I
x*(-10 - 23*I/8) + 35/6 + 21*I/8 = x*(15/2 - 5*I/3) + 15 + 14*I/3
x*(22 - 33*I/5) + 32/3 - I/9 = x*(-3 + 11*I/4) + 3 + 37*I/8
x*(-40/7 - 44*I/9) + 8/3 - 5*I = x*(37/5 - 25*I/4) + 29/7 + 19*I/3
x*(2/7 - 8*I/9) + 12 + 34*I/3 = x*(9 + 46*I/3) + 41/9 - 34*I/3
x*(-7/3 + 11*I/3) - 7/8 + 37*I/2 = x*(-9/2 - 31*I/3) - 15/4 - 10*I
x*(28/9 - 44*I/5) - 39/4 + 12*I = x*(-8/3 - 29*I/9) + 6/7 - 5*I
x*(40/3 - 17*I) - 17/9 - 44*I/5 = x*(2/3 - 17*I/4) + 12/7 - 49*I/3
x*(-27/4 + 4*I/9) + 5/4 + 14*I/3 = x*(-35/3 - 7*I/3) + 17 - 9*I/2
x*(-23/8 + 11*I/7) + 38/3 - 14*I/3 = x*(-24/5 + 47*I/5) - 10*I
x*(12/5 + 36*I) + 38*I/5 = x*(15 - 19*I/3) + 19/6 + 13*I
x*(-5/8 - 3*I/2) - 5/7 + 4*I = x*(46 - 3*I/7) + 4 - 5*I/9
x*(47/9 - 49*I/2) - 3 = x*(-41/8 + 11*I/8) - 14/3 - 47*I/6
x*(-2/3 + 43*I/6) + 9/2 + 5*I/4 = x*(-43/8 - 24*I/7) + 11/3 + 43*I/9
x*(-31/7 + 7*I/4) + 3/2 + 16*I/7 = x*(24/5 - 43*I/5) + 1/2 - 43*I/3
x*(7/4 - 34*I/9) + 5/3 = x*(13/3 - 13*I/2) + 8/5 - 31*I/9
x*(3 - I/7) + 39/5 + 7*I/9 = x*(-33/8 - 43*I/8) + 8 + 17*I/5
x*(-34 - 48*I/5) + 23 + 32*I/5 = x*(20/3 + 15*I) - 40/9 + 28*I/9
x*(-23 - 9*I/7) - 23/4 - 10*I = x*(1/2 + 8*I) - 34/7 + 43*I/3
x*(11/6 - 14*I/3) - 17/7 + 15*I/2 = x*(-5 - I/4) - 18 + 15*I/4
x*(11/8 + 45*I/7) - 32 + 13*I = x*(37/6 + I/4) + 37/2 - 23*I/6
(-13*I)*x - 41/5 - 9*I/2 = x*(29/2 - 43*I/9) + 5/4 + 36*I/7
x*(11/7 - I/3) - 5/4 - 17*I/7 = x*(-7/4 + 30*I/7) - 27/5 - 26*I/7
x*(-2 + I/5) + 15/2 - 10*I = x*(10 - 34*I/5) + 4 - 35*I/3
x*(23/8 - 11*I/2) - 7/4 - 8*I = x*(-35/8 + 41*I/3) - 19/8 - 14*I/9
x*(-15/2 + 46*I) + 1 - 12*I = x*(3 - 23*I/4) + 5 + 11*I/2
x*(-44/3 + 8*I/9) - 38/7 + 5*I/9 = x*(-37 + 13*I/4) - 32/7 - 44*I/3
x*(-37/6 - 6*I) + 14/5 - 11*I/3 = x*(45/8 - 8*I/7) - 27/7 + 45*I/7
x*(7 - 27*I/5) - 49/5 - 4*I = x*(-44/5 - 40*I) + 21/2 + 9*I/2
x*(47/2 + 21*I) - 35/4 + 31*I/7 = x*(-17/2 + 12*I/5) + 40 - 3*I
x*(3/5 - 29*I/8) - 5 - 23*I/7 = x*(43/8 + 13*I/6) - 45/7 - 3*I
x*(-25/9 + I/3) - 17/2 - 25*I/2 = x*(35/9 - 13*I/3) - 39 + 15*I
x*(7/5 - 14*I/3) - 13 + 5*I/4 = x*(-19/4 + 2*I/3) + 5/9 - 50*I
x*(-13 + 14*I) + 9 + I/9 = x*(1/4 - 16*I/3) - 2 + 4*I/7
x*(45/2 + 3*I/2) + 31/4 + 29*I/2 = x*(-16/3 + 41*I/4) + 9 + 8*I
x*(47/5 + 7*I/2) - 7 + 3*I = x*(17 - 7*I) - 29/7 + 2*I
x*(9/2 + 7*I/8) - 11/5 - 15*I/2 = x*(-3 + 20*I/3) + 5 + 13*I/5
x*(46 + 29*I) + 17/6 - 3*I/8 = x*(-10 + 3*I) + 41/7 + 12*I/5
x*(-3 - I/5) + 3/2 - 15*I/2 = x*(-19/5 + 13*I) - 10/3 - 37*I/9
x*(-23 + 35*I/4) + 43/4 - 4*I/7 = x*(-8/5 + 19*I/3) - 7/6 + 42*I
x*(8/7 + 7*I) - 15/4 + 8*I/7 = x*(-9/2 + 6*I/7) + 49/8 + 17*I/9
x*(-17/4 + 9*I) - 1 - 10*I/9 = x*(31/6 + 7*I/3) - 15 + 7*I/4
x*(-19/4 - 14*I) - 1 - 5*I/3 = x*(-19 + 5*I/2) - 5/2 + 8*I/7
x*(25/3 - 5*I) - 47/5 - 11*I/3 = x*(-32/9 + 5*I) + 5/8 + 11*I/9
x*(-21/4 + 11*I/3) + 26/5 - I/4 = x*(41/8 + 41*I) + 19/2 - 2*I/3
x*(21/8 - 43*I/2) - 7/2 + 36*I/5 = x*(-19/2 - 49*I/2) + 15/4 - 48*I/5
x*(-36/5 - 23*I/9) - 15/2 + 11*I/3 = x*(41/7 + 14*I) - 1/5 + I
x*(-43/4 - 16*I/3) + 23/4 + 3*I = x*(15 - 27*I/5) + 5 - 49*I/3
x*(-23/7 - 14*I/5) - 12 + 3*I/2 = x*(-15 - 44*I/5) - 49/4
(-23*I/3)*x + 3/2 + 23*I/3 = x*(-5/4 + 23*I/9) - 29/2 + 17*I/4
x*(11/3 - 37*I/8) - 23/8 - 24*I = x*(2 + 4*I/5) - 49/4 - I/7
x*(-47 + 11*I/3) - 6 - 35*I/6 = x*(-23/6 + 5*I) - 23/9 - 25*I/7
x*(3 - 7*I/3) - 6 + 23*I/2 = (2*I)*x - 35 + 47*I/6
x*(36 + 3*I) - 11/5 + 40*I/7 = x*(15/2 - 40*I) - 5/2 + 42*I/5
x*(-27/5 + 31*I) - 11/8 + 16*I/5 = x*(-22/3 - 47*I/3) + 22 + 13*I/2
x*(-3/2 + 21*I/8) - 25/2 + 47*I/4 = x*(-5/8 - 20*I) + 42 - 30*I/7
x*(1/5 - 17*I/5) + 11*I/3 = x*(-11 - 24*I/5) - 19 + 46*I
16*x/7 + 3/2 + 8*I = x*(-5 - 11*I/8) - 21 - 35*I
x*(4 - 19*I/8) + 8 - 17*I/2 = x*(-7/2 + 5*I/3) - 11/3 + 42*I
x*(-5/4 + 37*I/3) - 42/5 - 33*I/7 = x*(31/4 - 33*I/8) + 11/2 - 14*I/3
(-13*I/8)*x - 32/9 + 32*I/3 = x*(-26/3 - 4*I) - 7 - 17*I/5
x*(-8/5 + 10*I/3) - 47/8 - 17*I = x*(2 + I/9) + 33/5 - 6*I
x*(-8 + 17*I) - 31/8 + 23*I/2 = x*(-20/9 + 9*I/2) - 45*I/8
x*(17/7 + 3*I) + 5 - 23*I/9 = x*(2 - 9*I) + 35/4 - 10*I
x*(25/3 - 13*I/8) - 5/9 + 47*I/2 = x*(16 + 16*I) - 17/3 - 37*I/8
x*(-44 + 9*I/5) + 41 - 37*I/9 = x*(-34 + 8*I) + 1 - 6*I
x*(-37/5 + 46*I) - 34/7 + 6*I = x*(-38/9 + 49*I/4) + 46/7 - 11*I/7
x*(-39/7 + 9*I/4) + 26/7 - 12*I = x*(11/8 - 43*I/2) + 2/3 - 8*I/3
x*(-11/2 - I/2) - 15 - 16*I/3 = x*(-41 - I/4) + 8 - 43*I
x*(46/3 - 31*I/4) - 3 + 19*I/5 = x*(2 + 29*I/7) + 23/4 - 2*I/7
x*(-2 - 6*I) - 49/3 + 29*I/5 = x*(-2 + 33*I/4) + 44/7 - 5*I
x*(-26/7 + 9*I/5) + 35/9 + 6*I = x*(-7/8 - 37*I/6) - 23/3 - 10*I/7
x*(24/7 + 37*I/8) - 13/6 - 14*I/3 = x*(13/9 + 29*I/7) + 5/3 + 3*I/2
x*(21/2 - 42*I/5) - 22 - I/5 = x*(13/4 + 47*I) - 7 + I/3
x*(-17/9 - I/4) + 35/2 + 36*I/5 = x*(-16/3 - 29*I/6) + 1/9 + 22*I
x*(-23/3 + 37*I/8) + 4/3 - 18*I/5 = x*(11/9 + 43*I/3) + 21 - 9*I
x*(44/3 - 5*I) - 4/3 - 50*I/3 = x*(9/2 - 13*I/3) + 37/4 - 25*I/6
x*(16/9 - I) - 47 - 14*I/3 = x*(-14 - 34*I/3) - 26/7 - 32*I/3
x*(12 - 5*I/2) - 2 - 34*I/3 = x*(38/3 - 2*I/3) - 16 + 31*I/8
x*(4 + 8*I) + 35/3 + 5*I/6 = x*(-5/9 - 3*I) + 29/8 + 26*I/7
x*(19/7 - 9*I/2) + 26/5 - 4*I = x*(-8 + 2*I) - 22/9 - 5*I/3
x*(20/9 + 13*I/3) + 4 - 10*I/3 = x*(-12/7 + 11*I/6) - 7/3 + 31*I/5
x*(-23/3 + 10*I) + 22/5 + 26*I = x*(14/9 + I) + 3 + 12*I/7
x*(-21/5 + 33*I/5) + 2 + 9*I = x*(38/9 + 7*I/3) - 6 - 9*I
x*(31/4 - 11*I) - 8 - I/9 = x*(4 + 25*I/8) + 5/3
x*(-17/7 + 23*I) + 3/2 + 48*I = x*(-21/8 + 6*I) - 14/9 - 28*I
x*(32 - 20*I) - 6 + 3*I/8 = x*(-4/3 + 25*I/6) - 3 - 44*I/3
-50*x/3 + 23/7 + 11*I/2 = x*(-1/6 + 7*I/4) - 43/8 - 25*I/2
x*(-5/3 + 16*I/7) - 5/3 - 14*I = x*(-23/9 - 21*I) + 44/5 + 7*I/2
x*(-37/6 - 22*I/9) - 48/7 - 29*I/3 = x*(-6 - 39*I) - 29/6 + 12*I
x*(-7/9 + 8*I) - 19/8 - 11*I/6 = x*(22/9 + 2*I) + 5/3 + 31*I/4
x*(11/4 - 17*I/7) - 1/7 - 11*I/2 = x*(39/7 - 17*I/3) - 5/2 + I/7
x*(34/9 - I) + 36 + 3*I = (7*I/2)*x + 15 - 14*I
x*(-15/2 - 15*I/4) - 21 - 7*I/2 = x*(-11/3 - 47*I/8) - 2 - 4*I
x*(-3 + 47*I/5) + 4/3 - 11*I/6 = x*(-11/6 + 31*I/4) + 17/9 + 37*I/5
x*(-13/6 - 3*I/4) + 9 - I/5 = x*(5 + 10*I/9) + 7 + 13*I/8
(-I/4)*x - 31/8 + 15*I = x*(-25/3 + 11*I/3) + 40/3 + 31*I/5
x*(-17/4 + 19*I/6) - 3 - 38*I/5 = x*(-23/2 - 49*I/6) - 7 - 31*I/7
x*(23/3 + 23*I/6) - 47/3 + 31*I/9 = x*(23/3 - 13*I/6) - 49/2 - 41*I/7
x*(-2/9 + 29*I/2) + 45/4 - 15*I/7 = x*(3/2 - 2*I) + 41/7 - 35*I/6
(-45*I/2)*x + 3/5 - 11*I/3 = x*(47/7 + 31*I/6) + 41/3 + 35*I/3
x*(-50/7 - 44*I/7) - 45/7 - 6*I = x*(23/8 + 15*I/7) - 23/3 - 14*I/5
x*(-38 + 4*I) + 21/2 - 19*I = x*(-46/9 + 37*I/7) - 24/7 + 8*I
x*(20/3 - 25*I/9) - 15 - 13*I/2 = x*(29/2 - 41*I) - 41/9 + 17*I/3
x*(-13/4 + 19*I/8) - 1/3 + 11*I = x*(-22/3 + 14*I) + 19/3 + I/8
x*(7 + 35*I) + 22 + 4*I = x*(-27/8 - 5*I/2) - 2 - I/8
x*(9 + 33*I) - 10/3 - 5*I/6 = x*(7 + 14*I/3) - 14*I/3
x*(29/5 - 5*I/4) - 10 + 34*I/3 = x*(28 + I/6) - 5/2 - 35*I/3
x*(-8 + 10*I) + 16 + 21*I/4 = x*(5/3 + 3*I) + 41/8 + 37*I/2
x*(-19 - 3*I) + 49/5 + 29*I/4 = x*(-50/9 - 2*I/3) - 2/3 + 7*I
x*(47/7 - 17*I/5) - 19/3 + 21*I/2 = x*(16/3 - 31*I/3) + 17/7 + 17*I/4
x*(19/5 - 2*I) - 23/5 - I/3 = x*(-7 + 11*I/2) - 1/8 - 47*I/8
x*(-2 + 39*I) + 9 - 18*I/7 = x*(13/8 - 15*I) - 37/3 + 9*I
18*x/7 + 36/7 + 23*I = x*(17/8 + 29*I/5) - 49/4 + 31*I
x*(-5/8 + 13*I/2) - 9/8 + 8*I/3 = x*(-32 + 17*I/4) + 15 - 4*I/5
x*(7 + 11*I/2) - 39/8 + I = x*(-26/3 - I/5) - 49/6 - 31*I/4
x*(-1 - 6*I) + 45 + 2*I = x*(-44/7 - 40*I/7) + 9/4 + 30*I
x*(38/9 + 7*I/6) + 3 - 46*I/5 = x*(-3/4 + 35*I/4) + 6 - 23*I
x*(-10 + 25*I/6) - 26/7 - 7*I/3 = x*(47/3 - 11*I/6) + 23/7 + 22*I/9
x*(3/2 - 44*I/3) - 13/4 + 33*I/2 = x*(13/9 - 3*I) - 12/5 + 15*I
x*(47/4 + 15*I) + 22/3 - 39*I/5 = x*(8/3 + 39*I/5) + 37/3 - 5*I
x*(41/3 - 2*I) - 15/2 - 45*I = x*(15/7 - 43*I/7) + 12 - 37*I
x*(-44/5 - 5*I) - 15/2 + 41*I/6 = x*(14 - 13*I) + 23/2 - 9*I/4
x*(-1 + 19*I/3) - 2/5 - 23*I/2 = x*(-46 + 38*I/9) + 8/5 - 3*I/2
x*(2/3 + 27*I/8) - 37/9 - 41*I/4 = x*(20/7 + 11*I/7) - 37/6 + 13*I/2
x*(-11/4 - 19*I/4) - 25/8 - I/7 = x*(47/2 - 49*I/3) + 41/6 - 4*I
x*(28/3 + 4*I/3) + 9 - 23*I/2 = x*(43/9 - 2*I) + 2 - 3*I
x*(37/2 - 48*I/7) - 27/4 + 49*I/6 = x*(-13 - 14*I/3) + 23/5 - 8*I
x*(-5/7 - 17*I/4) - 7/4 + 20*I/7 = x*(-1/3 + 9*I) - 7/4 - 37*I/6
x*(1/2 - 32*I/7) - 29/7 + 39*I/2 = x*(-16/3 + I) - 8 + 2*I
x*(-3 - 21*I/8) + 10/3 + 3*I = x*(26/5 - 14*I) + 5/2 - 19*I
x*(-12/7 + 40*I/7) - 6 + 8*I = x*(49/3 - 19*I) + 31/3 - 37*I/3
x*(-5 + 31*I/3) + 21/5 + 7*I/3 = x*(-5/3 + 6*I) - 23/7 + 8*I/7


==> sm_datasets/lin-cint-N1000.txt <==
2 - 7*x = 4*x + 9
2 - 2*x = 7*x - 8
3*x - 2 = 8 - 9*x
5*x + 3 = 2*x - 5
2 - 3*x = 9 - 4*x
7 - 2*x = 4*x + 8
-2*x - 7 = 3*x - 2
-4 = x + 2
8*x - 8 = 9*x - 9
9*x - 7 = 4 - 7*x
1 - 9*x = 8*x - 6
-4 = 2*x - 3
5*x + 7 = 8*x + 5
x - 6 = -x - 3
9*x - 4 = 8 - 2*x
-6*x - 3 = -5*x - 9
x + 5 = 5*x - 3
5*x + 6 = -10*x - 5
8*x + 5 = -x - 1
9 - x = 2
6 - 7*x = 5*x - 2
-x = 2*x - 4
-6*x = 5*x + 7
1 - 2*x = 2*x + 2
-10*x - 7 = -3*x - 6
6*x + 2 = 4 - 10*x
7*x + 7 = 7*x - 10
x + 2 = 1 - 7*x
7*x - 10 = 4*x + 4
2*x - 3 = -2*x - 5
4*x + 6 = 7*x + 8
3 = 7*x
3*x - 5 = 8 - 4*x
8 - 8*x = x + 4
-8*x - 7 = 4*x + 9
7*x - 3 = 7 - 8*x
8 - 10*x = x - 5
6*x - 2 = x - 5
-7*x - 3 = 9 - 8*x
x + 7 = x + 7
-6*x - 2 = 7*x - 5
6 - 3*x = 5*x + 8
x + 4 = 6*x - 10
6 - 5*x = -3*x - 10
5*x + 9 = 8*x - 1
-x - 10 = -3*x - 10
3*x + 2 = -9*x - 4
8*x - 1 = 7*x - 9
5*x + 6 = x + 8
3 - x = 8*x - 6
3 - 5*x = -x - 2
6 - 7*x = -3*x
2*x + 6 = 3 - 7*x
-9*x - 9 = 6*x + 5
1 - 4*x = 5*x + 5
-8*x - 1 = 4 - 6*x
2*x - 6 = 2*x
5*x - 10 = x + 2
5 - 3*x = 9*x + 1
x - 10 = x - 1
-x - 7 = 7*x + 8
2*x + 9 = 6*x + 1
8*x - 2 = 5 - 2*x
3 - 5*x = 8 - 4*x
5 - 10*x = 7
2*x - 1 = -7
1 - 4*x = -7*x - 9
x + 2 = 7*x - 9
-9*x = x - 9
6*x - 3 = 6*x + 9
-9*x - 7 = 4*x + 8
2*x - 8 = -6*x - 4
6*x - 5 = -x - 10
7*x - 7 = -x - 4
4*x = -6*x - 7
6*x - 7 = 4*x - 4
1 = 7 - 2*x
-9*x - 3 = -10*x - 8
2*x + 2 = 8*x + 6
4 - 5*x = 1 - 9*x
5*x - 5 = 8 - 4*x
8*x - 6 = 7*x - 7
x - 10 = 8*x + 1
-3*x = 9 - 5*x
-2*x - 7 = 6*x + 6
-9*x - 9 = 4 - 6*x
-2 = 7*x + 3
6*x - 8 = -3*x - 8
6 - 8*x = -1
-8 = 6 - x
9*x - 2 = 2 - x
6 - 2*x = -8*x - 4
-4*x - 8 = -8*x - 8
6 - 7*x = 9 - 2*x
9*x + 7 = -6*x - 5
-x - 6 = 9 - 5*x
5*x - 8 = 5 - 6*x
9*x + 1 = 4 - 10*x
-3*x - 6 = x + 5
9 - 5*x = 4 - 5*x
-4*x - 5 = 1 - x
2*x + 3 = -8*x - 5
8*x - 2 = -3*x - 5
x + 1 = 2*x + 7
2*x + 2 = 5 - 2*x
-3*x - 9 = 1 - 6*x
4 = 1 - 2*x
6*x + 2 = -6
6*x - 9 = -x - 8
4*x - 10 = -3*x - 5
-10*x - 6 = 4 - 7*x
2*x - 2 = -10*x
-9*x - 1 = -2*x - 3
8*x - 1 = -9*x - 8
6*x - 8 = 6 - 3*x
6*x + 1 = -7*x - 7
x + 1 = -x - 2
6*x - 6 = 9*x + 6
5*x + 9 = 9*x - 1
8 = 6 - x
-8*x - 10 = 6*x + 3
3 - 4*x = 6 - 6*x
9*x + 8 = 6*x - 2
5*x + 7 = 8 - 2*x
5*x = -8*x - 2
2*x - 3 = 0
-6*x = -2*x - 5
-6*x - 2 = 2*x + 2
7 - 5*x = -5*x - 6
-4 = 7*x + 9
2*x - 6 = -7*x - 6
2*x + 7 = -10*x - 6
9*x = -3*x - 6
6 - 3*x = -7*x - 2
-5*x - 8 = -3*x - 1
x - 7 = 6*x + 6
-5*x - 4 = 2*x - 10
-6*x - 3 = 2*x + 9
x + 6 = x - 7
-8*x - 8 = 7*x - 7
-1 = -4*x - 5
2 - x = 9 - 6*x
-3*x - 9 = 0
-8 = -x - 10
x + 8 = -5*x - 3
4*x - 5 = 6 - 9*x
4*x - 8 = 0
9 = -4*x - 3
-6*x - 6 = 8
-10 = 2 - x
4*x = 6 - 10*x
9 - 7*x = 2*x - 4
-10*x - 3 = 3*x + 7
-10*x = 7
1 - 5*x = 6 - 6*x
9 - 2*x = 8*x + 9
x - 6 = -8*x - 1
7 - 5*x = 5 - 4*x
x - 1 = -7
1 - 9*x = 2 - 3*x
-2 = 7*x - 1
4*x + 5 = 3*x - 3
2*x - 1 = 9*x + 6
4*x + 4 = -x - 8
4 - 5*x = -2*x - 10
3*x - 5 = x + 5
9*x - 4 = 7*x - 1
9 - 10*x = 3 - 8*x
5 - 4*x = 1 - 4*x
8 = -8*x - 5
3*x - 5 = 2 - x
6*x - 5 = 8*x - 10
8 - 9*x = x + 2
7*x - 8 = 1 - 9*x
4 - 5*x = 6*x + 1
3*x + 7 = 4*x - 10
-x = 3 - 3*x
9*x - 8 = -3*x - 5
-5*x - 8 = -7*x - 10
-10*x - 6 = x + 7
6*x - 10 = 8 - 7*x
-10*x - 1 = -8*x - 1
5*x - 8 = 9 - x
x + 6 = 4*x - 10
-8*x - 1 = 9*x - 4
-4 = 8 - 7*x
-x - 5 = 9*x + 9
5 - 7*x = -5*x - 1
9*x - 1 = 4 - 9*x
8*x - 4 = -x
-1 = 1 - 4*x
4*x + 6 = -10*x - 1
3 = 1 - 6*x
1 - 2*x = 2*x + 2
5 - 8*x = 6 - 2*x
x - 7 = 1 - 10*x
3*x + 6 = -4*x - 5
-9*x - 9 = 8*x - 5
8*x - 2 = 6*x - 1
-8 = 4*x - 1
8 - x = 9*x + 3
9*x + 8 = 8*x - 2
-3 = 4 - 7*x
-9*x - 10 = 5*x + 4
7 - 9*x = 8*x - 9
5*x + 3 = x + 6
-8*x - 6 = -7*x - 3
-x - 8 = -4*x - 3
-2*x - 8 = 9 - 2*x
3*x - 6 = -4
-9*x - 7 = -4*x - 7
-4*x - 4 = x + 7
-3*x - 9 = 8 - 5*x
4 - 2*x = 4 - 4*x
-8*x - 9 = 5*x + 5
-8*x - 5 = x - 3
-5*x - 7 = 4 - 2*x
7*x + 7 = 8*x + 1
2*x - 7 = 4*x - 3
7 - 4*x = -6*x - 7
4*x + 9 = 6 - 2*x
3*x - 3 = -3*x - 10
7 - 8*x = 2*x + 5
4*x + 6 = 3*x + 2
-8*x - 7 = 9*x - 2
8 - 5*x = 7*x + 6
3*x + 7 = 9 - 7*x
4 - 4*x = 5*x + 2
x = 8*x + 6
2 - x = -3*x - 2
8 - 5*x = -3*x - 1
-9*x - 4 = 6*x - 5
x - 1 = -8*x - 3
8*x - 8 = -6*x
9*x - 7 = -10*x - 2
-2 = 7*x - 8
6 - x = 3*x - 8
7*x - 2 = 6*x - 5
5*x - 7 = -6*x - 9
7 - 9*x = 5*x + 5
-8 = -9*x - 3
9*x - 8 = 7 - 6*x
-6*x - 10 = 2*x - 1
4*x + 5 = -2*x - 7
-x - 4 = 6*x - 8
x - 3 = -9*x - 6
9*x + 9 = 7 - 6*x
7*x + 8 = 5*x - 2
5 - 5*x = -10
5*x - 4 = -4*x - 3
4*x + 5 = 3 - 5*x
-6*x - 2 = 1
4*x + 5 = 2*x - 1
-10*x - 8 = -3*x - 6
9*x - 9 = 9*x + 9
8*x = -x - 3
8 - 9*x = x - 2
9*x - 7 = -10*x - 3
6*x - 4 = 3 - 6*x
-x - 7 = -8*x - 6
2 - 5*x = -8*x - 4
-6*x - 6 = -9*x - 2
-7*x - 4 = -8*x - 8
-10*x - 3 = 3*x + 7
9 - 10*x = 5*x
8*x + 2 = 5 - x
3*x + 1 = 9*x - 10
5*x + 7 = 7 - 4*x
7*x - 8 = 4 - 9*x
6*x - 4 = 7 - 3*x
9*x - 8 = 4*x + 5
-4*x - 8 = 4 - 5*x
8 = -3*x - 1
3*x = 3 - 5*x
6*x - 7 = 7 - 5*x
-3*x - 9 = -3*x - 10
-10*x - 6 = 2*x
6*x - 6 = x - 10
7 - 9*x = 4 - 8*x
2 - 7*x = -6
6*x + 6 = -10*x - 8
-4*x = 7*x + 8
8*x + 1 = 9 - 7*x
-6*x - 4 = 3*x + 7
2*x + 2 = 3 - 8*x
5*x + 8 = 5 - x
5 - 4*x = 6*x + 7
-8*x = 9 - x
-6*x - 3 = 8*x - 1
6*x - 3 = 2*x - 4
8*x - 7 = 2*x + 8
-x - 5 = 7 - 5*x
-8*x = 3 - 2*x
9*x - 10 = 4 - x
4*x + 5 = 5 - 7*x
-5*x - 1 = 7*x - 2
1 - 7*x = 7*x - 2
-6*x - 4 = 6*x + 4
7*x - 2 = 1 - 9*x
-2*x - 4 = 3*x + 1
5*x + 2 = 4 - 5*x
1 = 5*x - 9
8 - 2*x = 7*x + 1
7*x - 3 = 0
5*x + 5 = 2*x + 9
-2*x - 1 = 9*x + 6
6*x + 2 = -3*x
8*x - 9 = 4*x + 3
8 - 6*x = 3 - 9*x
5*x = 7 - x
5*x - 9 = x - 8
2 - 6*x = 3*x - 5
-9*x - 2 = 6 - 10*x
4*x + 6 = -7*x - 1
8 - 7*x = 7 - x
8*x = 2 - 3*x
-6*x - 7 = 6*x - 8
6*x - 3 = -8*x - 4
2 - 5*x = -3*x - 4
1 - 7*x = -8
5 - 3*x = 7 - x
2*x - 7 = 6*x - 6
-10*x - 10 = 8*x - 9
2*x - 3 = 3 - 7*x
-7*x - 3 = 4*x - 9
-9*x - 1 = -x - 4
-4*x - 1 = 8*x - 10
8*x + 8 = 4*x + 4
5*x + 3 = -5*x - 3
6*x - 2 = x - 7
5*x - 3 = 2*x - 3
5*x + 6 = -4
2*x + 6 = 3*x - 1
-6 = -3*x - 7
6 - 7*x = x - 5
-10*x - 4 = 7*x - 9
8 = -4*x - 4
-10*x = 3*x - 3
4*x + 2 = x
7*x - 1 = 9*x + 9
2 - x = 7 - 10*x
-9*x - 8 = 3*x - 10
5*x = 8*x
-7*x - 1 = x - 5
7 = -10*x - 2
2*x - 4 = 7*x - 1
-3*x - 9 = 3*x + 9
5 - 6*x = -7*x - 1
-5*x - 2 = 6*x + 1
5*x - 3 = 8*x
4 - 7*x = 8 - 8*x
x + 5 = 6*x + 1
4*x + 8 = 2 - 4*x
5 - 7*x = -5*x - 2
7 = 7*x + 3
2*x = -4*x - 9
8*x - 9 = 5*x + 9
7*x - 7 = 4*x + 8
8*x + 6 = -4*x - 10
6*x + 4 = -x - 1
2*x - 4 = 2*x + 6
8*x - 10 = x + 7
8*x + 9 = 7*x
-7*x - 10 = 6*x + 7
-x - 8 = 2 - 4*x
6*x - 3 = 4*x - 6
x + 8 = x - 4
3*x - 1 = 9*x + 8
4*x - 2 = -10*x - 8
-10*x - 4 = -3*x - 8
7*x - 9 = -5*x - 1
4 - 4*x = 4*x
-7*x - 8 = x + 2
-7*x - 6 = 3*x + 4
x - 5 = 8*x - 5
-8*x - 6 = -7*x - 7
4*x + 2 = -6*x - 9
2*x - 5 = 3*x - 5
8*x + 9 = 3*x - 4
1 - 6*x = 3*x - 3
9*x - 7 = 9*x - 9
5*x = 9
4 - 4*x = 9 - 7*x
2*x = -7*x - 1
-8 = 8*x - 4
1 - 4*x = 9 - 3*x
-6*x - 7 = 4*x + 1
5 - 9*x = x + 9
2 - 9*x = 6*x + 6
2 - 5*x = -10*x - 9
3*x + 8 = 3*x + 4
-2*x - 3 = 4*x - 8
3*x + 2 = -4
-9*x - 9 = 2*x - 4
9*x + 7 = 5*x
6*x + 6 = -9*x - 1
3*x + 6 = -7*x - 2
9*x - 1 = -x - 6
8*x - 5 = 9*x - 6
x - 4 = 6 - 8*x
x + 8 = 5*x - 2
9*x - 3 = -6*x - 2
6*x + 5 = -8*x - 2
-8*x - 3 = 2*x - 9
5*x + 5 = 4*x - 9
2*x + 7 = 9 - 8*x
3 - x = 5 - 7*x
4 - 3*x = 3*x - 4
5*x + 2 = 5*x + 2
8*x - 5 = 9
-x - 4 = 1 - 4*x
-4*x = 1 - 7*x
6*x - 7 = 5 - 9*x
-x - 1 = 4*x - 3
8 - 7*x = 1 - 9*x
7 - 6*x = x + 9
3*x - 3 = 7*x
2*x + 2 = -10*x - 8
7*x + 3 = 6*x - 8
4*x + 1 = 2*x - 3
1 - 2*x = 5 - 4*x
5*x + 8 = 3*x + 2
7 - 8*x = 6*x - 3
3*x - 1 = 5*x - 1
-9*x = -7*x - 5
3 - x = 1 - 6*x
8*x + 3 = -2*x - 1
-8*x - 7 = -8*x - 3
3 = 7 - 2*x
5 - 8*x = 5 - 8*x
9*x - 5 = -2*x - 7
4 - 5*x = 9*x - 8
3*x - 2 = x - 4
-10*x - 10 = -3*x - 6
2 - 3*x = -7
-6*x - 7 = 5*x - 5
4 - 9*x = 7 - x
5*x - 7 = 8 - 9*x
8*x - 10 = 8*x - 10
9*x + 6 = -4*x
3*x - 4 = 6*x + 2
8 - 5*x = 2*x + 2
-10*x - 2 = -9*x - 4
-7 = 8 - 8*x
-7*x - 7 = -9*x - 7
x - 6 = -3*x - 3
2*x + 5 = -7*x - 3
-2*x - 8 = -2*x - 9
-9*x - 8 = 9*x + 1
-10*x - 10 = 9 - 5*x
-2*x - 3 = -6*x - 8
2*x - 8 = 8*x - 1
-10 = 5*x - 2
9 = 8*x - 7
3*x - 3 = -2*x - 10
8 - 6*x = 7*x + 2
2 - x = 8*x - 3
-9*x - 6 = -4*x - 6
9 = 9*x - 7
-5*x - 1 = 3*x + 9
4*x - 10 = 6 - x
6 - 8*x = x - 10
7 - 8*x = -7*x - 2
8*x + 3 = 3*x - 8
2*x + 6 = 7 - 9*x
3*x - 4 = -3*x - 9
-x - 2 = 6*x - 5
9 = -2*x - 7
3*x - 9 = -3*x - 10
-7*x - 6 = 9*x + 2
x - 3 = -7*x - 8
7*x + 3 = 9*x + 5
4*x - 8 = -x - 7
2*x + 7 = -2*x
7 - 9*x = 7 - 9*x
4*x + 1 = 6*x + 3
2*x - 9 = 7 - x
8*x = 8*x + 3
x + 1 = -5*x - 2
-5*x - 4 = -3*x - 2
-x - 2 = 6*x + 7
-3*x - 2 = 6*x - 9
7*x - 5 = -3*x - 1
6*x - 3 = 5 - 10*x
7*x - 3 = 1 - 10*x
-10*x - 3 = -9
5 - 7*x = 4*x - 5
8*x - 9 = 7 - 5*x
x = 9*x - 6
-4*x - 3 = 8*x + 6
7*x - 6 = -7*x - 7
-1 = 9 - 4*x
5*x - 10 = 6*x - 7
-9*x - 2 = 6*x - 10
2 - 9*x = 1 - 4*x
-3*x - 6 = 8*x + 6
-x - 10 = 4 - 9*x
3*x + 5 = 1 - 6*x
x - 9 = 8*x - 7
9*x - 1 = 7*x + 1
5*x + 2 = -5*x - 2
7*x - 9 = 8*x + 4
9*x + 2 = x - 3
5 - x = -5*x - 2
6 - 4*x = 4*x + 6
7*x + 4 = -6*x - 3
8*x + 7 = -1
-10*x - 3 = 4*x - 7
-x - 5 = 1 - 8*x
7*x + 1 = 2 - 2*x
6*x + 2 = 4
2*x + 1 = -3*x - 1
-8*x - 9 = 4 - 4*x
2*x + 2 = -8*x - 3
-3*x - 8 = 2*x - 7
x + 8 = 7*x
-5*x - 7 = -3*x - 5
8*x - 4 = 5*x - 3
8 - 9*x = 5*x - 2
4 - 6*x = -5
7*x - 5 = -10*x - 5
2 - 5*x = x - 5
-5*x - 4 = -4*x - 7
-9*x - 8 = 3*x + 7
-7*x - 9 = 5 - 4*x
-2*x - 2 = 4*x - 2
3*x + 8 = -5*x - 3
1 - 4*x = x - 7
-9*x - 2 = 1 - 7*x
5 - 6*x = 5*x - 7
3*x - 8 = 6*x + 6
2 - 10*x = 6*x + 6
-9*x - 2 = 4*x - 5
2 - 10*x = 8 - 8*x
5*x + 2 = 3*x - 10
5*x + 1 = 6*x + 3
3 - 10*x = -9*x - 1
3*x + 5 = 7*x - 9
2 - 10*x = -x - 4
-x - 6 = -10*x - 4
-7*x - 9 = 6*x - 8
-4 = 5*x + 6
-x - 1 = 6*x - 8
-2*x - 5 = -3
6*x + 8 = -1
7*x - 2 = 3*x - 3
-6*x - 10 = 6 - 8*x
-6*x - 10 = -4
8*x - 7 = 3 - 2*x
9*x + 7 = 2*x + 2
-10*x - 1 = 9*x + 9
x + 5 = 2*x + 1
9*x - 8 = 8 - 4*x
-7*x - 7 = 7 - 4*x
-8 = 6*x + 7
5*x - 10 = 7*x - 1
2*x + 8 = 9*x + 6
2 - 8*x = -7*x - 5
x - 4 = x - 9
2*x - 3 = 9 - 6*x
6*x - 8 = -4*x - 8
-4*x - 2 = 6
x + 7 = 1 - 10*x
5*x + 2 = 5 - 9*x
x + 9 = 3 - 9*x
2*x - 4 = -9*x - 2
3*x + 7 = 8
5 - 6*x = 2 - 8*x
1 - 5*x = 9*x + 2
-3*x - 8 = x + 5
x - 10 = 4*x + 2
2*x + 6 = 1 - 8*x
2*x + 3 = -8*x - 9
9*x - 5 = 9 - 8*x
7*x + 8 = -7*x
3*x - 4 = 2*x - 4
-6*x - 3 = 2 - 10*x
-6 = -5*x - 3
4*x - 4 = 4*x + 6
-9*x - 8 = 4*x + 3
4*x + 3 = 2*x + 8
6*x + 2 = -5
4*x - 7 = -10
6 - 5*x = -5*x - 7
-9*x - 5 = 7*x + 5
9 - 10*x = 3
9*x + 9 = 3 - 6*x
3 - 7*x = 8*x - 8
4 - 8*x = -4
-3*x - 3 = 5*x - 4
-4*x - 3 = -2*x - 4
2*x + 3 = -x - 5
2*x - 9 = x - 9
-3*x - 9 = -2
-8*x - 5 = 8*x - 2
3*x - 8 = 3*x - 7
7 - 3*x = -x - 5
-8 = -5*x - 5
x - 8 = 3 - 5*x
6 - 10*x = -7
2*x + 8 = 9*x - 1
3*x - 2 = 6 - 8*x
5*x + 8 = 5*x + 9
-9*x - 2 = -5*x - 9
-7 = -7*x - 6
6*x - 7 = x - 8
-x - 8 = 4 - x
4 - 4*x = x + 1
1 - 6*x = 4 - 5*x
1 = -4*x - 6
-x - 2 = 5*x + 7
1 - 7*x = 7*x - 5
9*x - 3 = 4*x + 1
8*x = 6*x + 9
-8*x - 6 = 8*x - 8
x + 9 = -2*x - 1
-4*x - 10 = 5*x + 2
-9*x - 3 = -8*x - 10
9*x + 6 = x - 6
-5*x - 1 = 9 - 10*x
-7*x - 1 = 7*x + 1
4 - x = -6*x - 2
-4*x - 8 = 7*x - 7
9 - 5*x = 5*x + 7
6*x - 2 = 6*x + 8
6*x + 9 = 7 - 5*x
3*x - 8 = 6 - 2*x
1 - 7*x = 4*x + 9
-4*x - 8 = 8 - 7*x
7*x - 6 = 4*x
1 - 7*x = -9*x - 9
-8*x - 1 = -8*x - 4
2*x + 6 = 2 - 4*x
2*x + 5 = 8 - 2*x
8*x + 8 = 2*x + 7
2*x - 6 = -10
x - 5 = 6*x - 1
x - 7 = 4 - 6*x
4 - 6*x = 8*x + 6
-10*x - 10 = 8*x + 2
-8*x - 9 = 5*x + 4
8*x - 7 = 9*x + 4
x + 2 = 3 - 2*x
5*x - 8 = 7*x + 5
-9*x - 4 = 3*x - 1
x + 4 = -9*x - 1
4 = x - 3
0 = 9*x - 5
9*x + 3 = 6*x - 2
4*x - 9 = 2*x - 6
2 - 3*x = 3*x - 1
-5*x - 10 = 5*x - 8
3*x + 2 = -7*x - 2
4*x + 8 = -4*x - 8
-5 = 5 - 9*x
8*x + 6 = 8*x - 8
-6*x - 1 = 9*x - 8
5*x + 2 = -3*x - 2
3 - 9*x = -9*x
5 - 2*x = x + 4
-9*x - 9 = 8*x - 6
9*x + 1 = 6*x - 2
6*x - 1 = -x - 1
7 - 4*x = 4*x + 6
5*x + 6 = 4 - 4*x
-2*x - 6 = 9*x - 9
-5*x - 6 = -8*x - 4
-4*x - 2 = 7
-6*x = 7 - 7*x
2*x = -8*x - 3
9*x + 6 = 6*x + 8
-9*x - 4 = 7*x - 1
7*x - 4 = 4 - 5*x
-5*x - 7 = 6*x - 1
2 - 4*x = 9*x - 4
8*x + 1 = x - 5
-5*x - 5 = 4*x - 10
-7*x - 4 = 4*x - 5
7*x - 1 = 8*x - 8
-10*x - 6 = -3*x
3 - 9*x = x + 1
-10*x - 8 = 5*x - 10
9*x + 9 = 8*x + 3
4*x + 2 = 7*x + 9
-9*x - 6 = 7 - 8*x
2*x - 3 = -6*x
8*x + 1 = -2*x - 10
6*x + 6 = -10*x - 8
6*x + 5 = 4*x + 6
9 - 7*x = 7 - 8*x
3*x + 6 = 2 - 9*x
6*x - 6 = -4*x - 8
-5*x - 7 = -4*x - 4
-8*x - 8 = 7*x - 8
8*x + 4 = 8 - 5*x
-8*x - 1 = 1 - 8*x
4*x = 3 - 6*x
4*x - 2 = -5*x - 2
-6*x - 2 = 7*x + 6
-9*x - 5 = -1
7*x = 9*x - 7
3*x + 2 = 3 - 8*x
-6*x - 5 = 2*x + 3
-x - 4 = 6*x + 5
2*x + 1 = 5*x - 4
6*x - 9 = 1 - 2*x
8*x - 6 = -9*x - 10
1 - 8*x = 3*x - 3
2*x - 2 = 6 - 3*x
-5*x - 3 = 2 - x
3 - 9*x = -5
7 - 3*x = 7*x - 6
6 - 3*x = 3*x - 4
9 - 5*x = -7*x - 4
4 - 7*x = 8*x + 7
8 - 3*x = -6*x
3*x - 10 = 9
6*x + 4 = 2*x - 2
-5*x - 10 = 2*x + 2
3*x - 2 = 7 - x
-10*x - 4 = 7*x + 3
4*x - 9 = x - 10
9*x + 5 = 6*x + 3
x - 1 = 9 - 5*x
5 - x = 8*x
7*x = 4 - 4*x
2*x - 1 = 5 - 10*x
6 - 2*x = 4*x - 9
4 - 5*x = 1 - 2*x
3 - 6*x = -3*x - 1
-3 = 5*x + 1
8*x + 6 = 3*x - 1
-7 = 6 - 8*x
-9*x - 7 = -9*x - 1
-8*x - 7 = -9*x
-10*x - 7 = 9*x - 5
3*x - 6 = 6*x
6*x + 5 = 6 - 4*x
2*x + 5 = 5*x + 4
6*x = x + 1
-4*x - 3 = -10*x - 10
5*x - 9 = 4*x - 8
2 - 2*x = 6*x + 9
9*x - 4 = 9*x + 6
3*x - 5 = 7*x + 3
4*x - 8 = -6*x - 4
2*x + 6 = -7*x - 5
8*x - 2 = 5*x + 1
7*x - 2 = -4*x - 5
3*x = 3*x - 3
6*x - 5 = -5
6 - 8*x = 5*x - 5
5 - 8*x = 5*x - 3
2*x - 4 = -4*x - 4
5 - 5*x = 9*x - 6
-3*x - 7 = -3*x - 1
3*x + 8 = 4 - 4*x
-8*x - 5 = x - 2
3 - 6*x = x - 5
3*x - 1 = -3*x - 4
5*x - 2 = 6*x - 2
7*x - 7 = 4*x + 7
4 - 9*x = -3*x - 6
4 - 4*x = -x - 8
6*x - 7 = 9*x + 7
x - 3 = -9*x - 6
-8*x - 4 = 3*x - 8
5*x - 3 = 6*x + 8
-3*x - 2 = x + 4
8 - 4*x = 4*x - 8
-5*x - 9 = 8 - 3*x
-5*x - 1 = x - 2
4*x - 3 = -8*x - 4
5*x + 5 = 4 - 10*x
5 - 10*x = -9*x - 5
8 - 9*x = 2 - 3*x
7*x - 9 = x - 6
3 - x = x - 9
8 - 7*x = -9*x
-2*x - 5 = -4*x
2*x - 4 = 3*x - 7
-x - 4 = x + 9
9*x - 3 = -9*x - 1
2*x = 2 - 2*x
9*x - 5 = -3*x
9*x + 8 = 8*x + 1
7*x + 6 = 5*x - 6
4*x + 3 = -x - 2
6 - 9*x = 7*x + 4
8 - 7*x = -5
-6*x - 8 = 8*x + 1
4*x + 3 = 9 - 10*x
4*x + 8 = 4*x - 4
8*x + 5 = 4*x - 3
5 - 10*x = 5*x + 5
8*x + 4 = 5 - 10*x
-10*x - 9 = -4*x - 1
6*x + 7 = 3*x + 7
x + 7 = 5*x - 8
4 - 4*x = 9*x + 2
-6*x = 4 - 2*x
9*x + 6 = 2 - 6*x
9*x = 5*x + 9
5*x + 4 = -10*x - 9
2 - 4*x = 5*x - 6
2 - 2*x = 4*x + 4
5*x - 2 = -8*x - 5
5 - 6*x = -4
-9*x - 3 = 6*x - 10
7*x + 7 = 5*x - 4
2*x - 5 = 1 - 3*x
x + 4 = -7*x - 9
-5*x - 2 = 6*x + 7
1 - 4*x = 5*x - 6
-9*x - 5 = 3 - 7*x
2*x + 9 = -7*x - 5
-5*x - 5 = 2*x + 3
4*x = 4*x + 9
6 - 6*x = 4 - 2*x
4*x + 5 = 4*x - 9
7*x - 7 = -7*x - 4
2*x = 9*x - 1
6*x - 10 = 9 - 3*x
-6*x = 2*x + 2
8 - 6*x = x + 6
1 - 3*x = -6*x - 6
6*x + 3 = 2*x + 1
-10*x - 3 = 2 - 2*x
6*x - 3 = -7*x - 7
x - 1 = 9
9 - 2*x = x + 1
-8*x - 1 = -3*x - 9
5 - 2*x = x - 6
2*x - 3 = -7*x - 8
2 - 5*x = 9 - 4*x
7 = 3*x + 7
-9*x = -9
6*x + 5 = 6 - 2*x
-x - 4 = 1 - x
4 - 2*x = -9*x - 6
3*x - 2 = 3 - 3*x
4*x - 10 = 8*x - 5
2 - x = 2*x - 3
-x - 6 = x + 3
-2*x - 7 = -5*x
4*x - 8 = 5*x + 8
-2*x - 6 = 8 - x
-5*x - 8 = -3
-5 = -2*x
-9*x - 10 = -1
-2*x - 3 = 9*x + 2
-2*x - 4 = 8*x - 4
6*x - 10 = 7 - 7*x
9 - x = 5*x - 8
0 = 9*x + 2
-7*x - 6 = -9*x - 1
6*x - 6 = 4*x + 6
7*x + 9 = 9*x + 1
7*x - 8 = 4 - 3*x
4 - 3*x = 3 - 2*x
2*x - 1 = -9*x - 10
x - 2 = 6*x + 4
4*x = 6*x - 7
2*x + 3 = 6*x
8*x + 4 = 3*x + 1
-9*x - 6 = 9*x + 9
x + 6 = -4*x - 2
-5*x - 10 = -8*x
2*x = 6*x + 7
1 - 4*x = 6*x + 2
9 - 9*x = -2*x - 5
-4*x - 2 = x + 7
-9*x - 6 = 2*x - 6
8*x + 4 = 8*x - 3
-7*x - 7 = 7 - x
9*x - 9 = 1 - 5*x
-8*x - 8 = 6*x + 1
x + 2 = 2*x - 9
2*x - 9 = -7*x
-5*x = 6 - 8*x
4 - 4*x = 3*x + 4
7 - 2*x = 3 - 6*x
6 - 10*x = -2*x
8*x - 6 = 5*x - 7
-10*x - 8 = 6 - 5*x
7*x + 8 = 5*x + 9
-8*x - 3 = x + 5
-3*x - 6 = 3*x - 7
6 - 6*x = 9*x - 3
6 - 7*x = -6*x - 6
7 - x = 5 - 6*x
4 - 6*x = -7*x - 5
3 - 10*x = 6 - 7*x
8*x + 3 = -2*x - 9
-10*x - 8 = 5*x - 8
-5*x - 7 = 7*x + 8
5*x - 7 = -6*x - 2
4*x + 6 = -7*x - 8
7*x + 2 = 6 - 6*x
7*x - 3 = 8*x - 7
7 - 8*x = 8*x + 2
8 = 4 - 5*x
7 - 3*x = 8 - 8*x
x + 7 = -5*x - 5
-9*x - 7 = -3*x - 8
5*x = 9*x + 4
4*x + 9 = 4 - 6*x
8*x - 4 = -4*x - 2
4*x + 1 = 6
5*x + 2 = x - 3
2 - 5*x = 3 - 9*x
-9*x - 5 = 8*x + 2
9 - x = 4*x + 8
9*x - 1 = 7*x + 3
-4*x - 5 = x + 6
3*x - 8 = 5*x - 5
-10*x - 8 = -3*x - 3
9*x = -x - 5
9 - x = 5*x + 2
-9*x - 1 = -2*x - 3
7*x = 9 - 10*x
8*x + 2 = 8*x - 5
7 - 10*x = -6
-8*x = -3*x - 10
7 - 2*x = -6*x - 8
4 - 5*x = 2 - 3*x
9*x - 6 = 8*x + 9
5 - 10*x = 6 - 2*x
2*x - 10 = -9*x - 8
1 - 9*x = -8*x - 8
-9*x - 8 = -x - 8
-4*x - 2 = 7*x + 2
4 - x = 4 - 5*x
7*x - 10 = 4*x + 7
3 - 9*x = 5*x + 2
8 - 4*x = 3*x - 9
6 - 2*x = -10*x - 8
2*x - 3 = 4*x + 1
-5*x - 10 = 5 - 4*x
8*x + 4 = 9*x + 1
3*x + 9 = 2*x - 3
9*x - 4 = 3*x + 3
-6*x - 7 = 4*x + 2
3 - 6*x = 2*x + 5
5*x - 6 = -7*x - 8
2 - 3*x = -7*x - 2
-4 = 3 - 3*x
3*x - 9 = 9 - 2*x
-8 = 6*x - 9
7*x - 9 = 8*x + 6
5*x - 3 = 3
4*x + 4 = -x - 10
1 - 2*x = 3*x - 6
3*x - 1 = 9*x + 3
2*x - 5 = -9*x - 5
2*x + 8 = 7*x - 2
0 = 9*x - 6
-x - 4 = 9*x + 8
6*x + 1 = 6*x + 4
-6*x - 9 = -5*x - 5
7*x - 2 = 2*x + 5
-8*x - 10 = 4 - 2*x
9 - 3*x = 1 - 8*x
-2*x - 1 = -5*x - 1
-2*x = 9*x
2 - 10*x = x - 10
8 - 8*x = 1 - 8*x
2 - 7*x = x - 2
-10*x - 10 = 4*x + 4
5*x + 2 = 2 - x
-9*x - 4 = -8*x - 3
3 - 5*x = 4*x + 2
-2*x - 9 = 7*x - 6
x + 1 = 4 - 7*x
7*x - 5 = 2*x - 2
7*x + 6 = -6
-8*x - 4 = 3*x
4*x - 9 = 4*x - 1
7 - 2*x = 4*x + 5
1 - 9*x = 7 - 3*x
-6*x - 8 = -x - 2
-2*x - 8 = -10*x - 1
6 - 5*x = 3 - 5*x
7 - 3*x = -9*x - 5
4 - 3*x = 2 - 8*x
7*x - 7 = x + 4
9*x + 5 = -10*x - 2
4 - 6*x = 7*x + 7
-8*x - 10 = -9*x - 4
6*x - 7 = 4*x + 8
x - 6 = -3*x - 5
8*x + 4 = 5*x - 9
9*x + 8 = 5*x - 4
6*x + 3 = x - 1
-10*x = 6*x - 2
-8*x - 4 = 5 - 10*x
2 - x = 5*x - 9
3*x + 5 = 7*x + 6
2 - x = -x
7*x + 8 = 7*x - 5


==> sm_datasets/lin-cint-N10000.txt <==
3 - 8*x = -x - 3
2*x + 3 = 7 - 9*x
-4*x - 8 = x + 6
-10*x - 8 = 6*x + 5
-7*x - 8 = 8
2*x + 7 = 3*x + 3
-10*x - 3 = -9*x - 10
1 - 4*x = -6*x - 10
3*x - 4 = -4*x - 9
3*x - 10 = 2*x + 9
5 - 4*x = -x - 2
8*x + 9 = -10*x - 6
2*x + 5 = x + 2
-6*x - 10 = x - 4
3*x + 1 = -3
-7*x - 10 = 5*x + 7
-9*x - 3 = -8*x - 2
5*x - 5 = -3*x - 9
8*x + 6 = x - 10
-2 = 9 - 9*x
4 = 7*x - 10
4*x + 9 = -10*x - 6
9 - 5*x = 9*x - 7
9 - 7*x = 5*x + 1
-10*x - 10 = 9 - x
7*x - 4 = -4*x - 7
3*x + 1 = 3*x - 7
-5*x - 8 = 8*x - 10
3 - 10*x = 2*x - 4
-7*x - 2 = 2*x + 3
2*x + 3 = 7*x + 1
-3*x - 1 = 9*x - 6
x + 3 = 6*x + 1
3*x + 9 = -x
-5 = 3 - 9*x
-x - 8 = -3*x - 8
9*x - 2 = 0
x - 3 = 9*x + 9
3 - 9*x = -3*x - 1
4*x + 7 = 6*x + 8
7*x + 3 = 8 - 9*x
4*x - 8 = -2*x - 8
8 - 7*x = -7*x
5*x - 8 = 7 - 2*x
5*x + 1 = -3*x - 4
3*x + 3 = -10*x
6*x + 3 = 8*x + 7
4*x + 4 = -3
-5*x - 1 = 8*x
7*x + 7 = 1 - 10*x
4 - 3*x = -2*x - 6
2*x + 4 = 5 - 8*x
-10*x = 6 - 7*x
-5*x = -8*x - 7
1 - 9*x = -5*x - 6
5 - 10*x = 7*x - 9
-5*x - 7 = x + 9
9*x + 2 = -5*x - 4
-5*x - 7 = 3 - 2*x
5*x - 2 = 8 - x
-7*x - 9 = 3*x - 1
3 - 8*x = -x - 3
2*x - 8 = -4*x - 3
3 - 10*x = 6*x + 4
4*x + 1 = 8*x + 6
5*x - 8 = 2*x - 1
9 - 10*x = -3*x - 3
-4*x - 8 = 7*x - 1
4 = 2*x - 9
2*x - 1 = x + 1
-5*x - 4 = -2*x - 4
8*x - 7 = -8
8*x + 6 = -9*x - 6
-9*x = 7*x + 2
1 - 5*x = 4 - 10*x
2*x + 4 = -2*x - 3
x - 2 = -7*x - 3
1 - 6*x = -5*x - 5
9*x + 8 = -7*x - 6
7*x + 9 = 4*x + 7
8 - 7*x = 4 - 7*x
1 - 10*x = -9*x - 2
-x - 9 = 7*x + 5
5*x + 6 = 9 - 10*x
3 - 9*x = -2*x - 2
-9*x - 8 = x - 2
3 - 10*x = 3*x - 8
6*x - 7 = 9*x + 9
7 - 7*x = 5*x
3*x + 8 = 5 - 10*x
3 - 8*x = -x - 7
9*x + 4 = -5*x - 6
7 - 10*x = 3*x + 3
2 = -9*x - 9
9*x - 1 = 8 - 5*x
-3*x - 2 = -5*x - 1
x + 9 = 7*x - 10
6 - x = 5*x + 8
6*x - 5 = 5*x - 1
9*x + 2 = 6*x + 8
3*x - 7 = 8 - 10*x
7*x + 9 = 4*x + 1
x + 6 = -5*x - 9
8*x - 2 = 4*x + 5
7*x - 7 = 6*x + 1
-5 = -x
8 - 10*x = 5*x + 8
-4*x - 10 = -6*x
8*x - 3 = -10*x - 6
-4*x - 10 = 5*x + 2
8 - 8*x = -7*x - 1
9 - x = 4*x + 5
1 - 3*x = 9*x - 5
5*x + 6 = 5*x - 6
7*x + 1 = 7*x
-9*x - 10 = x + 5
-4*x - 10 = 3 - 9*x
3 = -4*x - 2
3 - 2*x = -6*x - 3
6*x - 8 = -2*x - 6
4*x - 4 = x + 3
5*x + 1 = 3*x - 10
-2*x - 5 = 4*x + 4
-3 = 6*x + 7
8*x - 8 = -5*x - 6
-x - 8 = -7*x - 2
1 - 8*x = -6*x - 9
-x - 9 = 6 - 9*x
-10*x - 5 = 4*x - 5
3 - 9*x = 7*x - 3
8 - 4*x = -6*x - 6
-x - 4 = 1
6*x - 4 = -5*x - 10
6 - 2*x = 7*x + 2
4*x + 9 = 3*x - 9
2*x + 5 = 2 - 6*x
-x - 7 = 9 - 10*x
9 - 10*x = x
4 - 8*x = 7 - x
6 - 5*x = 7*x - 5
-2*x - 9 = 7*x + 3
x - 9 = 4*x - 5
9*x + 4 = 9*x - 5
-3*x - 7 = 3*x + 5
8*x + 6 = 9*x + 1
8*x - 6 = 8*x + 6
8*x = 6*x - 5
3 - 7*x = 3*x
4 - 7*x = 1 - 8*x
6*x + 7 = 3 - 7*x
9 - 6*x = 4*x + 9
8*x + 6 = 7*x + 2
1 = -4*x - 8
3 - 3*x = 3*x + 2
9 - 9*x = 7*x + 6
5*x + 6 = 7 - 10*x
7*x + 1 = 2*x + 3
4*x - 4 = 4 - 3*x
-10*x - 3 = 9*x + 2
7*x - 3 = 1 - 9*x
6*x + 8 = 2*x - 8
7*x + 7 = 7*x - 3
-9*x - 3 = 4*x + 5
2*x - 6 = 7*x
3*x + 7 = 5*x - 10
3 - 6*x = 3 - 3*x
6*x - 5 = 8*x + 5
-8*x = 4 - 6*x
3*x - 1 = 5 - x
-2*x - 3 = 6*x - 2
-10*x - 2 = 6 - 4*x
-9*x - 1 = -2*x - 3
4 - 7*x = 9*x + 7
6*x - 6 = 7*x + 8
-6*x - 4 = 1
-8 = -2*x - 9
x + 7 = 8 - x
3*x + 6 = -6*x - 10
3*x - 9 = 5*x - 9
3*x - 9 = -7*x - 3
7 - 5*x = -6*x - 9
8*x + 5 = 2 - 8*x
6*x + 3 = 6*x - 2
-10*x - 1 = 9*x - 8
2 - 2*x = -x - 4
2 - 8*x = -4*x - 4
2*x - 9 = -7*x - 6
3 - 9*x = -7*x - 5
-5*x - 3 = 9*x - 7
-3*x - 9 = -2*x - 9
8 - 2*x = -8*x - 8
x - 9 = 8*x - 7
4 - 2*x = 5 - 4*x
5*x - 3 = 1 - 5*x
-7*x - 6 = 4*x + 7
3 - 7*x = 4 - 2*x
-5*x - 4 = 7*x - 2
-4*x - 1 = 4*x
4*x - 2 = 4*x - 5
4*x + 4 = 9 - 5*x
x + 8 = 3*x + 9
1 - x = 2
3*x - 8 = -4*x - 3
-4*x - 4 = -3
4*x + 7 = 4*x - 4
7*x = 6 - 2*x
-6*x - 6 = -9*x - 5
x - 5 = 3*x + 9
-4*x - 9 = 6*x + 5
2 - 5*x = -10
9 - 5*x = -3*x - 7
-8*x = 5*x - 2
-10*x - 5 = -8*x - 2
6 - 9*x = 7*x + 8
-x - 3 = 2*x + 4
-6*x - 3 = -5*x - 5
8 - 5*x = 7*x - 1
5 - x = 5*x + 7
2*x + 3 = -8*x - 7
-7*x - 5 = -10*x - 8
-5*x - 2 = -4*x - 4
9*x + 3 = 7*x + 7
-3*x - 3 = 7*x - 8
-x - 9 = -x - 1
-x - 3 = 5 - 9*x
5*x + 9 = 9 - 7*x
1 = 9 - x
7*x - 10 = 7 - 10*x
-4 = -8*x - 8
-x - 9 = 4*x - 8
7 - 8*x = 2*x + 6
3 = -3*x - 3
-4*x - 7 = 9*x + 7
9*x - 2 = 8*x + 8
3*x + 2 = -4*x - 10
-4*x - 8 = x - 5
5 - 10*x = 7 - 2*x
-2*x = 8*x - 4
6*x + 7 = -3*x - 4
5*x - 4 = 8*x + 5
-3*x - 4 = 5 - 4*x
-10*x - 1 = 7*x - 4
2*x + 2 = 9*x - 2
9 = -9*x - 3
2*x + 2 = 9*x + 1
6*x - 3 = -3*x - 5
6*x - 10 = -9*x - 6
-x - 6 = -3*x - 4
-5*x - 8 = 4 - 5*x
6*x - 5 = 1 - 3*x
4 - 8*x = 9*x - 2
-5*x - 5 = 5*x - 10
4*x - 9 = 8*x - 8
8*x - 10 = -8*x - 2
8*x = -3*x - 6
1 - 4*x = 6*x - 5
1 - x = 9*x - 1
7*x + 5 = 9 - 3*x
8*x - 2 = 7*x - 9
7 - 4*x = -3*x - 9
7 - 8*x = -7*x - 6
5*x - 9 = 4*x + 1
8*x + 3 = -8*x
9 - 7*x = 8*x - 5
x + 1 = 8*x - 4
2*x + 9 = -9*x - 4
-5*x - 4 = 4*x + 4
7*x + 5 = -6
-3*x - 5 = -7*x - 3
-x - 1 = 9*x + 9
-2*x - 2 = 2 - x
3 = 4*x - 10
5*x + 3 = -9*x - 6
5*x + 5 = -4*x - 9
6*x - 5 = -3*x - 2
7*x + 5 = 9*x - 5
-10 = 7 - 3*x
7*x + 8 = 6 - 2*x
7*x - 6 = -10
5*x + 8 = 8 - 10*x
8*x + 6 = -10*x - 9
-7*x - 5 = 9*x + 9
2*x - 1 = 9*x + 5
x - 7 = -5*x - 4
4 - x = -x - 7
-2*x - 7 = 9*x + 9
3*x + 4 = 6 - 4*x
-9*x - 2 = 2*x - 9
7*x + 7 = 6 - 5*x
7 = 2 - 3*x
2 - 3*x = 4*x - 3
4*x + 4 = 4*x - 4
5*x + 9 = 4 - 5*x
-9*x - 10 = 4
5*x - 10 = 4*x + 2
6*x + 1 = 1 - 6*x
4 - 4*x = -3*x - 10
7 = 8*x - 7
-5*x - 4 = 2*x + 5
5*x - 9 = -4*x - 9
2 = 4*x + 2
2*x - 10 = -3
4*x + 2 = x - 8
3*x + 8 = 6 - 10*x
6 = 2 - 5*x
2*x - 1 = x - 4
6*x - 7 = 3 - 8*x
x + 3 = -10
6 - 2*x = 6*x + 2
4 = -6*x - 3
-4*x - 3 = x - 8
7*x - 3 = 7 - 5*x
8 - 3*x = -x - 3
-5*x - 5 = 5*x + 2
6*x + 4 = 4*x + 9
3*x - 10 = x - 2
8*x - 4 = 7*x - 8
-2*x - 9 = 6*x - 10
4*x = 7*x - 5
9*x + 4 = 2*x + 5
-10*x = -8*x - 5
4 = 3 - 3*x
-9*x = x - 5
3*x + 3 = 3*x + 5
-8*x - 5 = -x - 8
3*x + 9 = -8*x
-4 = -5*x - 8
4*x - 2 = -9*x - 1
-7*x - 1 = 8*x - 2
8*x + 5 = -2*x - 4
-8*x - 4 = -10*x - 9
-2*x - 6 = 9*x - 2
3 - 7*x = x + 9
5 - 8*x = 3*x - 4
-3*x - 7 = 4*x - 4
7*x - 10 = 3 - x
9*x + 3 = -5*x - 8
8 - 5*x = 6 - 8*x
7 - 3*x = 4*x - 6
x + 7 = -3*x - 5
3 - 5*x = 8*x - 10
2*x - 3 = x
8*x - 1 = -6*x - 7
5*x + 2 = 8
5 - 5*x = x - 8
2 - 9*x = 3*x - 7
9*x - 2 = 2*x + 2
7*x + 6 = -5*x - 3
8 - 2*x = 7*x - 6
5*x - 8 = 5*x + 9
5*x + 4 = 9*x - 9
4*x - 9 = 7 - 2*x
9*x + 9 = -7*x - 5
-5*x - 7 = 8 - 9*x
2*x + 4 = -2*x - 6
-9*x - 6 = 6*x + 2
2*x - 6 = 6*x + 3
2*x + 3 = -2*x - 3
-5*x - 5 = 2*x + 8
2*x + 9 = 2*x - 4
3 - 6*x = 3*x + 2
-9*x - 6 = 8*x - 2
4*x = 9*x + 3
x + 4 = -2*x - 10
5 - 6*x = 7 - 10*x
-9*x - 8 = 3*x + 9
9*x - 10 = 8 - x
7 - 8*x = 2 - 6*x
-6*x - 4 = 8 - 7*x
4*x + 3 = 2*x - 4
-5 = 3 - 5*x
-6*x - 1 = 5*x + 9
3 = -5*x
7 - x = -2*x - 9
4*x - 2 = -8
9*x - 6 = 4 - 3*x
6 - x = 5*x - 5
-4*x - 9 = 7 - 8*x
9 - 9*x = 5*x + 3
4*x - 1 = 3 - 10*x
2*x + 4 = 1 - 5*x
-10*x - 6 = 2 - 3*x
6*x + 2 = 5 - 7*x
4*x - 8 = -8*x - 10
5*x - 6 = 9*x + 2
-10*x - 4 = 2 - 9*x
-4*x - 2 = -x - 10
9*x + 9 = 5 - 10*x
-5*x - 3 = 5*x
1 = 4 - x
7*x - 7 = x - 9
2 - 9*x = 9*x + 9
4*x - 9 = 4 - 5*x
3*x + 4 = 7*x - 1
8*x + 1 = 8 - 5*x
9*x - 8 = 8 - 7*x
-6*x - 3 = -5*x - 6
4 - 8*x = -3*x
3 - 7*x = 6*x - 7
8*x + 8 = -2*x - 7
9 - 2*x = 7*x + 7
3 - 9*x = 8*x - 3
4*x + 5 = -1
9*x = -10*x - 1
-2*x - 9 = -2
-8*x = -6*x - 3
9*x - 7 = 7*x
5 - 2*x = 8*x - 8
-9*x - 8 = 4*x + 6
5*x + 8 = x - 6
1 - 10*x = 8*x + 8
5*x - 5 = 7 - 3*x
1 - 3*x = -3
8*x - 8 = 7*x - 8
7*x + 9 = -5*x - 4
-x = 9*x - 6
7 - 4*x = -7*x - 8
-9 = 2 - 3*x
5*x - 5 = 7*x + 5
8*x - 9 = -6*x - 2
8 - 5*x = 2*x + 7
-x - 9 = 8*x + 8
9 - x = 2 - 5*x
9 - 8*x = 7 - 9*x
3*x - 5 = x - 5
4*x - 2 = -3*x - 1
7*x + 5 = 9*x - 10
x - 2 = 7 - 2*x
5 - 5*x = -7
7*x - 3 = 7*x - 4
-8*x = -10*x - 10
6 - 9*x = 9 - 8*x
2*x + 6 = -10*x - 1
9*x + 5 = 8*x - 5
-3*x - 9 = 9*x - 9
0 = -7*x - 1
-4*x - 1 = 4*x - 4
9*x - 10 = 8*x - 5
2*x + 1 = 7
-6*x - 10 = 2*x - 8
2*x - 1 = 7*x - 3
-x - 9 = -2*x - 6
-7*x - 9 = 9*x + 4
3*x + 2 = 2*x
2*x + 7 = 3*x + 9
-2*x - 4 = -8*x - 3
-3*x - 2 = 3 - 6*x
3*x - 3 = 3 - 7*x
-5*x - 7 = 2*x + 3
-9*x - 2 = 2*x - 4
-x - 10 = 5*x - 8
6*x - 1 = 7*x + 1
9*x - 6 = 9 - 5*x
8 - 7*x = 3*x - 4
6*x = x - 7
8 - 3*x = 4*x - 3
x - 5 = x + 9
4*x + 3 = 5*x - 6
5*x - 10 = 8*x + 9
4 - 5*x = 5*x + 1
2*x + 3 = 2*x + 3
6*x - 6 = 9*x + 4
5 - 5*x = 6*x - 3
7*x - 9 = 4 - 7*x
3*x - 6 = -3*x - 4
7 - 6*x = -7*x - 2
x - 8 = 5 - 10*x
9*x + 1 = 4*x - 7
x - 4 = 9*x - 4
8*x - 8 = -3
-7*x - 9 = 6*x - 3
-10*x - 10 = 3*x
9*x + 2 = 8
-9*x - 6 = -4*x - 6
2*x + 3 = 9 - 8*x
-2*x - 10 = 2*x + 5
-7*x - 4 = 7*x - 9
-2*x = -8*x - 10
-6*x - 5 = -3
6 - 4*x = x - 10
-6*x - 7 = 4*x + 3
-9*x - 1 = 5 - 10*x
-5*x - 4 = 7*x - 1
2*x = -3*x - 8
3*x - 3 = -10*x - 2
9*x + 4 = 5 - 2*x
4*x + 6 = 4*x
9*x + 7 = 7*x + 1
6*x + 9 = 2 - 9*x
4 - x = -7*x - 3
-3*x - 7 = -1
-6 = -2*x - 1
9*x - 1 = 5*x + 7
4*x - 10 = 2*x - 4
4 - 8*x = -5*x - 9
6 - 5*x = x + 5
4*x - 4 = x - 5
-4*x - 10 = 4 - x
8*x - 10 = 3 - 6*x
-6*x - 1 = 9 - 9*x
2 - 6*x = 9*x - 5
9*x + 3 = -7*x - 3
x + 2 = 7*x - 5
x - 9 = -5*x - 2
-3*x - 1 = x + 3
-8*x - 4 = -5*x - 3
6*x - 7 = -5*x - 7
4*x - 2 = 8
-10*x - 6 = 8 - 8*x
5*x - 3 = x + 3
9*x + 7 = 9*x - 3
-4*x - 10 = 6*x + 6
4 - 10*x = 9*x - 7
4 - 8*x = -10*x - 9
x - 9 = -2*x - 3
8 - 7*x = -9*x
-2 = x + 6
4 - 10*x = 4 - 6*x
-5*x = 3*x - 6
-10*x = 9 - 9*x
7*x - 7 = 5*x - 4
-4*x - 9 = 3*x + 8
-8*x - 1 = -5*x - 9
x - 10 = -4
6*x = 8*x - 9
4*x - 3 = 3 - 3*x
9 - 4*x = -3*x - 8
-3 = -2*x - 3
-10*x - 5 = 8 - 5*x
3 - 3*x = -5
3*x + 3 = 5 - 9*x
-7*x - 10 = 8*x + 6
9 - 4*x = -2*x - 3
8*x - 9 = x + 5
x + 2 = -3*x - 8
2*x + 1 = 2 - 5*x
6 - 9*x = 9*x + 1
9*x - 2 = 3*x - 5
-2*x - 10 = x - 3
8*x + 8 = 4*x - 2
9 - 8*x = 5*x - 2
-4*x - 4 = 8
1 - 4*x = 7 - 2*x
9 - 7*x = 9*x - 4
7 - 5*x = 3*x - 9
5 - 6*x = 5 - 8*x
-4 = 8*x + 9
4*x + 1 = 7*x + 8
9*x - 4 = -7*x - 4
-10*x - 2 = 6*x - 2
-10*x - 3 = 7*x + 2
1 - 10*x = 7 - 9*x
9*x - 6 = -7*x - 6
4*x - 1 = -9*x - 4
x - 10 = -2*x - 3
8*x - 6 = x - 6
-10*x - 2 = 8*x - 10
5 - 2*x = 8 - 10*x
-5*x - 2 = x - 7
x - 2 = 9*x - 6
5 - 9*x = -6*x - 1
3 = 2 - 9*x
7 - 3*x = 5*x - 5
-9*x - 1 = -10*x - 5
-3*x - 9 = 6*x + 9
8 - 8*x = -4
-3*x - 5 = 5*x + 8
5*x - 10 = 6 - 5*x
5*x + 6 = -10*x - 10
7 - 8*x = -2*x - 3
7*x + 1 = -6*x - 10
x - 4 = 6*x + 1
6*x - 9 = 7*x + 8
x + 9 = 3 - 3*x
9 - 3*x = 2 - 10*x
-5*x - 10 = 2*x - 6
2*x + 2 = -5*x - 7
3*x - 3 = 8 - 7*x
1 = 2*x
9 - 5*x = 7*x + 4
4*x + 7 = 3*x
9*x + 4 = -10*x - 6
-10*x - 7 = -4*x - 7
6*x + 7 = -5*x - 5
5*x + 7 = 5 - 7*x
4*x + 8 = 6*x - 8
3*x - 3 = -7*x - 7
6 - x = -4*x - 6
-6*x - 3 = 9*x - 3
9 = 9*x + 7
-6*x - 2 = 1 - 2*x
-6*x - 5 = 2*x + 8
9 - 3*x = 2 - 2*x
-7*x - 10 = 9*x - 4
6*x - 3 = 4*x + 5
-x - 5 = 5*x - 9
6 - 3*x = 7 - 6*x
4 - 6*x = 3*x - 1
9 - 2*x = 8*x - 9
-9 = 4*x + 4
5 - 6*x = 2*x + 7
6*x + 1 = -7*x - 9
-3*x - 10 = -7*x - 4
6 - 6*x = -3*x - 8
6 - 3*x = 1 - 4*x
3*x + 6 = 4*x - 9
1 - 4*x = 5*x - 1
7*x - 6 = 2 - x
-7*x = x - 5
3*x + 9 = 5
2 - 8*x = 6 - 4*x
6 - 7*x = 2*x - 8
2*x + 4 = -4*x - 9
7*x + 2 = 6*x - 5
7*x + 1 = 8 - 4*x
-8*x - 10 = -8*x - 8
9*x - 1 = 7*x
7*x + 8 = -4
-7*x = 7 - 2*x
-3*x - 10 = -4*x - 3
4*x + 1 = -3*x - 7
6 - 8*x = 3*x + 3
4 - 9*x = -7*x
9 - 9*x = 4*x - 7
4*x + 5 = 4 - 8*x
4 - 4*x = 8*x + 6
3 - x = -10*x - 4
-7*x - 9 = -10*x - 2
9*x + 1 = 5*x - 8
6*x + 8 = 4*x - 3
2*x - 5 = -x
8*x - 9 = -10*x - 7
-7*x - 5 = 8*x - 8
2*x + 9 = -7
9*x - 4 = -10*x - 6
7 - 7*x = 7*x - 2
4*x - 4 = -6*x - 3
5*x + 2 = 7*x - 2
1 - 9*x = 9*x - 10
9 - 2*x = -3*x - 10
3 - 5*x = 6*x - 10
7*x - 3 = x + 3
3 - 9*x = -4*x - 9
9*x - 5 = 8*x - 8
-9*x - 7 = 5 - 5*x
-x - 5 = -9*x
-6*x - 8 = 1 - 6*x
-9 = 4*x - 2
-7*x - 6 = 6*x
9*x - 10 = x - 8
5*x + 4 = 1 - 3*x
2*x + 1 = x + 2
6*x - 6 = 3 - 7*x
6*x - 2 = 3*x + 8
3*x - 8 = 5*x - 8
6*x - 6 = -x - 9
8 - 7*x = 8*x + 3
7 - 6*x = -3*x - 1
-9*x - 6 = 4*x
9 - 7*x = -2
1 - 7*x = 7*x + 8
-10*x = -3*x - 2
3 = 4 - 7*x
5*x + 4 = -2*x
3*x + 4 = 9*x + 1
4*x - 5 = 4*x - 4
-6*x - 6 = 5 - 6*x
2*x - 3 = -10*x - 1
4 - 7*x = -5*x - 4
6*x - 1 = -3*x - 5
4*x = 3
x - 4 = x + 7
7 - 3*x = 9 - 3*x
4*x + 5 = 7 - 6*x
2*x + 7 = 2*x - 5
-2*x - 10 = -x - 9
5*x - 9 = 7*x - 6
-6*x - 3 = 6 - 6*x
9*x - 4 = 4*x + 8
7*x - 1 = x - 10
3*x - 5 = 9*x + 5
5*x - 10 = 9*x - 4
6*x - 10 = -10*x - 10
5*x + 1 = x + 3
4 - 3*x = -8
-2*x - 2 = -2*x - 7
-7*x - 8 = -5*x - 5
-8 = 1 - 9*x
1 - 4*x = 5 - 7*x
-4*x - 2 = -6*x
x - 8 = 3 - 4*x
-4*x - 4 = 3*x - 2
-x - 1 = 7 - 2*x
9 - x = 4 - 7*x
3*x + 9 = 9 - 3*x
5 - 5*x = 3 - 10*x
-x = -4*x - 9
-7*x - 9 = 8*x
4 - 4*x = 2*x + 2
9*x + 2 = 3*x + 2
x - 8 = -8*x - 7
1 - 4*x = 9 - 9*x
-3 = 3 - 5*x
6*x + 2 = -7*x - 2
x + 3 = 6*x - 1
2 - 8*x = 2*x - 4
x - 10 = 7*x + 9
2 - 5*x = 6*x + 4
7 - 4*x = 5*x + 8
-3*x - 1 = 4*x + 6
9*x - 7 = 9*x - 7
4 - 8*x = -2*x - 4
4*x - 8 = 3*x - 7
3*x - 9 = 6*x - 2
4*x - 3 = -x - 9
2*x - 5 = 5 - 5*x
-2*x - 7 = -10*x - 7
x + 3 = 9*x - 7
2*x - 10 = 2 - 2*x
2*x - 9 = 2*x - 6
9 - 4*x = 8*x + 4
9*x - 9 = 5 - 8*x
x = -2*x - 6
-2*x - 4 = -5*x - 2
6 - 5*x = -5*x - 8
x - 3 = x - 10
-9*x - 9 = -6*x - 9
4*x = 3 - 8*x
5*x - 4 = 2*x + 6
3*x - 4 = 8*x + 6
-3*x - 6 = x + 7
-3*x - 2 = 9*x + 3
6 - 8*x = -2*x - 7
2*x = -9*x - 2
8*x + 9 = -6*x - 10
4*x + 7 = 7 - 2*x
2 - 4*x = -7*x - 6
-4*x - 5 = x - 3
-3*x - 8 = 1 - 8*x
-2*x - 10 = 7*x + 3
1 - 10*x = 9*x - 10
-7*x - 7 = 3 - 10*x
-6*x = 9*x + 8
x - 10 = 2*x + 6
2 - x = 9*x + 3
-10*x - 9 = 6 - 4*x
8 - 4*x = 7*x + 2
9*x - 2 = 5*x - 8
6 - 8*x = 7 - x
8 - 4*x = x - 3
9*x - 10 = 7*x - 10
-7*x - 9 = -4
4*x - 9 = 1 - x
-2*x - 9 = x - 2
-2*x - 5 = -7*x - 6
-8*x - 3 = x + 3
-3*x - 1 = -5*x - 10
7 - 8*x = 6*x + 4
-x = 6*x - 9
-9*x - 8 = -6
7*x - 2 = 2*x - 8
5*x + 7 = 6*x + 4
-4*x - 3 = x - 2
3 - 3*x = -8*x - 6
3*x + 7 = 6 - 4*x
6*x - 7 = 3*x + 9
1 - 6*x = -3*x - 5
8*x - 4 = 7 - x
5 - 4*x = 6*x - 1
-4*x - 2 = 3 - 6*x
8*x - 9 = 2*x + 6
7*x - 10 = 3*x - 3
6*x - 3 = 7 - 2*x
-6*x - 4 = 4*x + 9
7*x + 4 = 8 - 3*x
9*x + 5 = 6*x + 1
2 - 2*x = -2*x - 10
7 - 7*x = 6*x - 3
4 - 8*x = 8*x - 4
6 - 5*x = 4*x + 3
-2*x - 10 = -10*x - 7
6*x + 3 = 6*x + 4
2 - 6*x = 5*x - 8
8*x + 8 = x - 2
-8*x - 4 = 2*x - 3
-3*x - 1 = -4*x - 3
-2*x - 2 = -10*x - 5
-8*x - 2 = 6*x + 6
9 - 10*x = 7*x + 9
-7*x - 2 = -4*x - 2
-7*x - 10 = x - 9
-9*x - 7 = 5*x + 9
1 = 8*x - 1
-8*x = -5*x - 1
5*x + 2 = 3 - 2*x
4*x + 1 = -6*x - 7
-9*x - 2 = 5
-3*x - 4 = -3*x - 10
1 - 6*x = 8 - x
4*x + 8 = 4*x - 6
6*x - 5 = 3*x + 8
6 - 9*x = -2*x
-4*x = 8*x - 2
-3*x - 8 = x - 3
-3*x - 9 = 3 - 5*x
4*x - 2 = 6 - 10*x
9 - 3*x = -10*x - 4
4 - 7*x = 8*x + 9
3*x + 1 = -6*x - 9
7*x = 7 - 10*x
5 - 8*x = 8*x - 6
-5*x - 8 = -8*x - 7
-2*x - 10 = 8*x - 4
-5*x - 10 = 5*x + 1
-6*x - 5 = 1 - 4*x
-9*x - 8 = 3 - 8*x
-3*x - 10 = 8*x + 5
0 = 6 - 9*x
6 - 7*x = x + 6
6 - 3*x = 3*x + 3
5*x + 8 = 5 - 7*x
2*x + 6 = -8*x - 8
7*x + 4 = -10*x
9 - 7*x = 1 - 3*x
2*x - 9 = -9*x - 6
3 - 2*x = -4*x - 10
-7*x - 9 = 3*x - 10
-3*x - 4 = -9*x - 4
-5*x - 10 = -4*x - 3
6*x + 5 = 6*x + 4
3*x - 10 = x - 2
8*x - 3 = -2*x - 5
-8*x - 4 = -7*x
8 - 2*x = -6*x - 8
5*x - 1 = 8 - 2*x
x - 2 = -3*x - 6
-2*x - 3 = 6 - 2*x
x - 10 = 6*x + 3
-6*x - 3 = 2 - 8*x
6 - 7*x = 6*x - 8
-9*x - 8 = -6*x - 8
4*x - 3 = 6*x - 5
3*x + 8 = 6*x + 4
9*x - 10 = -8*x - 4
4 = 6*x - 6
5*x - 7 = 7 - 7*x
9*x + 5 = 4 - 10*x
6 - 3*x = -x - 4
x - 1 = 4*x + 8
x - 5 = -4*x - 3
9*x - 1 = 2 - 7*x
2 - x = -8*x - 3
8*x + 6 = 5*x - 5
-3*x - 4 = -4*x - 4
-8*x - 8 = -4*x - 5
8*x + 4 = 9*x - 2
-4*x - 10 = 1 - 5*x
5 = 8 - 2*x
-x - 1 = 5*x + 3
x - 4 = 7*x - 5
-2*x - 8 = -7*x - 10
-7*x - 8 = -3*x - 7
2*x - 3 = 4*x + 6
-5*x - 10 = -10*x - 6
-4*x - 8 = 5*x - 8
-1 = -8*x - 5
-5*x - 1 = 7*x + 9
7*x + 9 = 3*x - 1
3 = -x - 5
x - 10 = 8*x - 1
-8*x - 9 = 9 - 6*x
-1 = 9*x - 10
8*x + 4 = 5
6*x - 9 = -5
2 - 8*x = -8*x - 8
-10 = 3 - x
-10*x = 4 - x
-7*x - 7 = 7 - 6*x
3*x + 7 = 8 - 10*x
-6 = x - 10
9*x - 6 = 7*x + 5
5*x - 10 = -3*x - 1
-3*x - 10 = 4 - 3*x
3 - 3*x = 3*x + 6
-7*x - 8 = 9*x - 5
6 - 10*x = -7*x - 4
5 - 6*x = 3*x - 8
8 - 9*x = 1 - 9*x
2*x - 5 = 3*x - 2
6 - 7*x = 4*x - 9
-7*x - 1 = -8*x - 7
x + 7 = 9*x - 2
x - 2 = 4 - 8*x
4 - 8*x = 7*x + 5
-5*x - 7 = -3*x - 8
7*x - 4 = 5*x + 7
-2*x - 5 = 4 - x
-5*x - 1 = 9 - x
4 - 3*x = 2 - 5*x
9*x - 1 = -5*x - 3
-8*x - 5 = x - 9
-8*x - 3 = 4 - 10*x
-8*x - 5 = -x - 8
2 - 2*x = -9*x - 1
-10*x - 3 = 4 - 3*x
-x - 8 = -6*x - 10
3*x - 4 = x + 4
7*x + 1 = -6*x - 9
5 - 6*x = 7 - 7*x
2 - 9*x = -4*x - 1
3 - 7*x = 8*x - 5
6*x + 5 = 7
3*x - 2 = 9 - 9*x
1 - 4*x = x + 2
-x - 8 = 4*x + 2
-7*x - 4 = 8*x + 4
7*x - 2 = 9*x - 3
6 - 10*x = 5 - 5*x
-3*x - 8 = -8*x - 3
9 - 6*x = 2*x + 8
1 - 3*x = 3*x - 5
-7*x = x - 3
4*x - 9 = 8 - 4*x
-x - 7 = 4 - 8*x
-7*x - 3 = 6 - 6*x
-7*x - 2 = 8 - 5*x
7 = 3*x - 7
9*x - 8 = 4*x - 7
5*x - 6 = -5*x - 5
3*x - 5 = 8*x
-4*x - 1 = 2*x + 7
6 - 6*x = 9*x - 5
9*x + 9 = 6*x - 9
-2*x - 10 = -4*x - 8
-4*x - 3 = -3*x - 7
9 = 5 - 3*x
-7*x - 5 = -4*x - 5
6*x - 2 = 9*x - 9
9*x + 6 = 7 - 4*x
6*x - 9 = 1 - x
-1 = 6*x - 10
6 - 6*x = x + 9
5*x - 7 = 4*x - 10
4 - 3*x = 6
3*x + 2 = 8*x + 2
-5*x - 2 = -7*x - 8
-6*x - 4 = 8*x - 6
-8*x - 3 = -2*x - 9
x + 3 = -6*x - 4
4 = 2 - 6*x
-7*x - 10 = -8*x - 5
5*x - 6 = 2*x + 6
x - 4 = 8 - 7*x
-7*x - 7 = 8*x - 10
8 - 6*x = 6*x + 6
-5*x - 5 = 8*x - 7
-4*x - 1 = -9*x - 9
-5*x - 4 = 7*x + 1
4*x - 10 = 3*x - 2
6*x + 4 = -2*x - 2
2*x + 1 = 7 - 2*x
6 - 10*x = 1 - 8*x
3 - 6*x = -10*x - 9
6*x + 1 = 8*x - 5
-5*x - 6 = 7*x + 6
9*x - 2 = -2*x - 6
6*x - 1 = 4*x - 1
8*x + 5 = 8*x + 9
6*x - 6 = 8 - 4*x
6 - 5*x = x + 9
7*x - 4 = x - 1
6*x + 8 = -4*x - 7
-8*x - 10 = 8*x
-6*x - 2 = 2
9*x + 1 = -3*x - 10
8*x = 6*x + 2
6*x = 8*x - 1
-5*x - 7 = -x - 4
2 - 5*x = -x - 3
4*x + 3 = 6*x - 6
4 - 10*x = 6*x + 9
4*x + 2 = 9*x + 2
-6*x - 10 = -6*x - 1
3*x - 6 = -6*x - 10
-9*x = 6*x + 6
5*x - 9 = 2*x - 1
x + 3 = -10*x - 9
6*x - 7 = 1 - 4*x
-x - 2 = 6*x - 3
-5*x - 1 = -4*x - 6
9*x - 1 = -6
-3*x - 3 = 7 - x
x + 2 = 2*x - 8
1 - 5*x = 5 - 4*x
-4*x = 9*x - 6
-5*x - 7 = 9 - 7*x
5*x = 7*x + 3
5*x + 1 = 9*x + 8
1 - 10*x = 3*x + 6
2*x - 10 = -8*x - 6
-6*x - 2 = 7*x + 4
3*x + 6 = 2 - 2*x
8 - 6*x = 2*x - 8
7*x + 5 = -5*x - 8
4*x - 7 = -8*x - 3
7*x + 5 = 9 - 4*x
3*x + 8 = -6*x - 8
x - 8 = 2 - 2*x
3 = x - 5
5*x - 3 = -5*x
3 - 2*x = 8*x + 4
3*x + 9 = 2*x - 3
-8*x - 8 = 4*x + 4
-5*x - 9 = -7
x - 6 = 6*x + 6
4*x + 4 = 2 - 4*x
-6*x - 1 = 2*x - 8
3 - 2*x = -3*x - 6
5 - 8*x = 5 - 2*x
5*x - 4 = 6*x - 6
2*x - 8 = -2*x - 10
4 = 3*x - 2
-3*x - 2 = 5*x - 8
-x - 9 = 3*x - 2
3*x + 6 = 3*x + 8
6*x + 6 = -10*x - 10
-9*x = 7*x + 8
-10*x - 1 = -10*x - 2
5 - 7*x = 6*x - 6
4*x + 1 = -9*x - 3
-5*x - 8 = 3
1 - 6*x = 2 - 9*x
9*x + 8 = x + 5
8*x - 8 = x - 10
1 - 9*x = 6*x - 2
-3*x - 4 = 6*x - 3
6*x = 3*x - 2
8 - 7*x = 5 - 5*x
2 - 5*x = 5*x + 6
-9*x - 8 = 5*x + 8
x + 9 = -9*x - 2
2*x - 7 = 6*x - 4
2 - 5*x = 7 - 9*x
9*x + 7 = 6 - 3*x
8*x + 6 = 7*x - 4
6 - 9*x = -6*x - 7
2*x + 3 = 4*x + 9
9*x - 10 = 7*x - 8
5*x - 5 = 9*x - 4
8*x + 1 = 6*x - 7
5 - 6*x = 7*x + 8
-9*x - 6 = 4 - 6*x
7*x - 2 = x + 4
-9*x - 6 = 2 - 5*x
1 - 9*x = -3*x - 5
7*x + 7 = 5
-4*x - 1 = 4*x + 9
4*x = -8*x - 2
7*x - 1 = 6 - 8*x
4*x + 1 = -x - 8
5 - 10*x = -8*x - 7
4*x + 6 = 4*x + 4
4*x - 5 = -7*x - 5
-x - 5 = 3 - 7*x
7*x + 5 = 7 - x
-7*x - 2 = 5*x + 6
3*x - 2 = 8*x + 6
7 - 6*x = 0
1 - 5*x = 4*x - 5
2*x - 3 = 6 - 8*x
5 - 6*x = -4*x - 8
x - 6 = 9*x - 2
9*x + 8 = -6*x - 10
8*x - 9 = -6*x - 6
3*x - 1 = -10*x - 3
-6*x - 1 = 9
-x - 4 = -7*x - 6
9*x = 4*x + 7
3 - 10*x = -10
5*x - 8 = 7*x + 9
6*x + 5 = x - 1
-10*x - 6 = 6 - 5*x
9*x + 2 = 6*x + 5
4*x - 2 = 6*x + 6
1 - 9*x = 4 - 3*x
8*x - 9 = -x - 8
7*x - 7 = -3*x - 1
-2*x - 2 = 5 - 6*x
5 - 10*x = 5*x - 4
7*x - 3 = -3*x - 3
-10*x - 3 = 7 - 9*x
x - 3 = 6 - 10*x
9*x - 9 = 3*x - 5
-6*x - 3 = -7*x - 1
2*x + 5 = 3*x + 8
6 - x = 9 - 9*x
2*x + 3 = 6 - x
-2*x - 1 = 6
-x - 3 = 4*x - 1
-4*x - 4 = 9*x + 3
8 - 7*x = 7*x - 1
6*x + 6 = 4*x + 3
-8*x - 1 = 6*x - 1
-6*x - 2 = 9 - 6*x
6*x - 3 = -3*x - 2
5*x = -6*x - 5
6*x - 10 = 3*x + 5
5*x + 1 = 2*x + 4
x + 2 = 3*x - 3
3*x + 4 = 5*x + 5
9 - 5*x = 4*x - 5
-4*x - 6 = 3*x - 3
-10*x - 5 = 3*x - 1
4*x + 2 = 9*x + 8
5*x + 8 = -x - 7
-9*x - 3 = -3*x - 2
-3*x - 3 = 3 - 6*x
x - 3 = -7*x - 3
x + 8 = 8*x + 1
3*x - 2 = 5 - x
3*x + 1 = 7*x + 6
2*x + 9 = x + 6
9*x - 7 = 3*x + 4
6*x - 7 = 6 - 4*x
-6*x - 9 = -2*x - 3
2*x - 2 = 5*x + 7
-2 = 2*x - 6
-8*x - 10 = -8*x - 7
-6 = 1 - 4*x
4*x - 4 = 3*x + 6
9*x = 6*x - 6
1 - 6*x = -4*x - 1
-3*x - 1 = 4 - 7*x
3*x + 8 = 2*x - 6
-7 = 6*x - 7
2 - 4*x = 3*x + 2
6 - 6*x = -x - 3
x - 2 = 2 - 7*x
7 - 8*x = -x
-5*x - 9 = 6*x + 8
-3*x - 5 = -2*x - 7
2 - 9*x = 9 - 3*x
8*x - 7 = 8 - x
2 - 10*x = 2*x - 5
-10*x - 4 = x + 9
2*x + 4 = 8 - 8*x
8*x + 7 = 5 - 4*x
-4*x - 9 = 7 - 3*x
8 = 6*x - 8
9 - 8*x = -2*x - 8
-6*x - 2 = 8 - x
-2*x - 6 = 3*x - 5
-x - 6 = 7*x + 6
-6*x - 7 = 4 - 5*x
-9*x - 3 = 2 - 4*x
-4*x - 4 = -9*x - 10
-2*x - 6 = 8*x + 6
-3*x - 10 = 4 - x
5*x = 5*x + 8
-6*x - 7 = 6 - 4*x
4*x + 8 = -9*x - 3
9*x + 4 = -4*x - 7
-5*x - 7 = 4*x - 10
3*x + 3 = -9*x - 2
-x - 9 = 7 - 2*x
x + 6 = 3 - 3*x
-4*x = x - 9
2*x - 9 = x + 9
5 - x = 4*x + 8
-2*x - 4 = -x - 7
-2*x - 10 = 1 - x
7 - 5*x = 2*x - 8
-x - 6 = 7 - 7*x
4*x + 3 = 3*x + 4
x - 3 = 3*x
2*x = -3*x - 9
1 - 4*x = 8 - 8*x
x - 1 = 7*x - 7
x - 10 = -8*x - 10
3*x + 7 = -8*x - 8
-6 = -8*x - 10
-4*x - 10 = 2*x + 2
2 - 3*x = -x - 7
9*x + 9 = -x - 2
-6*x - 2 = x + 3
-2*x - 4 = 5*x - 5
-9*x - 8 = 8*x + 9
4*x + 8 = -8*x - 8
x + 4 = 6*x + 3
4*x + 5 = 2 - 2*x
-6*x - 8 = 3 - 10*x
-6*x - 10 = -10*x - 7
6*x + 2 = 8*x
5*x - 8 = 3 - 4*x
4*x - 3 = 3
4 - 8*x = 4*x + 6
-3*x - 4 = -7*x - 10
-6*x - 8 = 9*x + 9
4*x + 1 = 7 - 5*x
-2*x - 8 = 7 - 6*x
5*x + 4 = 2*x + 8
-4*x - 6 = 2*x - 6
-2*x - 2 = 6*x - 6
4 - 5*x = -7*x - 9
5 - 4*x = -6*x - 10
5 - 6*x = 2 - 3*x
5 = 4*x - 3
-5*x = 9*x + 9
8 - 5*x = -2*x - 4
2*x - 1 = -7*x - 1
9 - 7*x = 1
6*x - 2 = 2 - 5*x
-5*x - 8 = 9 - 10*x
-4*x - 7 = 5*x - 2
7*x + 5 = 4 - 2*x
2 - 7*x = -3*x - 7
8*x - 1 = 2*x - 5
6 - 6*x = -6
2*x + 3 = -5*x - 9
3*x + 9 = 3*x - 5
-4*x - 5 = -10*x - 8
2*x - 6 = -2*x - 3
5 - 5*x = 2*x + 5
5*x - 2 = 2 - 10*x
5 - 3*x = -8*x - 1
3 - 7*x = 6*x - 5
7*x - 6 = 5*x - 2
6 - 5*x = -6*x
2*x + 7 = -7*x - 5
1 - 9*x = 6 - 3*x
2*x + 1 = -x - 4
3*x - 6 = 1 - 5*x
3*x + 7 = -10*x - 4
-x - 8 = 8*x - 4
3 - 8*x = 8*x - 9
-6 = -9*x - 4
6*x + 5 = -3*x - 6
9 - 4*x = 6 - 9*x
7*x - 6 = -6*x - 5
-6*x - 7 = 3*x - 9
5*x - 7 = -5*x
4*x - 10 = -7*x - 3
-9*x - 10 = 8*x + 9
-4*x - 10 = 6 - 5*x
6*x + 6 = 5 - 8*x
x + 5 = 5 - 4*x
-10*x - 1 = -5*x - 9
3 - 6*x = -9*x - 4
3 = -6*x - 3
-8*x - 1 = -x - 7
9*x + 2 = 7*x + 3
-6*x = 2*x - 7
x - 2 = 7*x - 10
8*x - 7 = 1 - 9*x
9 - 3*x = 4*x - 5
7*x - 2 = 5 - x
9*x - 8 = -5*x - 4
3 - 10*x = 2 - 10*x
6*x - 5 = -3*x - 4
3 - 2*x = -2*x - 4
x - 2 = -7
-4*x - 2 = 9*x + 9
-7*x - 2 = -3
2 - 6*x = 8*x - 3
-2*x - 10 = 4*x + 8
6 - 7*x = x - 10
-5*x - 8 = 3 - 5*x
-2*x - 5 = -9*x - 2
3*x + 6 = -6*x - 8
2 - x = 5*x + 5
7*x - 8 = 8*x + 5
-5*x - 9 = 1 - 3*x
1 - 7*x = -7*x - 7
7*x + 3 = -x - 9
5*x + 3 = -8*x - 8
-x - 5 = 7 - 7*x
-3*x - 8 = 4 - 10*x
4 - 7*x = 2*x - 6
3*x + 2 = -8*x - 8
6 - 7*x = -x - 7
9*x + 4 = -6*x - 7
-x - 2 = 5 - 5*x
1 - 7*x = 4*x - 4
5*x + 2 = 7*x + 1
x + 5 = 5*x
2*x - 8 = -5*x - 2
8*x - 6 = -5*x - 6
2*x + 3 = 3 - x
9*x - 1 = x - 1
-5*x - 8 = 9 - 8*x
7*x - 5 = 9*x + 4
8*x - 5 = -3*x - 4
8 - 9*x = -2*x
1 - 9*x = 4 - x
-7*x - 5 = x - 3
-2*x - 10 = 4*x + 4
-2*x - 7 = 7 - 9*x
-4*x - 8 = -9*x - 9
8 - 9*x = -3*x
-8*x - 9 = 8 - 5*x
-2*x - 5 = 3 - x
5*x - 8 = 5 - 5*x
3*x - 5 = 9*x - 5
1 = -9*x - 10
6*x + 4 = -9*x - 5
5*x - 6 = 7 - 10*x
4*x + 4 = 2 - 7*x
-4*x - 3 = 7*x + 8
9*x + 9 = -4*x - 9
7*x + 9 = 4 - 5*x
x - 10 = -2*x - 2
-2*x - 9 = 6 - 2*x
-x - 9 = 6 - x
6*x + 7 = -7*x - 1
9 - 7*x = -9*x - 9
x + 7 = 4*x + 4
5 - 8*x = x - 7
-9*x - 7 = 3*x - 6
x = 3*x - 9
-9*x - 9 = 6*x - 5
4*x + 4 = 4*x - 6
-4*x - 10 = 2*x + 4
8 - 4*x = -x - 10
9 = -10*x - 9
-7 = 8*x
-4 = -9*x - 1
1 - 7*x = 3*x + 9
2*x + 2 = 2 - 2*x
-10*x - 6 = -10*x - 8
4*x - 5 = x + 1
9*x + 7 = -2*x - 3
1 - 4*x = 3*x - 6
4*x + 8 = -8*x - 9
2 - x = 5*x - 4
6*x + 7 = 4*x - 1
8*x - 10 = -8*x - 1
8 - x = 5*x - 6
x + 9 = 6*x + 7
x + 4 = 2*x + 1
-9 = -4*x - 9
-8*x - 7 = 7
x - 5 = -2*x - 3
-3*x = -6*x - 7
x - 9 = 3*x - 3
-8*x - 8 = x - 3
8 = -9*x - 5
4 - 9*x = 7*x - 9
4*x - 2 = 5*x - 8
3*x - 2 = 3 - x
-6*x - 5 = 2 - 5*x
-8*x - 2 = 8 - 4*x
-5 = 8*x + 8
6*x - 5 = 7*x + 4
8*x - 7 = 2*x - 9
-x - 4 = 9 - x
9*x - 5 = -2
2*x + 4 = 8 - 3*x
4 - 9*x = 4*x + 2
-8*x - 9 = 7*x - 3
3 = 6 - 4*x
6*x = 2*x - 4
2 - 9*x = 7*x - 6
7 - 8*x = -3*x - 6
5*x + 5 = 9*x - 8
9*x - 3 = x + 9
-x - 8 = -x - 2
7*x - 6 = 7*x + 4
-6*x - 1 = 8*x - 6
2*x = 2 - 7*x
8 - 6*x = 2*x + 5
2 - 3*x = -8*x
6*x = 4*x - 4
-3*x = 6*x + 9
1 - 10*x = 5*x - 10
-9*x - 3 = 4*x - 7
2 - 9*x = x + 4
5*x - 7 = 8 - 5*x
-9 = 8 - 7*x
5*x + 5 = 6 - 4*x
6*x = -4*x - 7
5*x + 4 = 5*x
-3*x - 8 = -x - 10
-x - 9 = 9*x + 2
-6*x - 3 = -3*x - 5
x - 8 = 4*x + 5
-9*x - 9 = 8
7*x + 1 = -9*x - 7
3*x + 5 = -4*x - 2
-7*x - 6 = -3*x - 8
9 - 6*x = 3*x - 2
-2*x - 4 = -10*x - 5
x + 7 = 4*x + 5
2*x + 6 = -4*x - 7
3*x + 1 = 8*x + 2
5*x - 4 = 2*x - 9
6*x + 6 = 2
2 - 4*x = 9 - 10*x
5 - 10*x = x - 3
2 - 4*x = -10*x - 8
-x - 5 = -6*x - 5
7*x - 2 = -9
3*x - 10 = -8
4 - 2*x = 3 - 6*x
8 - 4*x = -9*x - 6
6 - 5*x = -1
2*x - 2 = 2*x - 2
5*x - 9 = 2*x + 7
4*x - 4 = -6*x - 6
2*x - 4 = -4*x - 6
1 - 4*x = 3 - 2*x
4 - 5*x = 9*x + 4
-6*x - 5 = 6*x + 5
6*x - 3 = 6*x + 7
-6*x - 8 = 2*x - 10
6 - 8*x = -8*x - 10
1 - 8*x = 7*x - 1
4*x - 9 = -3*x - 4
3 - 2*x = x + 1
6*x - 1 = 9 - 10*x
2*x + 3 = -5*x - 10
2 - 7*x = -5*x - 3
7*x - 3 = 7 - 4*x
8 - 6*x = 5 - 7*x
-2*x - 3 = -3*x - 2
-2*x - 4 = -2*x
-6*x - 2 = 7*x + 6
-x - 1 = -9*x - 6
2*x - 1 = 5*x - 1
8*x + 6 = 6*x + 3
8*x - 6 = 8*x - 6
2*x + 7 = 3*x + 7
-4*x - 6 = 4*x
x - 3 = 5*x + 6
4 = 9*x + 8
8*x - 7 = -8*x - 4
6*x = -3*x - 3
2*x - 7 = -x - 2
-x - 3 = -5*x - 3
5 - 2*x = 6*x - 10
3*x + 8 = -4*x - 4
2*x + 7 = -5
9*x + 1 = 1 - 6*x
9*x = 4*x - 4
-8*x = -5*x - 4
9 = -10*x
-9*x - 4 = 4 - 6*x
-2*x - 2 = -7*x - 6
-2*x - 1 = -6*x - 6
5 - 9*x = 4 - 6*x
-10*x - 6 = 6 - 3*x
8*x + 7 = 2 - 4*x
9*x + 7 = 9*x - 3
-8*x - 1 = -5*x - 5
-4*x - 1 = -6
8*x - 10 = -6
2 = 9*x - 7
3*x + 8 = 4 - 2*x
-4*x - 6 = 9*x
3*x + 6 = x - 6
-8*x - 5 = -3*x - 6
7*x + 7 = -7*x - 7
4 - 8*x = 3*x - 6
2*x + 1 = 5 - 3*x
7 - 9*x = 4*x
-7*x - 9 = 2*x - 7
2 = -7*x - 10
-3*x - 4 = 3*x - 1
7*x + 3 = 9 - 3*x
-7*x - 2 = 6*x + 8
3*x - 4 = -10*x - 3
2*x - 9 = 9*x - 5
-2*x - 5 = 9 - 8*x
6 = 3 - 6*x
8*x + 9 = -5*x - 5
7 - x = 6
-2*x - 3 = x + 3
2 - 4*x = -7*x - 8
3*x + 3 = 2*x + 2
6 - x = x
2*x - 8 = 4*x + 8
-7*x - 3 = 2*x + 1
-3*x - 8 = -2*x - 5
9 = 5*x - 10
-6*x - 3 = 2*x - 2
6*x + 3 = x - 10
8*x + 2 = 7*x - 1
4*x + 1 = x - 3
-7*x = 4 - 8*x
7 - 4*x = -6*x - 6
-x - 6 = x - 8
7 - 7*x = 7*x + 7
4 - x = -9
8 - 2*x = -10*x - 7
4*x + 5 = -5*x - 3
-4*x - 3 = 6
7*x + 9 = 6*x - 8
6*x - 9 = x + 7
7*x + 5 = 6*x + 5
-7*x - 7 = 6*x + 6
7*x - 10 = -3*x - 7
9*x - 2 = 6*x - 6
-7*x = -3*x - 10
1 - 2*x = 7
x - 1 = -4*x - 6
7 - 10*x = 9*x - 10
7*x + 3 = -3*x - 6
4*x + 3 = -6*x - 5
7 - 10*x = 1 - 8*x
6*x - 2 = -10*x
-5 = 3*x
0 = 3*x - 6
-3*x - 6 = 6
-3*x - 10 = 2*x + 1
-x - 3 = -9*x - 7
4*x + 5 = -6*x - 6
7*x - 5 = 3*x - 4
-3*x - 6 = 9 - 5*x
8 - 5*x = -9*x - 6
-4*x - 7 = -7*x - 10
8*x - 3 = 6*x - 4
-9*x - 8 = 4 - 6*x
9*x - 2 = -8*x - 7
8 - 9*x = 6*x
-4*x - 7 = 9*x - 1
5*x - 6 = -10*x - 8
1 - 4*x = 5*x - 10
3*x = x - 8
-5*x - 1 = 9 - 9*x
1 - 6*x = 5*x + 1
7*x - 8 = 3*x - 4
4 - 2*x = -2*x - 9
8 - 7*x = 5 - 5*x
5*x - 2 = -x - 3
3*x - 3 = 3*x - 10
8 - 5*x = 1 - 10*x
-6 = 3*x - 9
-6*x - 7 = -7*x - 10
-x - 8 = 6*x - 9
4*x + 5 = 1
9*x - 9 = 8*x + 3
-8*x - 8 = -9*x - 10
8 - 5*x = 5*x - 2
9*x + 1 = 9 - 8*x
8 - 6*x = 3 - 6*x
-x - 4 = 5*x + 3
8 - 5*x = 3 - 6*x
1 - 9*x = 9*x + 6
8*x - 1 = -x - 6
4*x + 1 = -6*x - 6
8*x - 1 = -6*x - 4
8*x + 6 = 2*x
4*x - 2 = 7*x + 3
x + 3 = 6 - 3*x
-5*x = -8*x - 8
9*x - 10 = -x - 7
-4*x - 2 = 4*x + 7
6 - 7*x = 9 - 5*x
3*x + 8 = -7*x
-2*x - 8 = -5*x - 3
-2*x - 2 = -10*x - 1
5*x + 1 = 9*x + 1
7 - 3*x = 5*x - 4
9 - 10*x = 8*x - 6
9*x + 9 = -8*x - 4
-x - 7 = -9*x - 9
-7*x - 5 = 3*x - 6
9 - 2*x = -x - 10
9*x + 4 = 4 - 9*x
6*x + 4 = 6*x
-4*x - 4 = 8 - x
7*x - 5 = -4*x - 10
6 - 5*x = 8*x + 3
2*x + 1 = 3*x + 3
-2*x = 1 - 3*x
x + 7 = -3*x - 6
9*x + 2 = 8 - 2*x
-5*x - 10 = -9*x - 6
-9*x - 5 = -10*x - 2
8*x + 4 = 5 - 3*x
5 - 4*x = 9 - 2*x
8*x + 1 = 4*x + 6
-4*x - 10 = 6 - 9*x
2*x - 8 = 7*x + 2
9*x - 10 = 2*x - 10
7*x - 7 = x - 4
x - 1 = 4*x + 9
8*x = 9*x - 9
8*x - 6 = 2*x - 6
6 - 10*x = 7 - 8*x
8*x + 1 = x - 2
9*x + 8 = -4*x - 6
x - 5 = -3*x - 3
3 - 5*x = -4*x
7*x + 3 = 6*x + 5
x - 2 = -6*x
4*x - 8 = 8*x - 8
-5*x - 8 = 7 - 10*x
5*x - 10 = 8 - 8*x
2 - 4*x = -5*x - 6
6 = 6*x
8 - x = 5*x + 7
-4*x - 8 = 0
-10*x - 4 = -7*x
-8 = 3*x + 4
-8*x - 9 = 5 - 4*x
-5*x - 2 = 8 - 5*x
-x - 5 = 8 - 8*x
-x - 8 = -6*x - 6
9 - x = -x - 1
-5*x = 1
7*x + 1 = 7 - 6*x
7*x - 10 = -7*x - 5
-2 = 2*x + 5
-10*x - 3 = -x - 3
-10*x - 6 = 3 - 5*x
8*x + 3 = 2*x - 3
9 - 9*x = x + 9
-8*x - 1 = -6*x - 6
-9*x - 2 = 9*x + 3
5*x - 9 = 7 - 3*x
-5*x - 2 = 3*x
8 - 9*x = -5*x - 2
6 - 2*x = -9*x - 3
8*x + 5 = -10*x - 5
x - 3 = 6*x + 1
4 - 9*x = 7*x - 4
-4*x - 7 = -6
7*x - 1 = 7 - 2*x
9*x - 6 = 6*x - 2
9*x - 10 = 4*x - 9
-7*x - 6 = -8*x - 3
8*x + 6 = x - 7
-9*x - 3 = -8*x - 10
3*x - 10 = x + 7
-x - 8 = x - 5
-5*x - 2 = 5*x - 2
-3*x - 2 = 2*x + 5
3*x + 5 = 3*x - 3
8*x + 9 = 9 - 9*x
7*x + 3 = 6 - 4*x
-6*x - 7 = 6*x - 1
5*x + 4 = 5*x + 6
6*x - 9 = -6*x - 4
4*x + 3 = 3*x + 7
6 - 9*x = -5*x - 8
2*x - 5 = -x - 6
6*x + 5 = -3*x
7*x - 5 = -5*x - 4
2*x - 3 = -3*x - 9
9*x + 5 = x - 8
-10*x - 8 = 3*x - 9
4*x - 8 = -6*x - 9
-5*x - 9 = -3*x - 10
-6*x - 3 = 2*x - 5
x + 1 = 9*x - 1
9*x + 6 = -9*x - 2
3*x - 8 = 9
4*x + 4 = 8*x - 9
1 - 8*x = 2*x - 8
4 - x = 8*x - 1
3*x + 7 = 2 - 8*x
4*x - 2 = x + 3
6 - 4*x = 2*x + 1
4*x - 3 = 7*x - 4
-2*x - 8 = -9*x
9*x + 5 = 6 - 10*x
6*x + 6 = 3*x - 4
2*x + 6 = 7*x + 7
-4*x - 9 = 4 - 10*x
-8*x - 9 = 9*x + 2
7*x - 7 = 8 - 3*x
9*x + 1 = -10*x - 9
8*x = 5*x + 5
-7*x - 8 = -2*x
4*x - 7 = 3 - 7*x
4*x + 8 = 9 - 5*x
-3*x - 2 = -4*x - 8
9*x - 3 = -10*x - 2
3*x + 7 = 7*x - 5
5*x + 1 = 7 - 9*x
2*x - 8 = 8 - 3*x
7 - 10*x = -5*x - 8
9 = 4*x - 8
4 - 3*x = 4
6*x - 10 = 6*x - 8
x - 1 = 6
-8*x - 9 = -7*x - 7
-10*x - 1 = -6*x - 3
8 - 3*x = -x - 1
7 - 6*x = 1 - 6*x
8*x - 6 = -2*x - 10
9 - 4*x = 2 - 2*x
9*x - 3 = -9*x - 10
-9 = 9*x - 2
7*x - 9 = 3*x - 3
-2*x - 1 = -10*x - 2
6*x - 9 = x - 9
4 - 3*x = -8*x - 4
-7*x - 10 = 9*x - 1
2*x - 9 = 8*x + 9
9 - 2*x = -9*x - 7
8*x + 6 = 5*x + 6
7*x + 2 = 5*x - 8
3*x + 7 = -4*x - 6
2*x - 7 = -4*x - 9
7*x + 3 = 9*x - 5
1 - 6*x = 4*x - 5
7*x + 8 = -2*x - 3
3*x + 7 = 8*x - 5
7*x - 4 = -4*x - 7
5*x + 7 = 2*x - 1
3 - 5*x = 3 - 10*x
7 - 9*x = -9*x - 5
-9*x - 10 = -x - 7
-3*x - 8 = 3 - 5*x
9*x + 5 = 1 - 3*x
3*x - 9 = -3*x - 7
2*x - 6 = 8*x + 2
-4 = 3*x - 4
7*x - 3 = 3*x - 8
5*x = 2*x - 4
6*x - 5 = 8*x + 3
9*x + 6 = -x - 9
x + 1 = x - 5
4*x - 8 = -6*x - 5
-10*x - 3 = -8*x - 8
8 - 5*x = 1 - 6*x
4*x - 10 = -6
x + 9 = 7*x + 1
7 - 8*x = -4*x - 1
4*x - 1 = 6 - 10*x
4 - 6*x = 4 - 4*x
-2*x - 10 = 6*x + 4
-4*x - 5 = 5*x - 8
3 - 4*x = 4*x - 8
8*x - 7 = 3*x - 1
-6*x - 3 = x - 8
5 - 2*x = 2*x - 7
9*x + 2 = -2*x - 5
3 - 5*x = 5*x - 8
9 - 10*x = 3*x
3*x - 10 = 9*x + 9
-2*x - 1 = 9 - 7*x
5*x + 6 = -8*x - 2
2*x - 4 = 7*x + 6
7 - 3*x = 4*x
-8*x - 2 = 3*x - 8
-9*x - 4 = 7 - 7*x
-3*x - 2 = 4*x + 7
x + 4 = -10*x - 1
5*x + 5 = 4*x - 1
4 - 3*x = x + 4
8*x - 1 = 9*x - 7
9 - 6*x = -x - 2
5*x + 2 = -8*x - 8
2*x + 5 = -8*x - 1
6*x - 2 = 4*x + 3
x - 8 = 5*x + 3
9*x - 3 = -9*x - 6
2*x - 9 = 7*x - 8
4 - 6*x = 8*x
-9*x - 5 = -9*x - 10
-9*x - 4 = 7*x
8*x + 6 = 6*x - 10
8*x + 8 = 9*x - 7
8*x - 8 = 4 - 3*x
4*x + 3 = -5*x - 10
3 - 10*x = 9*x - 5
-3*x - 9 = 7*x - 10
7 - x = 6*x + 4
-2*x - 5 = 3 - 4*x
3 - 7*x = 6*x - 6
3 - 9*x = -2*x - 3
5 - 5*x = -x - 4
6 = 8 - x
0 = 9*x - 5
-2*x - 6 = 7*x + 2
5*x = -8
-9*x = -3*x - 4
6*x - 8 = 9*x + 1
x + 1 = 5*x + 4
4 - 10*x = -x - 10
7 - 3*x = x - 1
x + 6 = -2*x - 9
-8*x - 6 = 1
7 - 10*x = -4*x - 3
5*x + 7 = 6*x - 1
-4*x - 5 = -6*x - 7
x + 3 = -x - 6
-x - 5 = 9 - 6*x
7 - 3*x = 4*x + 3
2*x - 8 = 3*x - 6
-8*x - 3 = -7*x - 7
1 - 8*x = 2 - 6*x
7 - 2*x = 4 - 5*x
8*x + 9 = 1 - 3*x
9 - 2*x = 7 - x
8*x + 7 = 5*x - 1
-4*x - 8 = 5
x + 4 = 4 - 2*x
2 - 6*x = 6*x + 6
4*x + 8 = x + 5
6*x - 8 = 4*x - 10
6*x + 8 = 2
1 - 9*x = -3*x - 3
8 - 8*x = -7*x - 2
3 - 7*x = 1 - 2*x
1 - 9*x = -9*x - 7
-10 = -x - 2
8 - 6*x = 8*x + 2
-2*x - 9 = 1 - 8*x
6 - 10*x = 8*x - 2
-7*x - 8 = 1
-2 = 4*x - 5
4*x - 1 = 9*x + 6
6 = 8*x
9*x + 3 = 2 - 6*x
8 - 4*x = -10*x - 4
9*x - 6 = 7 - 10*x
3 - 4*x = 4*x - 7
-4*x - 2 = -7*x - 5
-x - 4 = -x
1 - 8*x = -x - 1
-8*x - 8 = 2*x - 1
5*x - 6 = 8 - 6*x
9 - 4*x = -4*x - 8
5 - 8*x = -6*x - 2
2 - 10*x = -4*x - 6
6 - x = 4 - 6*x
-10*x - 5 = -6*x - 6
-7 = x - 5
-6*x - 8 = 6*x - 8
4 - 6*x = 2*x
4 - 7*x = 4*x
-2*x - 8 = 4 - 8*x
1 - 2*x = 4*x - 10
-x - 8 = 4*x - 4
9 - 7*x = 6*x + 1
-8*x - 10 = 6 - 4*x
8 - 8*x = 2 - 9*x
6 - 8*x = 6 - 4*x
7 - x = 7*x + 5
-10*x = -4*x - 8
-2 = 9 - 8*x
9*x - 9 = 8*x + 2
5 - 2*x = 2 - 9*x
-7*x - 1 = 7 - x
3*x - 3 = -3*x - 9
9 - 8*x = -4
-6*x - 9 = -8*x
4*x - 5 = x + 2
x - 6 = -x - 6
x - 2 = -9
-9*x - 4 = 2*x - 2
3 - 5*x = -x - 8
3 - x = 3 - 10*x
-6 = 1 - 3*x
2*x + 4 = -2*x - 4
-10*x - 10 = 4*x - 10
-3*x - 1 = 6*x - 6
7*x + 5 = 6*x + 8
6*x - 8 = 3*x + 3
5*x - 7 = 5 - 3*x
-6*x - 2 = 6*x + 7
9*x = 9*x + 3
8 - 2*x = 9 - 5*x
4 - 3*x = 3*x - 2
9 - x = x
-5 = -7*x - 10
3*x + 9 = 8*x - 1
4*x - 4 = 3*x - 1
5*x - 8 = 7*x + 2
3*x - 3 = -4*x - 10
2 - 6*x = 8*x - 8
-8*x - 10 = 2 - 6*x
7 - 7*x = 4*x + 4
3*x - 10 = 4*x - 4
x = 8*x + 1
-3*x - 6 = 3 - 6*x
-8*x - 3 = 2*x - 1
-6*x - 10 = 9 - x
-6*x - 3 = 6 - 2*x
-8*x - 6 = -6*x - 3
9*x = 3 - 6*x
8*x - 1 = 7*x + 2
4*x - 4 = 7 - x
6 - x = 3
-2*x - 10 = 2
5*x - 4 = 2 - x
-8*x = -9*x - 4
-10*x - 4 = -8*x - 3
-9 = -7*x - 6
9 - 4*x = 6*x + 4
9*x + 9 = x - 5
9 - 7*x = 2*x - 6
-2*x - 2 = 8*x
x + 8 = 3*x
-10*x - 4 = -6*x
9*x - 1 = 3*x - 5
3*x = 9*x - 3
7*x - 10 = x - 3
-5*x - 9 = -10*x
4 - 10*x = 5 - 3*x
-8*x = 6 - 3*x
-5*x - 4 = 2*x - 4
-x - 9 = -10*x - 10
6 - 9*x = 2*x - 6
7*x - 3 = 3*x + 8
9*x - 6 = 3*x - 5
-5*x - 3 = 8*x - 3
-4*x - 1 = 9*x - 3
-9*x - 1 = -8*x - 5
8 - 8*x = 3*x + 8
-7*x - 7 = -5*x
-10*x - 4 = 5 - 3*x
4*x + 2 = 2 - 10*x
4*x + 7 = 6*x - 1
9*x + 4 = 7*x - 5
4*x - 4 = 7*x + 7
-7*x - 7 = 3*x + 2
-7*x - 4 = 5 - 5*x
-7*x - 7 = 9*x - 5
8 - 3*x = 5*x + 4
7 - 9*x = -10*x - 10
-9*x - 7 = -3*x - 2
3 - 5*x = 8*x + 6
-10*x - 3 = 8*x - 6
-4*x - 6 = -2*x - 8
-6*x - 2 = 8*x - 3
-10*x - 6 = 4*x + 4
x + 1 = -7*x - 9
1 - 10*x = 7*x
6*x + 5 = 4*x + 3
8 - 10*x = -3
-6*x - 1 = 9 - 7*x
2 - 8*x = 4*x + 5
2 - 2*x = 9 - 6*x
3*x + 4 = 5*x - 2
3*x + 6 = -5*x - 2
x = 7 - 10*x
2 - 7*x = 3*x - 2
7 - 8*x = 4*x + 9
-5*x - 9 = -7*x
2 - 6*x = 6*x - 5
x - 2 = 1 - 6*x
4*x + 6 = 9
2 - 10*x = 5*x + 1
8*x - 7 = 3*x + 6
6*x - 3 = -9*x - 3
8*x + 4 = 7*x - 1
-2*x - 10 = 3*x - 1
1 - 3*x = 3*x - 7
x - 3 = -5*x - 3
6 - 4*x = 8 - 5*x
-9*x - 8 = 5*x - 4
6*x + 3 = 9*x + 6
5 - 9*x = -5
x - 2 = x + 1
4 - x = 6*x + 9
8*x - 8 = 4*x + 8
-5 = 2*x
8*x - 10 = 1 - 3*x
7 - 4*x = -5*x
x = 8*x + 2
-2 = 5*x - 7
-8*x - 2 = -8*x - 4
-2*x - 10 = 2*x - 6
3*x - 3 = -9*x
4*x + 3 = 2 - 5*x
7 - 9*x = -8*x - 3
9*x - 2 = 9*x - 3
-7*x - 3 = 4 - x
-4*x - 1 = 6 - 6*x
2 - 10*x = 5*x - 7
2*x + 9 = 8 - 5*x
-9*x - 4 = 5*x + 5
7 - 7*x = 6*x + 1
7 - x = 7*x - 1
7 - 8*x = 8*x + 3
-5*x - 2 = 9*x - 8
3*x - 9 = 7*x + 7
4*x + 1 = 8
-7*x - 1 = 5*x + 8
3 - 4*x = 4*x
3 - 4*x = 5 - 10*x
9 - 9*x = 8 - 3*x
7*x + 2 = -2*x - 2
2*x - 1 = -4*x - 4
8 - x = -6*x - 1
-6*x - 6 = 6*x + 7
-5*x - 1 = -4*x - 8
5*x + 4 = -5*x - 10
-3*x - 9 = 6 - 10*x
3 - 6*x = -3*x - 6
4 - 10*x = -7*x - 1
5*x - 2 = -6*x - 6
-4*x - 4 = -8*x - 3
-5*x = -3*x - 7
5*x - 8 = 6*x - 10
-9*x - 2 = 5*x
5 - 4*x = -2*x - 2
-5*x - 3 = 5*x - 10
x + 3 = 8 - 3*x
8*x = 1 - 5*x
7*x - 2 = 6*x - 7
-10*x - 4 = -8*x - 4
-5*x - 6 = 8 - x
3*x - 9 = 6 - 9*x
4*x - 7 = 4
7 - 3*x = 2*x - 3
-5*x - 8 = 3*x + 9
2*x + 8 = -10*x - 3
-8*x - 5 = -6*x - 7
-2*x - 4 = -4*x - 7
6 - 8*x = 2*x + 3
6*x - 7 = 3*x - 6
3*x + 5 = x + 2
6*x - 6 = -10*x - 3
5*x + 7 = -5*x - 9
-6*x - 4 = 4*x
-3*x - 2 = -4*x
-6*x - 3 = -2*x - 7
7 - 7*x = -8*x - 9
4*x + 4 = -6*x - 9
-x - 3 = 1 - 6*x
3 - 10*x = 3*x + 2
6 - 9*x = -10*x - 4
6*x + 5 = 6*x - 8
4*x + 2 = 9 - x
-7*x = 6*x + 4
6*x - 6 = 4*x + 3
9*x - 8 = -x - 10
8*x - 3 = 8*x + 4
2 - 8*x = 5*x + 4
8*x = 3*x - 8
-x - 5 = 6 - 10*x
2 - 3*x = 6*x + 8
5*x - 3 = -4
7*x - 4 = 8*x - 1
2 - 7*x = -8*x - 9
2*x + 2 = 2 - 3*x
-4*x - 2 = 7 - 8*x
6*x + 6 = 4*x + 2
x - 4 = 7*x - 3
3*x - 8 = 9 - 3*x
3*x - 3 = 6
-8*x - 6 = 2 - 9*x
-7*x - 3 = 6 - 10*x
2 - 2*x = 3*x + 4
-2*x - 2 = -7*x - 10
2*x + 2 = 2*x + 6
-x - 2 = 6 - 3*x
7 - 8*x = -4*x - 5
-8*x - 1 = 7 - 4*x
5*x - 7 = 7*x + 9
3*x + 3 = 6*x - 3
9 - x = 4*x + 1
5*x - 3 = -5*x - 7
-9*x = 3*x - 6
6*x + 4 = x + 1
-10*x - 7 = 6*x
6 = -9*x - 3
2*x + 7 = -8
8*x + 3 = -6*x - 9
-5*x = 4*x + 7
5*x + 6 = -4*x - 9
-8*x - 9 = 7*x - 1
4*x + 4 = -8*x - 8
x - 3 = 7*x + 5
5 = 3*x - 2
-7*x - 8 = -7*x - 10
3*x - 5 = 6 - 3*x
6*x + 3 = -7*x - 10
2*x + 8 = 4*x - 7
-5 = -x - 4
7 - 9*x = -9
7 = -8*x - 3
5*x + 3 = 7*x - 1
-7*x = 7*x - 2
2*x + 9 = 3
2*x + 2 = 2*x - 8
3 - 2*x = 5 - 8*x
1 - 9*x = 8*x
-2*x - 5 = -8
-5*x - 6 = 7 - 10*x
-2*x - 3 = 4
3*x + 6 = 2*x - 8
-3*x - 1 = 5*x - 1
-x - 9 = 7*x + 5
2*x + 8 = 4*x - 8
7*x + 6 = 7*x + 7
-8*x - 9 = 6*x + 8
6 - 7*x = 0
4*x + 3 = 5*x + 6
9*x + 5 = 4 - 3*x
5*x + 2 = 6*x - 10
-3*x - 1 = x - 5
5*x - 3 = 7*x + 8
6*x - 10 = 4*x - 2
4*x + 4 = 3
7*x - 4 = -2*x
7 - 5*x = 7 - 7*x
4*x - 1 = -6*x - 7
2 - 7*x = -8*x - 2
x - 5 = 2*x - 4
8*x - 9 = 1 - 3*x
-2*x - 1 = 8 - 5*x
-9*x - 10 = -7*x - 10
5*x + 2 = -7*x - 6
5 - 5*x = -2*x - 4
6*x + 2 = -8*x - 3
4*x + 7 = 2*x - 2
7*x - 7 = 3
7*x - 1 = 5*x - 4
6 - 5*x = -9*x - 5
-10*x - 7 = 7 - 2*x
-3*x - 5 = -2*x
4 - 9*x = -2*x
9*x - 1 = -9*x - 7
4 - 6*x = -5*x - 2
-8*x - 4 = -x - 2
9 = -5*x - 2
1 - 4*x = 3*x + 5
4*x + 5 = -10*x - 6
5*x - 10 = 5*x + 8
6*x - 2 = 8*x - 2
5*x + 9 = -7*x - 1
8 - 8*x = 3*x - 3
-8*x - 5 = 9 - 4*x
4*x - 10 = 6 - 4*x
4 - 9*x = -3*x - 1
-5*x - 1 = 6*x + 9
-2*x - 4 = 7*x - 7
-x - 7 = 2*x + 2
7 - 2*x = -10
-10*x - 4 = -6*x - 6
4*x + 7 = 5 - 8*x
x + 3 = 2*x + 8
-9*x - 4 = -9*x - 3
-8*x - 7 = -8
1 - x = 2*x - 1
2*x + 4 = x + 8
7*x + 3 = -3*x - 8
5*x - 10 = 4 - 4*x
2*x + 2 = x - 3
7*x - 9 = 5*x + 3
-8*x - 5 = 5*x - 3
-x = 1 - 5*x
-7*x - 7 = x + 8
2 - 4*x = 8*x - 7
-4*x - 4 = -9*x - 6
7*x + 7 = -7*x - 8
-10*x - 4 = -9*x - 4
-3*x - 3 = -6*x - 7
6*x - 6 = -x - 6
-10*x - 4 = 5*x - 6
-9*x - 10 = 9 - 3*x
-9*x - 10 = 8*x - 10
6 = x + 4
3*x + 6 = -3*x - 6
x - 1 = 4
8*x - 2 = -x
-3*x = 5*x - 3
5*x - 8 = -3*x - 5
-5*x = -5*x - 3
5 - 6*x = 9 - 8*x
2 - 3*x = -4*x
6*x - 6 = -5
-9*x - 3 = 3 - 9*x
x - 6 = -9*x - 6
6*x + 2 = 2*x - 6
-4*x - 6 = 8*x - 6
8*x - 6 = -8*x - 5
-10*x - 1 = 6*x + 5
3 - x = -9*x
3*x - 3 = 6 - x
-8*x - 10 = 6*x - 10
6*x - 9 = -5*x - 10
4*x = 6 - 8*x
2*x - 1 = x + 8
9*x + 2 = 8 - 9*x
8*x + 6 = 2*x - 10
9*x - 9 = -6*x - 10
2*x + 4 = 6*x - 2
-3*x - 3 = -7*x - 5
9*x - 2 = -9*x - 7
5*x - 8 = 8*x - 1
-9*x - 4 = 8*x + 1
9*x - 9 = 4*x - 7
8*x - 4 = 1 - x
7 - 4*x = 8
-4*x = 9*x + 4
9*x - 5 = -10*x - 8
6 = 3*x - 1
8 - 9*x = -8*x - 4
-10 = -8*x - 7
-10*x - 5 = 3 - 5*x
7*x = 4*x - 9
7 - x = 3 - 3*x
-9*x - 2 = 8 - 6*x
-3*x - 6 = 3*x + 6
9 - x = 5 - 9*x
-7*x - 2 = 5 - 5*x
2*x + 9 = 5*x + 1
8*x = 4*x + 9
4 - 3*x = 5*x - 10
7 - 4*x = 4*x + 3
8 - 10*x = -2*x - 8
-5*x - 6 = x + 5
2*x - 6 = x + 5
3*x - 8 = x - 1
2 - x = 9*x - 2
7*x - 5 = x + 6
-9*x - 4 = 3*x + 8
4 - 7*x = -4*x - 7
x + 5 = 3 - 6*x
8*x - 2 = -6
7 = 1 - 5*x
-x = 5*x + 7
2 - 7*x = -5*x - 2
5 - 8*x = 5 - 4*x
9*x + 6 = 9 - x
-9*x - 4 = -5*x - 6
4*x + 9 = 8*x + 4
3*x + 7 = 3 - x
8*x - 9 = 6 - x
8 - x = x + 5
3*x + 5 = 8*x
-10*x - 6 = 8*x + 1
7 - 9*x = -6*x - 10
-4*x - 4 = -3*x - 1
-8*x - 9 = -7*x - 6
-6 = 6 - 5*x
3 = 6 - 5*x
-4*x - 1 = 8 - 7*x
4 - 9*x = -x
7*x - 10 = -3
6*x + 7 = 8 - 10*x
-7*x - 1 = -9
7*x - 10 = 3*x - 8
3*x + 7 = 3 - 8*x
2 = x - 2
3*x - 2 = -9*x - 9
-7*x - 8 = -2*x - 9
x - 4 = 4*x - 7
4 - 4*x = 6*x - 5
2*x - 6 = 5 - 2*x
-5*x - 3 = 7*x + 4
-4*x - 10 = x - 3
6*x + 6 = 6*x + 2
2 - 7*x = -6*x - 6
3*x - 4 = 6 - 4*x
6 - 7*x = x + 1
4*x + 8 = 9*x - 2
8*x - 7 = x - 3
x + 7 = 5*x
-6*x - 3 = 3 - x
9*x + 5 = -5*x
-6*x = 2*x - 6
-9*x - 2 = 5 - 4*x
-6*x - 6 = 1 - 5*x
2*x - 8 = 2 - x
x - 3 = 9*x - 2
2 - 3*x = -5*x - 4
6 - 10*x = 9*x - 2
6*x + 8 = 8*x + 7
x + 7 = 4 - 10*x
-x - 1 = 6 - 9*x
-2*x - 7 = -7*x - 2
8*x + 9 = 6*x + 8
-5*x - 5 = 6 - 3*x
6 - x = 4*x - 5
3*x - 6 = 3*x + 1
5*x + 1 = -3*x - 5
9*x - 4 = 8 - 2*x
-5*x - 4 = 6 - 6*x
x - 4 = 4*x + 6
-9*x - 9 = -6
5*x = 9*x + 6
-2*x - 5 = 2 - 2*x
4 = 7 - 4*x
-x - 1 = 1 - x
3 - 10*x = -9*x - 6
-9*x - 6 = -5*x - 3
2*x - 9 = 9 - 6*x
8 = 6*x
8 - 8*x = 4*x - 1
-x - 6 = 2*x + 4
4*x - 2 = 5*x + 6
9 - 9*x = 5*x - 1
-5*x - 1 = 8*x + 4
2 - 3*x = 9*x + 3
5*x + 6 = 6*x - 10
3*x + 1 = 7*x - 1
6 - 3*x = 4
6*x - 4 = -x - 1
0 = -9*x - 2
7*x + 8 = -6*x - 7
4*x + 2 = 8*x + 2
7 - 3*x = -3*x - 5
6*x - 3 = -3*x
5*x + 1 = 4 - 9*x
-1 = 8*x - 9
4 - 8*x = -6*x
x + 9 = 7 - 4*x
-3*x - 2 = 9 - 10*x
4 - 8*x = 7*x - 10
8*x + 6 = 7*x - 3
6 - x = -7*x - 4
6 - 7*x = 4 - 10*x
-9*x = -9*x - 6
-2*x - 1 = -7*x
-4*x - 6 = 8*x - 2
-6*x - 6 = 9 - 7*x
5*x + 8 = -8*x - 1
2*x - 2 = -5*x - 1
5*x - 4 = 8*x - 10
5*x - 2 = 4 - 10*x
6*x + 1 = x + 4
-9*x - 6 = 2*x - 7
-8*x - 6 = 9 - 4*x
3*x - 7 = -x - 2
5*x - 4 = 6 - 9*x
2 - 3*x = 8*x - 3
-x - 4 = -x
7 - 2*x = 6*x - 3
-3*x - 8 = 9 - 3*x
7*x + 9 = -8*x - 7
-10*x - 5 = 8 - 6*x
9 - 3*x = 5 - 10*x
x + 2 = 8*x - 3
5*x - 6 = 9 - 3*x
-x - 6 = x - 8
2*x - 4 = -6*x - 2
8 - 5*x = -10*x - 7
9*x + 3 = 8*x + 4
x - 2 = 5*x + 4
-7*x - 8 = 5 - 10*x
7*x - 1 = 5*x + 6
3*x + 1 = 4*x + 7
-1 = 3*x + 1
2*x - 10 = 9 - 3*x
6*x + 5 = 8 - 9*x
7 - 6*x = 3 - 8*x
9*x + 6 = -7*x - 10
7*x = -2*x - 6
4*x - 4 = x + 8
8 = 5*x - 2
-7 = -3*x - 10
4 - x = 3*x - 5
x + 6 = x + 2
4*x - 1 = 5*x - 8
-3*x - 6 = 6 - 6*x
2*x + 6 = 4 - 9*x
5*x - 9 = 5*x - 8
5*x - 9 = 8*x + 6
-5*x - 3 = -x - 7
5*x + 8 = 3 - x
5*x + 4 = -3*x
2*x - 6 = 8*x + 6
-10*x - 5 = 6
-4*x - 6 = 7*x + 3
-5*x = 2 - 3*x
9*x - 10 = x - 7
4*x - 4 = -4*x - 5
3 - 10*x = 4*x - 4
4 - 3*x = 7*x - 10
2 - 8*x = 7*x - 8
-10*x - 3 = 2*x + 2
4 - 9*x = 5 - 9*x
4*x - 5 = x + 6
-2*x - 7 = 5
4 - 9*x = 7*x - 1
-7*x - 4 = 3*x + 4
8 = -9*x - 9
8*x - 9 = -9
3*x + 6 = 7*x + 8
8*x - 8 = 9 - 2*x
9*x + 9 = 6 - 4*x
8 - 2*x = 1 - 8*x
-4*x - 5 = 8
5*x = -4*x - 4
4*x + 3 = 4 - 2*x
6*x - 6 = 7 - 5*x
3 - 8*x = 5*x + 8
9*x = x + 1
x + 1 = 5*x - 9
1 - 2*x = 8*x - 3
x - 2 = 7*x - 7
7 - 3*x = 4*x - 7
-5*x - 2 = 8*x - 4
6*x - 9 = 8
x + 7 = 1 - 10*x
8*x + 6 = -4*x - 3
5 - 7*x = -x - 10
-7*x - 8 = -6*x - 5
-2*x - 1 = 4*x - 6
7*x - 4 = 5 - 6*x
8*x - 6 = 5*x - 4
5*x + 1 = -7*x - 7
7*x + 8 = 3*x + 5
1 - 8*x = -10*x - 4
-10*x - 7 = 8 - 7*x
x - 1 = 5*x - 7
x - 8 = 3 - 5*x
3 - 2*x = 6*x + 1
4 - 4*x = 5*x
-3*x - 3 = -2*x - 6
7*x - 8 = 8*x - 7
6*x + 7 = -6*x - 10
-3*x - 7 = -3*x - 1
-9*x - 8 = 4*x - 7
-10*x - 7 = 3*x + 9
7 - 2*x = 9
-x - 5 = 4*x - 8
-9*x - 10 = 4*x + 7
4 - 9*x = 3*x + 5
6*x - 8 = 7*x - 7
x + 2 = 6*x + 1
9*x - 9 = -5*x - 1
1 - 6*x = 9*x - 4
9*x + 9 = 5*x + 3
-2*x - 5 = 3 - 9*x
3 - x = 9*x + 2
8 - 8*x = -2*x - 4
9 - 9*x = 8*x + 2
8*x - 2 = -6*x - 1
2*x + 8 = -4*x - 9
-9*x - 1 = 9*x + 2
3*x - 5 = 4*x + 8
2*x - 8 = x + 8
-6*x - 8 = -x - 8
4*x - 2 = 4*x + 1
-3*x - 7 = 9*x - 3
6 - 6*x = 8*x - 4
5 - 4*x = 4*x - 7
9*x - 1 = -3*x - 7
x + 2 = 7*x + 9
-5*x - 2 = 6*x - 2
7 - 10*x = 7*x - 1
-6*x - 3 = 2*x + 8
2*x - 7 = -10*x - 4
6 - x = 7*x + 8
3*x - 4 = 2 - 2*x
-6*x - 5 = 5 - 5*x
x + 8 = 2 - 8*x
4*x + 2 = 9 - 2*x
2 - 9*x = 5*x - 8
4 - x = 9*x + 6
6 - 6*x = -10*x - 2
-2*x - 8 = x - 6
9*x - 6 = -3*x - 6
6*x - 7 = 2*x - 8
5 - 5*x = 2*x + 4
3 - 7*x = 6*x - 3
5*x - 7 = x - 5
8*x + 2 = -3*x
x - 2 = 5
9*x - 8 = 8 - x
7 - 9*x = 4*x - 2
8 - 7*x = -4*x - 2
-7*x - 9 = 2 - 10*x
-4*x - 9 = -10*x - 9
9*x + 9 = 8*x - 10
-3*x - 10 = -4*x - 3
6*x - 3 = x + 4
9*x + 9 = -5*x - 5
3*x - 5 = -8*x - 6
8 - 7*x = 9*x - 2
-3*x - 10 = 7*x + 4
7*x - 1 = 2*x + 1
-x - 6 = -6*x - 9
4 - 2*x = 6*x + 4
4*x - 2 = 2*x + 9
2 = -3*x - 2
-3*x - 9 = 7*x + 6
-3*x - 1 = -4*x - 2
-7*x = -4*x - 2
-3*x - 6 = 3 - 2*x
6*x - 8 = -9*x - 1
-9*x - 5 = 9 - x
9*x + 9 = 7
2 - 7*x = 2
3 - 2*x = -5*x - 8
-2*x = 8*x - 4
1 - 9*x = -5
5*x + 5 = 7*x + 1
-3*x - 9 = -4*x - 7
4*x + 3 = -2*x - 3
-x - 6 = 8*x - 9
-7*x - 9 = 9*x + 1
-x - 5 = 3*x - 5
5 - 6*x = x - 3
-x - 4 = 3*x - 3
2 - 6*x = 5 - 5*x
7*x + 1 = x
5 = -2*x - 10
3 - 10*x = -2*x - 6
2 - 10*x = -10*x - 10
2*x - 1 = 4 - 9*x
-5*x - 3 = 5 - 2*x
7*x - 3 = -7*x - 1
-9*x - 7 = 9*x + 1
9*x + 3 = -7
4*x = 6 - 4*x
-5*x - 2 = 7 - 3*x
-7*x = 7 - 9*x
7*x + 2 = 7*x - 8
3 - 6*x = 4 - 4*x
7 - 8*x = -8*x - 7
9*x + 3 = -10*x - 2
-5*x - 6 = 6*x + 8
3 - 9*x = 2*x + 9
-8*x - 9 = 6*x + 2
-x - 2 = 9*x + 4
9*x + 2 = 9 - 2*x
4 - 7*x = 3*x - 3
-10*x - 4 = x - 10
-4*x - 9 = -6*x - 10
9 - 10*x = 6*x - 5
4 - x = 7*x + 7
-3*x - 10 = -2*x - 7
-7*x = 6*x
-3*x - 3 = 4 - 3*x
3*x + 6 = -3*x - 5
5*x = 1
1 - 10*x = 9*x - 10
x = -9*x - 5
7*x + 4 = 9 - 2*x
3*x = 6*x + 2
9*x + 3 = -9*x - 1
-7*x - 8 = 2 - 2*x
-9 = -x
8*x + 7 = 2*x - 7
3*x + 3 = 6*x - 5
9*x + 1 = -2*x - 8
6 - 8*x = 7 - 8*x
x - 5 = -x - 1
5*x + 5 = 6 - 3*x
8 - 8*x = 6*x - 9
3 - 2*x = 7*x + 1
6 - 7*x = 9 - 9*x
3 - 7*x = 4*x + 1
5 - 9*x = x - 1
5*x + 7 = 8 - 7*x
2*x - 9 = 6*x + 7
4*x - 10 = 5*x + 2
-7*x - 1 = 8*x + 3
3*x = x - 6
5 - 2*x = -4*x - 2
4 = -4*x - 5
7*x + 6 = -3*x - 2
-10*x - 8 = -7*x - 1
3*x - 9 = -5*x - 4
5*x + 8 = -6*x - 10
-7*x - 5 = 7*x + 8
8*x + 4 = -2*x - 10
3*x - 2 = 7*x + 5
-1 = 6*x + 9
x - 6 = -4*x - 8
9 - 8*x = 4*x - 1
1 - 3*x = -8*x - 5
8*x = 3*x + 1
-6*x - 10 = 2*x + 7
x - 2 = 6 - 9*x
-9*x - 7 = -x - 2
4*x + 3 = x - 4
2 - 2*x = 5*x - 1
-8*x - 1 = 3*x + 9
8 - 4*x = -3
4*x + 8 = 8*x - 8
5*x - 1 = -10*x - 9
7 - 7*x = 6*x - 4
1 - 3*x = -7*x - 4
-6*x - 6 = 5*x - 2
5 - 6*x = -10*x - 9
6*x + 1 = 8*x - 5
8*x - 6 = 2*x - 2
-3*x - 5 = -7*x - 4
7*x - 2 = x - 7
4*x - 9 = 2*x - 3
7 - 2*x = -6*x - 5
-5*x - 4 = 0
-x - 6 = 4*x - 1
x - 2 = 7*x + 1
-9*x - 2 = 2*x - 10
4*x = -5
4*x - 7 = 6 - x
-3*x - 6 = -4*x - 9
-4 = -10*x - 3
-4*x - 3 = 3*x + 8
-3*x - 1 = 2*x - 7
4*x - 9 = 6*x + 2
4 - 9*x = 3*x - 8
-3*x - 10 = 2*x + 8
9 - 7*x = 7*x + 1
-4 = 3 - 6*x
3*x + 4 = 9 - 3*x
4*x + 7 = -6*x - 8
6*x + 2 = x + 5
x - 10 = -x - 9
5*x + 4 = 4*x - 5
9*x - 3 = 7*x - 10
5*x + 1 = x
9*x - 2 = -10*x - 2
6*x - 3 = 4*x - 5
-8*x - 7 = 4*x + 9
-9*x - 9 = 3 - 5*x
4*x + 7 = 5*x + 5
6*x + 9 = 4 - 3*x
-x - 7 = 1 - 8*x
-5*x - 1 = x - 5
-2*x = 7*x - 3
6*x - 10 = x + 5
-2*x - 1 = 9
-2*x - 6 = 5 - 6*x
-4*x - 9 = 5 - 7*x
8 - 9*x = 3*x + 4
2*x + 5 = 1 - 2*x
-9*x - 3 = 4*x - 5
-9*x - 4 = 9*x + 1
6*x - 4 = 1 - 5*x
6*x + 8 = 9*x + 7
6*x - 1 = 5*x + 2
8 - 5*x = 9*x
-10*x - 8 = 3 - 8*x
9 - 6*x = -6*x - 3
8*x - 4 = 4*x + 2
-10*x = -2*x - 8
3*x + 6 = 7*x + 5
1 - 7*x = 1 - 3*x
-10*x - 9 = 3*x + 7
-8*x - 7 = 1 - 8*x
-8*x = -4*x
4*x - 6 = 4 - 2*x
2 - 2*x = -8*x - 2
6 = -8*x - 5
5*x - 2 = x - 4
-10*x = 3*x - 2
-5*x - 6 = 4*x - 10
4 - x = 8*x + 8
9*x - 1 = 6 - 3*x
3 - 4*x = 7*x - 3
-8*x - 8 = 7*x + 6
8*x - 10 = -8*x - 6
x + 5 = -4*x - 1
-x - 10 = 6*x + 6
9*x - 3 = 6*x - 7
8 - 2*x = -5*x - 2
4*x - 1 = 9*x - 6
9 - 4*x = 9*x + 6
-x - 5 = -8*x - 4
2*x + 3 = 2*x + 5
3 = -2*x - 3
5*x + 9 = 3 - 4*x
-4*x - 5 = -10*x - 4
9 - 5*x = 2*x + 5
7*x - 4 = 5 - 9*x
x - 2 = -5*x - 10
-3*x = 3*x - 6
-10*x - 5 = -7
-2*x - 1 = -x - 3
-3*x - 2 = 9 - 10*x
9*x + 5 = 6*x + 9
5*x + 3 = -8*x - 8
4*x + 2 = 8 - 6*x
8*x - 5 = 8*x - 2
3 - 9*x = 3 - 10*x
5*x + 2 = x - 3
-8*x - 4 = 5 - 2*x
7*x - 5 = 9 - x
4 - 8*x = -6*x - 10
4*x + 9 = -5*x - 3
5 - 2*x = 6*x - 10
6*x - 10 = -7*x - 6
-5*x - 6 = 3*x - 1
-6*x - 1 = 7*x + 5
x - 9 = 6*x - 8
x - 6 = 7 - 4*x
x + 1 = 7*x - 3
2*x + 8 = x - 2
-6*x - 10 = 5 - x
9 - 4*x = 6*x - 5
6 - 2*x = 5 - 7*x
5*x - 8 = -3*x - 9
2 - 4*x = 6*x - 5
7 - x = 2*x - 2
-10*x - 1 = 1 - 3*x
7 = 5*x + 9
6 - 10*x = 8*x - 7
-2*x - 2 = -9*x - 5
3 - 5*x = 7*x + 8
7*x + 2 = 2*x + 2
-8*x - 7 = -6
3*x - 2 = -5*x - 2
1 - 7*x = 9 - 3*x
4*x + 8 = 4*x + 2
2*x + 6 = 4*x + 4
6*x + 5 = 9 - 10*x
3 - 3*x = 7*x - 9
3*x - 9 = 6*x - 3
9 - 5*x = -10*x - 4
9 - 6*x = 8 - x
-9*x - 1 = 2
8 - 5*x = 5*x + 4
3 - x = 7 - x
4*x - 3 = -8*x - 6
5*x + 8 = -x - 3
1 - 9*x = 4*x + 3
9 - 2*x = 8*x - 10
3*x - 5 = -7*x - 1
8*x + 1 = 6 - 3*x
5*x - 5 = x + 6
-x = -8*x - 2
-9*x - 5 = 6*x
4*x + 8 = 5 - 10*x
2*x - 2 = -7*x - 4
2 - 9*x = -x - 8
6*x - 9 = x - 9
8 - 5*x = x
-4*x - 8 = -3*x - 6
3*x - 2 = -10*x - 7
-5*x - 9 = -3*x - 7
8*x - 8 = 3*x + 2
3 - 3*x = -5*x - 8
8*x - 10 = -10*x - 10
4 - 3*x = -9
5 - x = 9 - 6*x
-4*x - 6 = 4*x - 1
1 - 6*x = -5*x - 7
1 - 10*x = 6 - 8*x
2*x + 6 = -10*x
6*x + 1 = 3 - 5*x
6*x = 5 - 6*x
9*x + 4 = -9*x - 9
-6*x - 2 = 4*x - 8
2 - 8*x = 3*x - 1
-5*x - 6 = -x - 7
3 - 8*x = -10*x - 8
-10*x - 6 = 5*x - 6
7*x - 8 = 6 - 3*x
-8*x - 7 = -3*x - 1
8 - 7*x = -2
2*x + 5 = 6 - 4*x
-4*x - 5 = 8 - 10*x
3 - 7*x = x - 2
4 = -2*x
7*x + 1 = 2 - 6*x
6 - 8*x = 6*x - 2
-9*x - 8 = 3 - 3*x
5*x - 8 = -8*x - 5
1 - 4*x = -7*x - 6
6*x + 5 = 8*x - 10
-5*x - 2 = 3 - 3*x
7*x - 9 = 6*x - 8
-2 = 8*x + 5
7 - 5*x = -2*x - 9
-6*x - 10 = -8*x
5*x - 9 = 7 - 3*x
-10*x = -7*x - 8
7*x = -2*x - 4
-4*x - 8 = -2*x
7*x - 7 = 5*x - 10
3 - 2*x = 9 - 3*x
5*x + 3 = -8*x - 10
x + 5 = 5*x + 4
9 = -5*x - 1
6 - 6*x = -4*x - 8
3 - 5*x = 4*x + 8
-9*x - 9 = -7*x - 5
9*x - 3 = -2*x - 1
3*x - 6 = -4*x - 2
6*x + 5 = -6*x - 3
7*x - 9 = -9*x - 6
-x - 1 = -7
2*x - 1 = 1 - 7*x
2 - x = 6*x + 3
8 - 3*x = 8*x - 6
2*x + 2 = 5*x - 3
2*x - 1 = 9*x - 4
6*x + 9 = -2*x - 1
6 - 9*x = -9*x - 8
7 - 6*x = 5*x - 3
-6*x - 4 = 7 - 6*x
-3*x - 5 = 7*x - 5
9*x - 3 = -5*x - 4
x - 6 = 3*x + 9
7*x + 4 = -8*x - 6
3*x = 6*x - 5
-2*x - 7 = x + 5
8 - 8*x = -9*x - 6
2*x + 9 = 8*x
7*x = -9*x - 6
-6 = 8*x - 3
8*x - 8 = -10*x - 5
-10*x - 8 = 8 - 8*x
-9*x - 3 = 9*x - 2
4 - 4*x = 4 - 6*x
8*x - 5 = -10
-2*x - 3 = 6*x - 10
2*x - 4 = 7*x + 2
4 - 3*x = 7*x - 8
8*x + 8 = -10*x - 7
3 - 8*x = 7 - 8*x
-4*x - 6 = x - 8
-x - 4 = -x - 5
7 - 3*x = 5*x + 6
-8*x = 8*x + 2
5*x + 3 = 8*x + 5
-5*x - 7 = 2*x + 8
9 - 10*x = 9 - 4*x
-8*x - 7 = 9 - 5*x
2*x - 6 = 8*x - 8
6*x + 9 = 2
-3*x - 4 = 7*x + 5
9*x + 9 = 9*x - 2
x - 8 = -8*x - 2
5*x + 7 = 3*x + 3
5*x - 7 = -3*x - 2
-10 = x + 7
4*x + 2 = 4 - 4*x
3*x + 4 = 9*x - 9
6*x - 10 = 8*x + 1
9*x - 3 = 9
5 - 9*x = 2*x - 4
-2*x - 6 = 9*x + 2
3*x + 8 = 6*x - 10
-10*x - 4 = -10
-2*x - 1 = 4 - 10*x
9*x = 2 - 10*x
9*x + 9 = 4 - 3*x
-2*x - 2 = 5*x + 5
-2*x - 3 = 7*x - 9
-5*x - 5 = -1
8 - 8*x = -x - 3
4*x - 7 = -x - 2
-5*x - 3 = x - 8
7*x + 4 = -8*x - 5
-2*x - 10 = -2*x - 5
2*x - 5 = 2*x - 6
6*x - 1 = 6*x - 8
-5*x - 3 = 3*x + 2
x + 1 = x + 4
-5*x - 6 = 3*x + 4
7*x + 8 = 8*x - 6
2*x - 7 = 1 - 5*x
-7*x - 4 = x + 3
4*x + 4 = 3*x - 9
5*x - 9 = 9*x + 8
6 - 2*x = -7
5*x + 9 = 9 - 6*x
-3 = -10*x - 3
-x - 1 = 8 - 10*x
9 - 9*x = 3*x - 6
-8*x - 1 = 8*x - 1
3*x + 5 = 4 - 4*x
0 = 2*x - 9
-7*x - 2 = -7*x - 6
6*x = 6*x + 3
2*x - 4 = -x - 10
4*x - 6 = -5*x - 6
7*x - 6 = 2*x + 8
8 - 2*x = 6*x
-2*x - 8 = 8
-9*x - 8 = -5*x - 4
-6 = 5*x - 2
9 - 6*x = 1 - 6*x
-x - 7 = x - 1
-9*x - 6 = 3*x - 8
9 - 9*x = -4*x - 3
-7*x = 9*x - 5
-9*x - 6 = 3*x - 8
9 - 7*x = -3*x - 2
-5*x - 9 = 2*x + 5
-6*x - 1 = 6*x + 9
4 - 2*x = 4 - 3*x
5 = 7 - 5*x
-5*x - 5 = 6*x + 9
2 - 4*x = -5*x - 5
-10*x - 3 = 5*x + 5
4 = 8*x - 4
9*x + 8 = 4*x - 8
-4*x - 10 = -4*x - 7
-8*x - 9 = 9*x
6*x - 4 = 8*x - 7
3*x - 2 = 3*x - 1
9*x - 6 = 7
9*x - 4 = 2 - 8*x
8 - 6*x = -3*x - 5
3*x + 8 = 3
5 - 3*x = -9*x - 8
1 - 9*x = -5
8*x + 5 = -3*x - 2
4*x - 3 = 2 - 9*x
8 - 6*x = x + 5
3*x + 2 = 4 - 4*x
-x - 9 = 9*x + 1
5 - x = -7
-4*x - 9 = 4
-7*x - 3 = -7*x
4*x + 6 = 3*x + 4
8 - 8*x = -6*x - 7
-2*x - 6 = -7*x - 10
7*x = -x - 8
5*x + 6 = 1
-3*x - 2 = -9*x - 4
-10*x - 6 = 6*x + 4
7*x - 5 = 6 - 6*x
3 - 2*x = x + 5
9*x + 6 = -3
x - 8 = 2 - 4*x
8*x + 5 = 5*x - 9
7 = 1 - 7*x
3 - 9*x = 7 - 7*x
8*x + 5 = -3*x - 2
-8*x - 5 = -5*x - 1
4*x + 7 = 3*x - 4
6*x + 9 = -2*x - 3
8*x + 5 = 3*x - 7
x - 2 = 7*x - 1
-10*x - 5 = 4*x - 5
7*x - 6 = -5*x - 8
9*x + 1 = 1 - 8*x
9*x + 5 = -7*x - 1
-10*x - 10 = 1 - 5*x
-x - 5 = 6*x - 3
5*x = -3*x - 3
5 - 7*x = -9*x - 10
x + 4 = -4*x
4*x + 5 = -8*x - 2
6*x - 5 = -9*x
6*x - 1 = 9*x - 7
6*x + 4 = 1 - 5*x
-9 = 8*x - 9
4 - 5*x = -6*x - 2
4*x + 2 = 2 - 3*x
8*x - 4 = -9
-4*x - 3 = -x - 10
4*x - 1 = 7*x + 6
-3*x - 3 = 4*x - 7
9*x + 7 = -4*x - 6
-8*x - 7 = 7 - 10*x
8 - 2*x = -6*x - 7
-x - 7 = -9*x - 2
8 - 5*x = 7*x + 5
-7*x - 8 = 9*x + 8
-3*x - 7 = 3*x - 8
8*x - 2 = -9*x - 7
1 - 4*x = 8*x - 10
7*x - 10 = 2*x - 5
5*x + 1 = 9*x - 10
5 - 2*x = 9*x - 2
5*x - 8 = 5*x
9 = x - 9
3 - 10*x = 7 - 8*x
-x - 1 = 8*x - 5
2 - 10*x = -9*x - 8
x - 9 = 8*x - 10
5*x + 8 = -8*x
6*x - 9 = 3*x
-8*x - 7 = 3*x - 3
-2*x - 7 = -4*x - 8
6*x + 1 = 4
5*x + 9 = -4
x - 6 = 2*x
3*x - 2 = -5*x - 4
8*x + 1 = -7*x - 2
2 - 7*x = -4*x - 8
-4*x - 1 = 8*x - 7
9*x - 9 = 3*x + 3
-6*x - 3 = 3*x + 8
5 - 10*x = 1 - 3*x
8*x - 3 = 5*x + 1
3 - 3*x = 2*x - 1
3 - 7*x = 2 - 6*x
1 - 5*x = 9*x - 10
-6*x - 5 = -3*x - 6
8*x - 10 = -5*x - 8
5*x = 2*x + 1
1 - 4*x = 8
-3*x - 4 = -3*x - 7
-6*x - 1 = 4*x - 7
1 - 8*x = 5
4*x + 6 = 5*x - 8
5 - x = 8*x - 8
1 - 3*x = 4*x + 8
1 - 5*x = 5*x - 1
3 - 5*x = -10*x - 2
x - 1 = 5*x - 4
4 - 4*x = 9*x + 8
-8 = 7 - 7*x
-5*x = -10*x
3 - 10*x = 8 - 2*x
4*x - 6 = 8 - 6*x
-x - 9 = 2 - 7*x
6*x - 10 = 8*x - 5
3 - 2*x = 8*x + 3
7 - 2*x = 5 - 2*x
7 - 6*x = 8*x + 6
9 - 5*x = 7 - x
5 - x = -3*x - 6
6*x - 7 = 5*x - 3
8*x = x - 5
-7*x - 3 = 7*x + 9
-8*x - 3 = 3*x - 2
8*x - 3 = 9*x + 9
3*x + 1 = -5*x
8*x - 1 = -3*x - 10
5 - 5*x = 5 - 6*x
-5*x - 7 = 2*x + 3
-x - 2 = 4 - 9*x
-3*x - 9 = 6*x + 2
8*x + 2 = 6 - 5*x
4 - 5*x = 9*x + 1
7 = -2*x - 7
4*x - 9 = x + 1
-3*x = 8*x - 1
6 - 2*x = -8*x - 4
x - 1 = x + 3
3*x = 5 - 6*x
-2 = 4 - 8*x
-x - 3 = -5*x - 1
5*x + 8 = -9*x - 5
-6*x - 2 = 9*x - 6
7 - 8*x = 8 - 7*x
-2 = 2 - 4*x
-10*x - 9 = 8 - 5*x
4*x - 10 = 6*x + 9
x - 4 = 4*x - 9
5*x + 9 = 6 - 10*x
6 = -8*x - 5
-7*x - 2 = -3*x - 5
2 - 6*x = 5*x - 9
-x - 4 = -9*x - 10
2*x - 2 = 4 - 6*x
-10*x - 6 = 2 - 9*x
1 = -x - 7
5*x - 8 = 1 - 5*x
3*x + 3 = 1 - 9*x
-4*x - 9 = -2*x - 7
-x - 5 = 3*x - 10
-3*x - 7 = 6*x + 8
-4*x - 8 = 6*x - 1
6*x - 7 = 5*x + 1
7*x + 2 = -8
6*x + 9 = 2*x
8 - 7*x = 9 - 6*x
4*x + 2 = 8*x - 3
8*x + 2 = -7*x - 2
x + 4 = 3*x + 9
x - 3 = -10*x - 6
-x - 1 = -3*x - 10
x - 10 = -9*x - 1
-6*x - 6 = 4
7*x - 10 = 3*x - 7
x - 7 = 3*x + 4
3*x + 8 = x + 9
-6*x - 5 = 8 - 5*x
5 - 3*x = 6*x - 1
5*x = 6 - x
-4*x - 10 = 2 - 7*x
5*x - 9 = -8*x - 2
5 - 5*x = 2*x + 3
7*x - 7 = -6*x - 4
-10*x - 4 = -x - 10
9*x - 9 = -8*x
-7*x - 8 = -2*x
2 - 6*x = 3*x - 10
2 - 7*x = -4*x
6*x - 10 = 6 - 6*x
6*x + 7 = -10*x - 6
x - 7 = 9*x
-2*x - 1 = 2*x - 7
9*x - 10 = 7 - 6*x
-4*x - 4 = x - 9
5 - 4*x = 1 - 4*x
9 - 2*x = 7 - 9*x
6*x - 5 = 7*x + 1
3*x + 4 = -4*x
-8*x - 9 = 2 - 9*x
-3*x - 7 = -5*x - 7
9*x - 6 = 3*x - 9
x + 3 = x
5 - 6*x = -8*x
5 - 7*x = 1 - 7*x
x = -5*x - 2
x + 5 = -3*x
4*x - 6 = 2 - 9*x
3 - 2*x = 8 - 5*x
3*x - 5 = -9*x - 6
-x - 9 = 9 - 6*x
7*x + 5 = 1 - 6*x
3 - 2*x = -3*x - 3
7 - 3*x = -10
6 - 5*x = 2*x + 2
9*x + 8 = 9*x + 1
7*x - 4 = -9*x - 2
2*x + 7 = 6 - 8*x
-x - 10 = 2 - 9*x
-2*x - 2 = x - 3
2 - 5*x = 5 - 7*x
2*x - 2 = 3 - 7*x
4*x - 5 = 2
-3*x - 10 = -2*x - 9
6 - 2*x = -3*x - 3
3*x - 3 = -5*x - 1
-3*x - 8 = 2 - 2*x
8*x + 2 = -3*x - 10
-5*x - 1 = 9 - 4*x
9*x - 1 = 3 - 10*x
9*x + 7 = 1 - 5*x
3*x + 3 = 6 - 8*x
6 - 8*x = -7*x - 1
-10*x = 4*x - 5
6 = 2*x + 2
1 - 10*x = 7*x - 5
-4*x = -8*x - 6
9 - 6*x = 2*x - 2
-9*x - 3 = 7*x
7*x + 9 = -2*x - 2
7*x - 3 = 7*x - 3
6 - 4*x = 4 - 8*x
5*x + 2 = 2 - 8*x
9 - 10*x = 3*x + 9
3*x - 5 = x - 10
4 - 4*x = 9*x - 6
-6*x - 1 = 1 - 5*x
9 - 3*x = 9*x - 9
2*x - 3 = 2*x + 1
x + 4 = 8*x
-3*x - 2 = 6*x - 2
-7*x - 7 = 4*x - 3
3 - 6*x = 4*x - 4
-10*x - 6 = -4*x - 3
8*x - 6 = 2*x
2 - 7*x = -8
-2*x - 2 = 7*x + 2
9*x - 4 = 6 - 5*x
3 - 8*x = 6*x + 5
8*x + 9 = 5*x + 4
8 - 5*x = 8 - x
4*x - 4 = 6*x + 4
4*x - 1 = -7*x - 1
4*x + 4 = 8*x - 9
-3*x - 2 = 7 - x
-6*x - 2 = -4*x - 7
-10*x - 10 = 1 - 5*x
-6*x - 1 = -9*x - 3
5 - 4*x = x - 10
-3 = 5*x + 2
-8*x - 2 = 5 - 5*x
5*x = 5*x + 6
4*x + 4 = 9*x + 1
2 - 8*x = 2 - 7*x
5*x - 4 = -3*x - 9
x - 3 = -x - 9
5 = 2*x + 5
-3*x = 2*x + 5
7*x - 6 = 2 - x
-4 = 6*x + 7
-6*x - 4 = -8*x - 1
-8*x - 2 = 5 - 4*x
9 - 2*x = 4*x - 9
-7*x = 3*x + 3
7 - 7*x = 8*x - 3
7*x + 7 = 9*x - 8
1 - 9*x = -x
8*x + 1 = 7*x + 7
-7*x - 6 = 7*x
-10*x - 4 = 4 - 6*x
-10 = 8 - 6*x
-8*x - 10 = -x - 10
9 - 8*x = 2*x - 8
5*x + 2 = 3*x - 10
-10*x - 6 = -3*x - 9
x - 8 = 4 - 7*x
-2 = 1 - 9*x
8 - 5*x = 4 - 7*x
-9*x - 5 = -2*x - 8
3*x + 2 = 2*x - 3
-x - 2 = -5*x - 4
6 - 8*x = x - 4
5*x + 1 = 5*x + 2
-7*x - 1 = 5
7 - x = 9*x
-8*x - 4 = 9 - 6*x
-10*x - 10 = 8*x - 10
2*x - 5 = 6*x - 8
2 - 3*x = -4*x - 10
3*x = -x
5*x - 3 = 4 - 7*x
-7 = -7*x - 8
8 - 5*x = 2 - 3*x
3*x - 1 = 2*x + 2
-2 = 4*x + 1
-x - 7 = 9*x - 8
8*x + 1 = -2*x - 3
9 - 8*x = -10*x - 10
-7*x - 6 = 7*x + 1
-5*x - 9 = 3*x + 7
3*x + 2 = 9 - 7*x
3*x + 7 = 8*x + 6
9*x + 7 = -8*x - 4
4 - 2*x = x
6*x - 8 = -x - 10
4 - 6*x = 5*x + 8
7*x - 2 = -5*x - 7
-4*x - 6 = -6*x - 1
8*x - 2 = -7*x - 9
9*x + 6 = 5 - x
-4*x - 3 = 3 - 3*x
6*x - 9 = 4 - 7*x
9*x + 3 = -8*x - 4
5*x + 1 = 2*x + 4
4 - 5*x = 5*x + 5
9*x + 4 = 3*x + 3
4*x + 2 = -2*x - 5
4*x + 7 = 4*x + 4
-4*x - 3 = -9*x - 7
-9*x - 5 = -6*x
x - 7 = 6*x - 6
2*x + 9 = 8*x - 8
2*x + 4 = -5*x - 7
6*x - 2 = 8*x - 8
9 - 5*x = -9*x - 9
-5*x - 2 = 6 - 10*x
-6*x - 8 = 8*x + 3
1 - 5*x = -6*x - 4
-3*x - 6 = 8*x - 1
8*x + 6 = 9 - 5*x
3*x - 5 = -x - 9
5 - x = -4*x - 6
9 - 7*x = -7*x - 4
7*x - 3 = 4*x - 9
5*x + 4 = 3*x + 3
-2*x - 10 = x + 9
4*x + 8 = 4*x - 9
5*x + 3 = 5*x - 6
2 - 4*x = 7 - 6*x
7 - x = 4*x - 7
5*x - 7 = 3 - 9*x
x - 10 = 2 - x
9*x + 6 = 5*x - 10
3*x - 5 = 3*x - 1
5*x + 9 = -9*x - 5
4*x + 3 = 8 - 4*x
-4*x - 9 = -2*x - 10
8*x = 9 - 7*x
7*x - 7 = 7 - 9*x
7*x + 4 = -9
2*x - 7 = 4 - 4*x
9*x + 5 = 7 - 8*x
-8*x - 9 = 9 - 5*x
-2*x - 2 = 9*x + 2
4*x + 3 = 0
9*x - 8 = 2
5*x + 9 = 5*x - 2
-2*x - 5 = 6*x - 4
8*x - 2 = 2*x - 4
-5*x - 4 = -6*x - 4
5*x + 1 = 4*x - 2
3 - 5*x = 9*x - 5
-3*x - 1 = -10*x - 10
-9*x - 3 = 5*x - 7
5 - 9*x = 6 - 8*x
4*x + 9 = 4 - x
7 - 3*x = 5 - 5*x
6*x + 4 = -8
2*x + 3 = 7
5 - 3*x = 5 - 8*x
-7*x - 7 = 9*x + 8
9*x - 2 = 5 - 3*x
-x - 2 = -6*x - 1
3*x - 8 = -2*x - 7
2*x + 9 = 1 - 10*x
-8*x - 3 = 2*x
4*x - 5 = 6*x
3 - 2*x = 2*x - 7
1 - 4*x = 2*x + 4
3 = 5*x + 8
4*x + 2 = 6*x - 2
2 - 5*x = 7*x + 5
x + 4 = -4*x - 8
9*x + 1 = -7*x - 4
4*x + 8 = 1 - 8*x
3*x + 1 = -2*x - 3
7*x + 6 = 3*x - 2
3*x - 10 = x - 7
-6*x - 4 = 8*x - 4
2*x + 1 = 9*x + 2
6 - 9*x = -8*x - 4
6 = -7*x - 5
8*x - 3 = -5*x - 3
-5*x - 4 = -9*x - 2
5 - 8*x = x - 5
-8*x - 1 = 1 - 4*x
8*x + 4 = 5*x + 6
-4*x - 4 = 3*x - 10
-7*x - 5 = 4*x + 4
5*x + 1 = 3*x + 5
9 - 3*x = 5 - 6*x
-x - 3 = 9*x - 7
4*x + 2 = 5 - 9*x
5*x - 4 = -7*x - 10
7*x + 7 = 8*x - 2
6*x + 3 = 8 - 9*x
2 = 4*x - 9
3 - 8*x = 3
8 - 8*x = -4*x - 3
2*x - 6 = 9*x - 10
3 - 7*x = -4*x - 3
9*x + 6 = -8*x - 3
8*x + 6 = 6*x - 5
-x = 4*x + 3
3*x - 1 = 3*x - 9
5*x - 7 = 9*x - 3
2 - 2*x = -8*x - 2
-5*x - 2 = -x - 10
4*x + 8 = 8*x - 5
-3*x = -9*x - 7
x - 1 = -2*x - 5
3*x - 1 = -3*x - 7
6*x + 2 = 4*x + 7
8*x - 9 = 3*x
-9*x - 6 = 7
-3*x - 2 = -10*x - 9
-4*x - 10 = -8*x - 1
6*x - 6 = 3 - 2*x
-7*x - 7 = 4 - x
-4*x - 9 = 8*x + 6
8*x - 6 = 7 - 10*x
7 - x = 5*x - 5
8*x - 2 = -5*x - 5
7*x - 5 = 9*x - 3
7*x - 5 = 5*x - 6
-5*x - 5 = 6*x - 8
x + 4 = -3*x - 6
3*x - 10 = -x - 10
8 - 3*x = -5*x - 1
-7*x - 6 = -3*x - 9
-5*x - 5 = 2*x - 10
-8*x - 7 = 8*x - 6
-x - 5 = 2 - 2*x
5*x - 5 = 2*x + 8
-3*x - 4 = 7*x - 2
3*x + 9 = 3 - 5*x
1 - 8*x = 7*x - 2
2*x + 4 = 9*x + 1
9 - 2*x = 2*x - 10
9*x + 6 = -10*x - 3
4*x + 2 = 8*x
-9*x - 2 = -6*x - 6
x - 6 = 2*x - 9
-8*x - 6 = -8*x
8 = -5*x - 7
3*x - 8 = 3*x - 9
-3*x - 5 = -4
6*x + 6 = -3*x - 7
8*x + 3 = 7*x - 5
8 - 10*x = 3*x - 8
9 - 8*x = -8*x - 1
2*x - 6 = 8*x - 6
-10 = -10*x - 5
3 - 7*x = 6 - 10*x
6 - 7*x = 7*x - 9
-2*x - 7 = -5*x - 9
3*x + 5 = 4*x - 4
7*x + 3 = 4*x + 4
7*x + 5 = -10*x - 1
-x - 2 = -7*x - 10
-7*x - 6 = 5*x + 9
5 = 5*x + 5
x + 4 = 6
4 - 10*x = -4
8 - 3*x = 6 - 7*x
5 - 10*x = -10*x - 7
x - 10 = 3*x - 8
6*x + 8 = 1 - 2*x
x - 1 = 3*x + 2
3*x + 4 = x - 9
7*x - 7 = 5*x + 8
5 - 3*x = 8 - 10*x
9*x - 7 = 7*x
x + 4 = 4*x - 4
3 = 5*x + 5
4*x + 6 = x + 1
5*x + 6 = 9*x - 2
9 - 10*x = 8*x - 1
-4*x - 2 = 1 - 8*x
3*x - 3 = 9*x - 1
4*x - 4 = 6 - 8*x
7 - 10*x = -x - 10
4*x - 6 = 4*x
1 - x = 9*x - 2
9 - 2*x = 4*x + 6
2*x - 8 = 6*x + 4
3*x + 8 = 3*x + 8
-10*x - 6 = 5 - 6*x
7 - 4*x = 2*x
-4*x = 5 - 7*x
-x = 9*x + 8
9*x - 7 = -5*x - 5
-4*x - 1 = 7 - 8*x
-3*x - 8 = 6 - 5*x
-9 = 7*x - 3
7 - 10*x = 4*x + 8
8*x = -3*x - 2
2 - 7*x = -8*x - 8
8 - 9*x = 7*x - 1
9*x - 4 = 7*x
8*x - 6 = 2*x - 2
2 - x = 6 - 8*x
9*x - 8 = 2*x + 2
5*x - 8 = 9*x - 6
9 - x = 4*x - 4
x + 4 = -5*x - 5
3*x - 7 = -x - 4
9*x - 3 = -5*x - 9
-x - 7 = 7 - x
-6*x - 3 = 8*x - 6
8 - 5*x = -7*x - 8
-10*x - 1 = 8*x - 6
9 - 10*x = 2*x + 3
-4*x - 3 = 6 - x
4 - 8*x = -8
5*x - 10 = -7*x - 10
-2*x - 1 = 8*x + 7
-9*x - 10 = 6*x + 6
6 - 6*x = 3 - 8*x
7 - 8*x = 3 - 5*x
3*x - 1 = 8*x + 2
2*x - 3 = -5*x - 10
8 - 5*x = -4*x
3 - 7*x = -10*x - 6
-8*x - 2 = 2 - 9*x
x - 4 = 6 - 8*x
-6*x - 3 = 7 - 5*x
-3*x - 2 = 8*x - 6
4 - 7*x = x
9 - 4*x = 8*x - 2
-9*x - 1 = -2*x - 10
9*x - 2 = 6*x - 10
4 - 3*x = 6 - 3*x
-10*x - 6 = 7*x - 8
5*x + 1 = -9*x - 10
-10 = -3*x - 4
7*x - 9 = 6*x - 5
8 - 5*x = 8 - 8*x
-3*x - 3 = 7*x + 3
1 - 4*x = 8*x + 8
-10*x - 5 = 7*x + 2
-5*x - 3 = 2*x + 3
x - 9 = -8*x - 8
-6*x - 3 = x + 4
6*x = -8*x - 7
-5*x - 10 = 5*x - 1
-9*x - 3 = 2 - 3*x
-2*x - 6 = 5
-x - 7 = 3*x + 2
7*x = 4 - 7*x
4*x - 3 = -3*x - 3
2*x + 9 = 8*x + 6
5*x - 7 = -8*x - 8
-6*x - 4 = 1 - 5*x
7*x - 4 = 2 - 2*x
-9*x - 4 = -7*x - 7
6*x = -8*x - 8
5 - 7*x = 7*x + 7
-9*x - 7 = 1 - x
5*x - 9 = 8*x + 1
4*x - 2 = 6
7 - 8*x = 2*x + 1
6*x - 10 = 7*x + 5
4 - 3*x = 3
6 - x = 1 - x
4*x + 8 = -4*x - 4
2 - 7*x = 2*x + 5
9 - 6*x = -2*x - 10
2 - 7*x = 3*x - 2
3*x - 6 = -x - 3
7 = 5 - 3*x
-2*x = 1 - 6*x
2 - 9*x = 9*x - 6
3*x + 3 = -8*x - 3
-3*x - 9 = -3*x - 9
4*x + 3 = 8*x - 6
5 = 3*x + 4
-4*x = 6*x + 1
7*x - 2 = 4*x + 2
6*x + 6 = 7*x + 1
-10*x - 3 = 3*x + 7
2 - 10*x = 8*x - 5
2*x + 1 = 5 - 7*x
8*x + 8 = 8 - 10*x
7 - 5*x = 5*x - 3
-x - 4 = -5*x - 7
-9*x - 3 = -2
8*x - 7 = 8*x + 9
2 - 4*x = 3 - 9*x
5*x + 3 = 8 - 7*x
5*x - 9 = 5*x + 6
3*x + 9 = -2
-5*x - 10 = 5 - 9*x
x + 9 = -7*x - 6
-6*x - 9 = 2*x - 1
7*x + 8 = -4
6 - 4*x = 6*x - 2
6 - 5*x = -9*x
9 - 2*x = 9*x + 5
-7*x - 5 = 6 - 9*x
-4*x - 3 = 7 - 8*x
-9*x - 4 = 9*x + 1
-9*x - 3 = 2*x - 4
7 - x = 8*x
4*x = 2*x - 3
3 - 10*x = 3 - 6*x
5 - 9*x = 7*x - 4
4 - 5*x = 8*x
-6*x - 1 = -7*x - 3
5 - 2*x = 6 - 8*x
6*x + 1 = -x - 10
-6*x - 6 = 9*x - 5
4*x - 2 = -10*x - 3
8*x - 1 = 3*x - 7
2*x - 7 = 4 - 7*x
9 - 2*x = 8*x + 9
-6*x - 3 = 6 - 6*x
-9*x - 1 = -7*x - 2
1 - 6*x = 7*x + 6
-2*x - 1 = -9*x - 10
3*x - 3 = 8
7 - 8*x = -4*x - 8
-5*x - 7 = -8*x - 3
-8*x - 10 = 8 - 8*x
2 - 8*x = 3*x
7*x - 6 = -5*x - 1
-6*x - 2 = 3*x - 5
5 - x = -4*x - 1
-6*x - 8 = 6*x + 9
5*x + 1 = -4*x - 2
9*x + 2 = 9 - 9*x
2*x - 1 = 9*x - 10
1 - 7*x = 4 - x
-4*x - 8 = 8*x + 9
1 - 6*x = -4*x - 8
-7*x - 1 = 3 - 5*x
1 - 7*x = -6*x - 5
x + 3 = -8*x - 4
7*x + 5 = 5*x + 5
-4*x - 2 = x - 9
3*x + 6 = 6 - 10*x
-2*x - 5 = -4*x - 6
-8*x - 8 = -2*x - 7
5*x + 4 = 7*x + 4
6*x + 2 = -9*x - 8
4*x - 6 = -x - 8
-7*x - 3 = -9
9*x - 7 = 2*x + 9
3 - 4*x = 7*x + 6
-9*x - 8 = -8*x - 7
7*x - 9 = -8*x - 8
0 = 4*x - 10
3*x + 4 = 2*x - 5
-5*x - 5 = -5*x - 9
x + 8 = 7*x + 1
6*x - 5 = x - 6
3*x + 7 = 6*x - 6
7*x - 4 = -x - 2
x - 8 = 2 - x
4 - 8*x = 8 - 8*x
-8*x - 3 = 4 - 7*x
3*x - 4 = 9*x + 8
2*x + 7 = 9*x - 4
-7*x - 6 = 7 - 2*x
-4*x = -10*x - 9
1 - 8*x = -3*x - 5
7*x - 1 = -5*x - 4
-8*x - 9 = -9*x - 5
2 = 3*x + 4
1 - 3*x = -8
3 - 10*x = 7 - 6*x
-9*x - 3 = 8*x - 4
-3*x - 7 = -2*x - 9
5 - 4*x = x - 3
-9*x - 6 = 5*x + 8
6*x + 9 = 7 - 3*x
9*x + 3 = 7*x - 10
x - 1 = -6
8*x + 6 = 4*x
7*x - 6 = 7*x + 6
-5*x - 2 = -8*x - 2
5 - 10*x = 4*x
9*x - 1 = 8*x + 9
-5*x - 1 = 9*x + 6
x - 3 = 5 - 7*x
3*x + 2 = 9 - x
-8*x - 9 = x + 1
3 - 9*x = 2*x - 7
x - 5 = 6 - 3*x
-4*x - 8 = 5*x + 2
7*x + 8 = -2*x - 2
-2*x - 1 = -10*x - 6
5*x + 4 = -2*x
-2*x - 10 = -7*x - 6
-8*x - 9 = -9*x - 6
9*x + 6 = 9*x - 6
-2*x - 1 = 1 - 9*x
4*x + 8 = -4*x - 10
4*x + 5 = 5 - 10*x
2*x - 5 = -6*x - 4
5 - 7*x = 3*x + 5
4*x - 7 = 7 - 8*x
-2 = 6 - 2*x
-5*x - 8 = -2*x - 4
x + 7 = 9*x - 7
8 = 1 - 6*x
9 - 2*x = x - 3
9*x - 10 = -8*x - 4
-9*x - 4 = x - 5
-5 = 4 - 4*x
-7*x - 4 = -10*x - 2
6*x - 10 = -6*x - 3
9*x = -x - 6
-2*x - 4 = -2*x - 9
-7*x - 7 = -8*x - 1
9 - 3*x = 7*x - 3
x - 9 = -x - 6
2*x + 3 = x - 6
-3*x - 9 = x - 5
5*x + 3 = 4*x + 2
2*x + 9 = 3*x + 7
x - 2 = 6 - 8*x
9*x + 7 = -8
7*x + 9 = 7 - 5*x
x - 8 = 2 - 2*x
-x - 9 = 5*x + 3
-8*x - 5 = 4*x - 7
-2*x - 5 = 7 - x
-2*x - 3 = -4*x - 6
1 - 3*x = 3 - x
3*x - 10 = 3*x - 8
x - 10 = 2 - x
-2*x - 3 = 8*x - 3
7*x = -6*x
-10*x = x - 9
x + 7 = 9 - 4*x
2*x - 8 = -2*x
7 - 2*x = 8*x + 7
6*x + 5 = -3
3*x - 8 = 4 - 2*x
4 - 8*x = -7*x - 3
8*x - 3 = 6*x + 4
4*x + 9 = 3 - 6*x
5 - 10*x = 6*x - 5
3 - 6*x = -8*x - 9
3 - 7*x = 2 - 10*x
-4*x - 8 = 2*x - 5
7*x = -9*x - 6
6*x - 5 = 5*x + 3
-3*x = 6*x - 10
4 - 2*x = -9*x - 9
7*x - 3 = 4*x - 10
-2*x - 5 = 5*x + 6
-4*x - 4 = 7*x + 6
1 - 3*x = 9 - 10*x
6*x - 8 = 3*x - 5
9*x + 6 = -7*x - 8
5*x + 7 = 4*x - 10
5 - 6*x = 6 - x
x + 6 = -x - 9
3*x + 2 = 3*x + 3
-2*x - 5 = 9 - 6*x
6 - 10*x = 8*x - 1
7*x - 4 = 5*x - 2
5*x - 9 = -3*x - 3
3 - 6*x = 8 - 3*x
4*x - 9 = -6*x - 8
3 - 2*x = 6*x - 6
5 - x = 2*x + 5
x - 7 = -2*x - 7
x - 7 = 1 - 8*x
5*x - 4 = 8 - 5*x
3 - 5*x = -8*x - 10
5 - 9*x = 4*x - 4
-10*x - 7 = -9*x - 8
1 - 2*x = 5 - 9*x
-x - 7 = 8*x - 4
3*x + 8 = 9
9*x - 2 = -10*x - 8
-7*x - 10 = 5*x - 4
8*x + 4 = 2 - 6*x
9 - 9*x = -7
8 = 5*x + 1
-9*x - 2 = -2*x - 6
7*x + 4 = 8 - x
6*x - 6 = 9*x
6*x + 9 = 9 - 9*x
7 - 2*x = -10*x - 2
x + 5 = -7*x - 10
-7*x = -10*x - 7
-9*x - 9 = -8*x - 1
8*x + 4 = -x - 9
-3*x = -9*x - 3
-9*x - 6 = 9 - 3*x
8 - 3*x = 5 - x
5*x - 10 = 8*x + 5
-x - 10 = 4*x - 10
7*x - 6 = -x - 9
7 - 10*x = 7 - 9*x
7*x - 4 = 1 - 4*x
-6*x - 5 = 3*x + 3
6*x - 8 = -7*x - 1
7*x + 5 = x + 5
6*x + 2 = 9*x - 10
-x - 9 = 4
-7 = 7*x - 7
3*x + 3 = -2*x - 1
-10*x = 3*x + 7
2 - 9*x = 2 - 2*x
4*x + 6 = 9*x + 4
4*x + 7 = 6*x - 2
x - 9 = -10*x - 2
-8*x - 8 = 4
9 - 5*x = 3*x + 4
3 = -4*x - 5
9*x - 3 = 5 - 4*x
6 - 9*x = 9*x + 9
3*x - 7 = 6*x - 7
x - 10 = 2*x - 7
1 - 6*x = -7*x - 1
-3*x - 8 = 6 - 5*x
8 - 3*x = 5*x + 4
5 - 10*x = -4*x
7*x + 9 = 9 - 6*x
7 - 6*x = x
9*x + 4 = -8*x - 3
3*x + 6 = -2*x - 6
9 - 7*x = 8*x + 4
2*x - 2 = -6*x - 4
7*x - 4 = 9*x - 9
-4*x - 8 = -6*x - 9
-8 = 8 - 7*x
6*x - 8 = 8*x
7 - 3*x = 3*x
8*x + 8 = 1 - x
-4*x - 5 = 7*x + 6
2*x - 2 = 5*x + 7
2*x - 4 = 3*x + 3
6*x - 9 = -7*x
2 - 2*x = 7 - 4*x
2*x + 5 = 8*x + 7
x + 7 = 3
6 - 2*x = 9
9*x + 5 = 9*x + 3
6*x + 3 = -7*x - 1
-6 = -3*x - 2
1 - 10*x = 7 - 3*x
5*x - 9 = 3 - 3*x
2 - 9*x = -7*x - 8
3 - 7*x = -2*x - 3
-7*x = -3*x - 7
8*x + 8 = 5*x - 2
4 - 3*x = 8 - 8*x
-9*x = 3*x + 6
-7*x - 1 = 8*x - 2
6*x - 6 = 2 - 7*x
7 - 2*x = -4
1 - 4*x = 6 - 7*x
2 - x = 3*x + 7
7 = 8*x + 5
2*x - 7 = 1 - 9*x
3 - 2*x = -9
1 - 6*x = -4*x - 1
6*x + 7 = -2*x - 10
9*x - 4 = 5*x - 7
4*x - 9 = -x - 1
1 - 9*x = 6*x
5*x + 1 = 7*x + 6
x - 5 = x + 1
5 - 4*x = -6*x - 10
2*x - 4 = 1 - 8*x
-5*x - 4 = 6*x - 4
7*x - 5 = 4*x - 8
-2*x - 1 = -2
6*x - 6 = 2 - x
-6*x = 8*x
1 - 4*x = x
1 - 4*x = -7
3*x + 3 = -8*x - 6
-9*x - 4 = -7*x - 4
-x - 3 = -6*x - 2
-7*x - 5 = -4*x - 6
7 - 2*x = 5 - 6*x
4*x + 6 = -5*x - 2
8*x - 6 = 1 - 10*x
7*x - 8 = 4*x - 10
2*x - 3 = 4 - 6*x
8*x - 4 = 7*x - 5
-9*x - 3 = 5*x - 5
x = 7 - 7*x
1 = 3*x - 8
3*x + 5 = 5*x + 8
2*x + 2 = 9 - 10*x
7*x - 8 = 8 - 2*x
x + 7 = 5 - 7*x
8*x - 7 = 3*x - 1
-2*x - 2 = -3*x - 6
2 - 9*x = 5*x + 3
-x - 5 = 8 - 7*x
2 - 9*x = 5 - 3*x
-9*x - 1 = 2 - 10*x
8*x - 8 = -9*x - 3
3*x + 6 = 6*x
7*x = 2 - 4*x
4*x - 1 = 3*x - 5
-5*x - 6 = -x - 1
x - 6 = -x - 8
-2*x = -5*x - 9
4 - 9*x = x + 2
-2*x - 1 = -3*x - 8
8*x - 2 = 4 - 5*x
4*x + 1 = 8 - x
-4*x - 4 = 2 - 9*x
6*x + 4 = 4*x + 9
-x - 2 = 7 - x
-10*x - 5 = 8*x - 8
1 - 7*x = -7*x
4*x + 8 = -6*x - 10
8 - 6*x = 7*x - 10
8 - 5*x = 7
7*x - 8 = 3*x + 2
4 - 6*x = -8*x - 6
5*x + 3 = 2 - 3*x
5*x - 9 = 9 - 2*x
x + 7 = 8*x - 8
-4*x - 3 = 5 - 8*x
5 - 3*x = -x - 5
-x - 3 = 8*x + 2
6 - 10*x = -5*x - 1
4 - 7*x = -4*x - 2
5 - x = 9*x - 3
1 - 10*x = 6 - 4*x
x - 5 = -2
2*x + 8 = -10*x - 8
-7*x - 7 = -6*x - 9
4*x + 5 = 2
-7*x - 5 = 2*x - 5
8*x - 6 = 4*x + 8
5 - 9*x = -7*x - 8
3 - 9*x = -2*x - 8
2*x - 4 = 2*x - 1
-10*x = 6*x - 9
7*x + 4 = 6 - 9*x
5 - 10*x = -x - 5
x + 1 = 5*x - 6
7*x - 7 = -2*x - 10
1 - 3*x = -6*x - 5
9 - 7*x = 9*x + 2
3*x + 7 = 4*x - 5
x + 8 = 5*x - 7
7*x + 9 = 9*x + 6
9*x = -5*x - 9
4*x + 7 = 6*x + 7
x - 1 = 6 - x
5 - 3*x = 3 - x
6 - 8*x = 6*x + 3
8*x - 6 = -10*x
-7*x - 10 = 1 - 10*x
9*x + 3 = -8*x - 6
4*x - 9 = 5 - 5*x
5*x - 6 = 7*x
6*x + 7 = -3
-5*x = x + 7
8*x - 1 = 8*x - 7
6*x - 6 = 7*x + 4
-2*x - 8 = 1
-x - 3 = 4*x - 6
9*x - 4 = -x - 2
-5*x = 4*x - 2
2*x = -7
-9*x = 9*x - 7
6*x + 2 = -6*x - 4
9 - 4*x = 7*x - 10
1 - x = 6*x + 8
0 = 2 - 7*x
-10*x = 4 - 2*x
4*x + 1 = 8*x - 3
-9 = -x - 10
6 - 6*x = 4 - x
3 - 5*x = 4*x - 10
5*x - 8 = 7*x - 5
-10*x = 2*x - 5
9 - 3*x = -8*x - 3
5*x + 3 = -2*x - 4
6*x - 9 = -x - 8
3*x - 3 = -8*x - 7
4*x + 5 = 8 - 8*x
-4*x - 10 = 5*x - 6
2*x - 2 = -9*x - 4
3*x + 5 = 5*x - 4
5 - 4*x = -10
5*x + 1 = 5*x + 9
2*x + 8 = 5 - 2*x
3*x - 1 = 8 - x
1 - 4*x = 5*x + 8
2 - 4*x = 6*x - 7
4 - 4*x = 8*x - 5
8*x + 1 = -4*x - 4
7*x - 1 = -2*x - 5
8 = x - 6
8 - 4*x = -10*x - 1
7 - 4*x = 8*x - 4
1 - 5*x = -4*x - 2
-4*x - 6 = 8*x - 6
6*x - 5 = 9*x - 6
-x - 3 = 3 - 4*x
-8*x - 7 = 2*x + 5
6*x + 7 = x - 10
5 - 8*x = -9*x - 10
-x - 6 = -3*x - 1
6*x + 9 = 6 - 6*x
-7*x - 5 = 4*x - 4
-5*x - 2 = 7 - 4*x
7*x - 1 = -9*x - 3
7*x - 7 = 3*x + 4
3 - 9*x = -6*x - 6
7*x + 2 = -7*x - 5
8*x - 9 = 8*x + 1
5 - 10*x = -5*x
-4*x - 1 = -8*x - 5
8 - 4*x = 4*x - 9
5*x = x - 10
5 - 4*x = 2 - 4*x
1 - 8*x = 2 - 4*x
2*x + 7 = 0
2*x + 9 = 7*x - 3
7*x + 5 = 9*x - 8
3*x - 6 = 6 - 4*x
2*x + 2 = 7*x - 7
-7*x - 2 = -10*x - 8
3*x + 4 = 8*x
-7*x - 3 = 8 - 10*x
8*x - 9 = -2*x - 3
-x - 6 = 2*x - 6
5*x + 2 = 9 - 8*x
8*x + 9 = 5*x + 7
-9*x - 6 = 3*x + 1
5*x - 1 = 3*x - 5
8 - 9*x = x - 1
6*x + 8 = x + 7
2 - 5*x = 5*x - 10
-9*x - 9 = 4 - 9*x
-7*x - 10 = 6*x - 5
2*x - 2 = -x - 7
-2*x - 6 = 5*x + 3
-9*x - 3 = -6*x - 7
-7*x - 6 = x - 7
7*x = 9
7 - 6*x = 2*x - 10
9 - 4*x = 4*x - 6
8*x + 9 = x - 2
4*x - 5 = -2*x - 5
7*x + 3 = 4*x - 7
-5*x - 3 = 4*x + 4
5*x - 4 = 7*x + 1
7*x + 9 = x - 9
-3*x = 8 - 3*x
5*x - 7 = x - 10
-4*x - 3 = 7*x + 5
x + 8 = 6*x + 4
2*x - 9 = x - 4
-5*x = -3*x - 8
2*x + 3 = 6*x + 1
8*x - 4 = 7 - 3*x
2*x - 7 = -2*x - 5
x + 2 = 9*x + 1
-x - 3 = -2*x
-7*x - 1 = 9*x - 4
5 - 7*x = 9*x - 9
3*x + 9 = 8*x + 5
4*x - 10 = -8*x - 7
5 - x = -9*x - 9
8 - 2*x = 5*x + 5
7*x + 6 = -8*x - 5
-x - 7 = 8*x + 1
3 - 4*x = 4 - 10*x
5 - 5*x = 5 - 2*x
-7*x - 9 = 8*x + 5
9*x - 1 = -8*x
-6*x - 8 = -4*x
3*x - 4 = 8*x + 6
-7*x - 3 = -2*x - 5
2 - 8*x = -4*x
6*x - 3 = 7*x + 9
7*x + 7 = 4*x + 6
-10*x - 9 = -x - 3
7*x - 8 = -10*x - 9
-x - 4 = 6 - 5*x
6*x - 9 = 4
-6*x - 8 = -9
-7*x - 4 = 7 - 9*x
8 - 4*x = -7
-8*x - 9 = 4 - 9*x
-8*x - 3 = 2*x + 8
x + 7 = 8 - 5*x
1 - 6*x = -7*x - 8
4 - 6*x = 5*x + 7
-8*x - 9 = -8*x - 9
-2*x - 4 = 7 - 6*x
x - 1 = 7*x + 6
-7 = 3*x - 2
-5*x - 2 = -4*x - 6
-6*x - 1 = 9*x - 5
-10*x - 2 = x - 6
-6*x - 10 = x - 2
6*x - 9 = 8 - 3*x
5 - x = 1 - 5*x
-7*x - 9 = 5*x + 7
-9*x - 2 = -10*x - 1
5*x + 5 = 0
4 - 5*x = 7*x + 9
4*x - 7 = 4*x + 4
x + 5 = -3*x - 4
4*x + 3 = 8 - 7*x
1 - 4*x = 7
4 - 6*x = 4*x - 4
5*x + 6 = -6*x - 7
5*x + 6 = -4*x - 8
9*x - 4 = -4*x - 10
9*x - 8 = 9 - 7*x
5*x - 5 = x - 1
8*x + 2 = 8 - 7*x
5*x - 9 = -4*x - 3
6 = 2*x - 1
7*x - 1 = 5*x - 4
-3 = -7*x - 10
-5*x - 3 = -6
8 - 9*x = -3*x - 3
-x - 8 = -5*x - 6
5*x - 4 = 6*x + 7
1 - 7*x = -x - 2
4 - 9*x = 6*x - 3
-7*x - 8 = 7 - x
-x - 5 = 8*x + 2
7*x + 7 = 3*x + 4
2 - 9*x = 6*x - 4
-10*x - 3 = -x - 1
8*x - 8 = 2*x - 6
3*x + 6 = 7 - 10*x
-3*x - 10 = 3*x - 2
5*x + 4 = -7
8*x - 8 = 4 - 5*x
6 - 10*x = -4*x - 7
-4*x - 2 = 9*x + 6
-8*x - 5 = 2*x + 7
-7*x = 3*x + 7
9*x + 3 = 6*x + 4
9 - 9*x = -7*x - 5
2*x + 8 = 9*x - 4
x + 8 = 3*x - 7
x + 8 = x - 4
4*x + 2 = 7*x - 5
8*x + 7 = 4 - 10*x
7*x - 1 = 2*x + 1
x + 4 = 5 - 7*x
7 - 5*x = 5*x - 3
2 - 5*x = 3
6 - 4*x = 8 - 5*x
x - 7 = 9*x - 5
4*x - 1 = 6*x + 1
2 - 4*x = x + 1
7*x - 10 = 4*x - 6
-5*x - 9 = 2 - 4*x
-7*x - 8 = 6*x - 5
9*x + 1 = -4*x - 6
-2*x - 2 = 2*x - 5
7*x - 10 = 2*x + 7
2 = 3*x + 7
6*x = 7*x + 4
x = 9*x + 8
6 = 7*x - 9
x - 4 = -9*x - 6
9*x - 4 = -10*x - 4
8 - 7*x = -3*x - 10
5*x - 2 = -2*x - 9
7*x = -8*x - 2
-6*x - 8 = 3*x - 5
6*x - 2 = 1 - 10*x
-6*x - 7 = x - 1
6*x - 1 = 4*x - 7
2*x + 8 = 6*x
2*x - 2 = 9*x - 1
9*x - 3 = -10*x - 2
-8*x - 2 = 5*x - 6
-5*x - 5 = x - 9
-7*x - 10 = 9*x - 10
6 = 6*x + 9
8 - 6*x = 6
8 - 7*x = 8 - 3*x
4*x + 2 = 8 - 10*x
7 = 5*x - 10
-9*x - 2 = x - 10
9 - 9*x = 4*x - 7
7*x + 1 = -x - 2
9*x + 3 = -10*x - 7
-4*x - 5 = 5*x + 3
1 - x = 8 - 10*x
1 - 6*x = 4*x + 4
2 = -4*x - 3
1 - 9*x = 3*x - 8
x + 6 = -2*x - 8
1 - 9*x = -9*x - 5
2 - 10*x = 3
3 = 4*x + 1
x - 6 = -3*x - 9
-8*x - 3 = -3*x - 7
4 - 8*x = -6*x - 9
9*x - 3 = 4*x + 8
-6*x - 5 = 6 - 10*x
6 - 4*x = 5 - 8*x
3 - 8*x = -2*x - 9
-5*x - 5 = 5*x - 6
-5*x - 3 = 7 - 9*x
3*x + 4 = 6*x + 6
-7*x - 7 = 6 - 10*x
3 - 2*x = -8
7*x - 9 = 7
1 = 4 - 8*x
-6*x - 7 = 5*x + 7
6*x + 1 = 9*x - 4
9*x + 7 = 8*x - 5
6 - 10*x = 6*x - 2
6*x + 3 = 4*x + 5
-7*x - 1 = 6*x - 9
-6*x = 4*x + 7
7 - 7*x = -3*x - 7
2*x + 3 = 3*x - 6
8 - x = 7*x + 9
9*x - 1 = 3*x
-8*x - 7 = 6*x + 7
-8*x = 6*x + 3
6*x - 3 = 9 - 3*x
7*x + 9 = 7*x + 4
-7*x - 8 = 3 - 7*x
2*x + 5 = -9
9 = 4 - 2*x
-3*x - 9 = x + 6
-10*x - 9 = -5*x - 8
-x - 8 = 3 - 5*x
-5 = 5 - 4*x
6*x - 6 = -2*x - 9
7 - 10*x = -8*x
-x - 7 = -7*x - 6
2*x - 4 = 6 - x
4 - 2*x = 3 - 9*x
9 - 9*x = 3 - 9*x
-2*x - 5 = -9*x - 2
6*x - 5 = 8*x + 2
4 - 6*x = 8*x - 4
8 = 9*x - 6
3*x - 4 = x + 4
8*x - 3 = 6*x + 4
6*x + 9 = 4 - 5*x
4*x - 1 = -8*x
-2*x - 5 = 8*x - 9
5 - 8*x = -x - 1
3 - 6*x = 4*x + 2
9*x - 1 = 7*x - 2
3*x + 3 = 8 - 9*x
3*x + 7 = -9*x - 10
-6*x - 8 = 2*x - 7
-x - 2 = -8*x - 2
3*x = 8 - 6*x
-6*x - 8 = 3*x + 2
6*x - 3 = 4*x - 10
6 = 9*x - 6
-8*x - 5 = 4 - 9*x
-x - 2 = 8 - 10*x
-6*x - 1 = 7*x
6 - 2*x = 9*x + 8
-8*x - 2 = 7 - 3*x
8*x - 7 = 4*x + 8
-x - 4 = -4*x - 10
-2*x = 9 - 2*x
x - 6 = -3*x
9 - 5*x = 3 - 10*x
-10*x - 4 = -5*x - 9
2*x - 5 = 7*x - 4
x - 3 = -4*x - 2
7*x - 10 = 4*x + 8
8 - 5*x = 5 - 2*x
-3*x - 5 = 3*x - 1
7*x + 9 = 5 - 7*x
3 - 5*x = 2 - 9*x
3*x - 7 = -9*x
-4*x - 9 = -x - 3
2*x + 5 = -7*x
-2*x - 5 = 3*x - 4
2*x - 10 = 7*x - 5
2*x + 2 = 9*x + 6
-4*x - 1 = -10*x - 4
2 = -6*x - 4
-3*x - 1 = 8*x - 3
x + 8 = 3*x + 4
6 - 9*x = 7*x + 1
3*x - 1 = 9*x - 9
1 - 6*x = 8 - 3*x
-6*x - 6 = 5 - 5*x
8*x + 4 = -5
6*x - 8 = 1 - 6*x
x - 6 = -x - 10
-3*x - 9 = 3*x - 8
2*x - 6 = -2*x - 1
4*x = -x - 4
-4*x - 5 = -2*x - 7
3*x + 7 = 2 - 3*x
-3*x - 8 = 6*x + 8
7*x - 3 = -2*x - 3
3*x + 5 = 9 - 3*x
x - 2 = 7 - 10*x
7 - 10*x = 2*x + 8
-3*x - 2 = 4*x + 7
9*x + 8 = 6*x - 10
1 - 3*x = 2 - 4*x
4 - 9*x = 3
-x - 9 = 9*x + 6
7 - 7*x = -4*x - 10
7 - 4*x = -4*x - 2
2 - 6*x = 6*x + 1
8 - 7*x = -7*x - 5
4*x + 6 = 9 - 3*x
x - 2 = 5
-7*x - 7 = x - 2
-9*x - 4 = -3*x
3 - 7*x = x + 5
3*x - 9 = 8*x - 5
8*x - 3 = -5
2 - 4*x = 5 - 2*x
6 - x = 3*x + 5
5 - 7*x = -9*x - 4
4 - 2*x = 2*x - 6
9 - 5*x = 7*x + 3
-x = 6*x - 6
8 - 4*x = -6*x - 9
-5*x - 6 = 7
x + 3 = 7
-5*x - 1 = 8 - 10*x
9 - 5*x = 5*x - 6
9*x + 3 = 5*x - 10
4*x + 9 = 2*x + 4
6 - 7*x = 6*x
4*x + 7 = 1 - 7*x
-8*x - 1 = x
9*x + 7 = 6*x
-5*x = 7*x + 2
9 - 9*x = -9
-4*x - 10 = 8*x + 2
8*x - 1 = 3*x + 9
-2*x - 6 = 5 - 8*x
x - 8 = -2*x - 3
3*x + 8 = 5*x - 3
3*x + 9 = 2*x + 8
3*x - 4 = 7*x
9*x - 7 = 9*x - 4
-4*x - 10 = x
-x - 5 = 4*x - 4
7*x + 3 = 3*x - 5
-6*x - 3 = 7*x - 2
6*x + 3 = 2*x - 8
-9*x - 1 = 2
5*x - 3 = -2*x - 6
-3*x - 2 = 1 - x
-4*x - 8 = x - 9
8*x + 1 = 8 - 6*x
-2*x - 4 = 9*x + 5
5 = -9*x - 5
9*x + 8 = -1
-7*x - 1 = -x - 8
9 - 9*x = 7*x + 3
x - 9 = -5*x - 4
-10*x - 6 = 9*x - 5
8*x - 9 = 4 - 10*x
5*x + 2 = 3*x - 8
x - 8 = -6
-10*x = -6*x
3*x + 5 = -6*x - 4
9*x = -7*x - 7
4*x - 6 = 3*x + 5
8 - x = -7*x - 8
4*x - 2 = 3*x - 5
3 - x = -9*x - 4
-x - 9 = 1 - 2*x
5*x - 7 = 8*x - 1
x - 8 = 5*x + 5
8*x - 8 = x + 8
3*x - 7 = -x - 6
7*x + 3 = -7*x - 6
7 - 5*x = 7*x - 5
3*x - 2 = 7*x - 8
6 - 4*x = 3*x - 8
3 - 2*x = 2*x + 5
2*x + 6 = -4*x - 2
5*x + 6 = -10*x - 4
9 - 6*x = 8*x + 2
7 - 2*x = 8*x - 9
2 - x = 5*x - 10
2*x - 4 = -10*x
-5*x - 5 = 8
4 - 7*x = 2 - 8*x
-7*x - 2 = 4 - 3*x
x + 7 = 3*x
2*x - 6 = 9 - 6*x
9 - 6*x = -8*x
x - 1 = -3
-8*x - 8 = 3 - 6*x
-4*x - 3 = -5*x - 9
5*x - 7 = 4*x - 8
-x - 4 = 8*x + 4
9 = 3*x - 3
9*x - 10 = 5 - 5*x
-3*x - 1 = x - 4
-5*x - 6 = 7*x
3*x - 8 = 3 - 8*x
8*x + 6 = 2*x
4 - 2*x = 3*x - 5
1 - 5*x = 3*x + 1
2*x + 7 = -5*x - 10
4 = -4*x
6*x - 8 = 5*x + 6
2*x + 7 = 1
2*x - 5 = 4*x - 3
3*x = 5
7*x - 3 = 3 - 8*x
9*x + 7 = 2*x - 10
7*x - 2 = 4*x + 5
5*x - 9 = 6 - 4*x
4 - 3*x = -3*x - 3
3*x - 6 = -5*x - 10
-2*x - 3 = -3*x
5 - 7*x = 8*x - 9
3*x + 1 = -2*x - 4
8 - 3*x = 3*x - 5
6*x - 9 = 8 - 7*x
-7*x - 3 = 6 - 8*x
-8*x - 9 = 8*x + 7
6*x + 5 = 9*x + 2
x - 5 = 4*x + 8
1 - 7*x = -4*x - 4
-x - 1 = 8*x - 8
-x = 9*x + 3
2*x - 4 = 3 - 3*x
-9*x = x - 9
-9*x - 10 = 4 - 2*x
3*x + 5 = 2 - 2*x
7*x = 5 - 2*x
5*x + 9 = x + 7
-10*x - 3 = -8*x - 1
-10*x - 6 = -x - 10
9 - 10*x = 4 - 5*x
8*x + 3 = 4*x - 4
-5*x - 6 = 3*x + 5
6*x + 7 = 2*x - 3
-5*x - 3 = x + 1
7 - 9*x = -4*x - 8
-10*x - 3 = 3*x
5*x = 3 - x
1 - 8*x = 8 - 5*x
7 - 7*x = 2*x
1 - 10*x = x - 6
x + 8 = 4*x + 8
-9*x - 2 = 4*x - 1
-7*x - 10 = x - 8
6 = -8*x - 10
7 = 5*x
-10*x - 5 = -5*x - 5
-8*x - 1 = 1 - 4*x
7*x - 3 = 5*x
4*x - 1 = 9 - 9*x
1 = 2 - 7*x
-5*x - 1 = 7*x + 8
2*x - 3 = 9*x - 10
0 = -2*x - 2
9*x - 5 = 3 - 2*x
2 - 9*x = 5*x - 5
-5*x - 3 = 9*x - 7
-8*x - 4 = 2*x - 2
-9*x - 6 = 7 - 8*x
2 - 5*x = 7 - 4*x
-8 = -2*x - 6
-3*x - 2 = 5*x - 8
3 - 3*x = -x - 9
-5*x - 5 = -9*x - 10
2*x - 1 = 4*x - 5
4*x - 2 = 6 - 4*x
9*x - 3 = 7*x
9 - x = 4*x + 8
5 - 10*x = 6 - 3*x
7 - 4*x = 2*x - 7
5*x + 3 = 5*x + 2
4 - 3*x = -6*x - 2
-10*x - 5 = 3*x - 10
6*x - 10 = -4*x - 5
6 - x = 2*x + 1
5 - 4*x = -7*x
-3*x - 3 = -x - 3
-4*x = -3
6 - 3*x = 2 - 6*x
5*x + 2 = 7 - 4*x
-x - 2 = 8 - 4*x
6 - 10*x = 4*x + 4
4*x - 1 = 2*x - 6
-x - 10 = -9*x - 6
3 - 5*x = 5*x + 7
7*x + 1 = 7*x - 7
9*x + 6 = 3*x - 5
-9*x - 1 = -5*x - 5
-5*x = -6*x - 4
4*x + 1 = 8*x + 8
7*x - 8 = 2*x + 4
6*x - 6 = -3*x - 5
-8 = 2*x - 6
-3*x - 1 = 1 - 10*x
3*x - 5 = -7*x - 1
1 - 6*x = 3*x - 2
7 - 10*x = 5*x + 6
6*x - 9 = 6 - 3*x
8 - 9*x = -8*x - 7
-10*x - 4 = x - 4
5*x + 5 = 8 - x
x + 8 = 5*x - 6
8 - 5*x = 4 - 4*x
1 - 2*x = 9*x + 4
8*x + 5 = -7*x - 9
8*x + 7 = 2 - 6*x
9*x - 6 = 5 - 9*x
5*x + 5 = -x - 7
-5*x - 5 = -10*x - 5
-2*x - 9 = 3 - 3*x
9*x - 5 = 8 - 4*x
9 - x = 5*x + 1
7*x - 6 = 9*x - 1
-10*x = -6*x - 9
-4*x - 2 = 4 - 2*x
-6*x - 8 = -4*x
2*x - 1 = -x - 10
-5*x - 5 = -2*x - 7
5 - 6*x = 6*x + 4
9 - 10*x = 3 - 5*x
5*x + 4 = 8*x + 1
3 - 9*x = -2*x - 5
-7*x - 3 = -2*x
9*x - 2 = -4*x - 1
4*x + 3 = -9
-8*x - 1 = 2*x - 1
8*x + 6 = 5*x + 8
-10 = -9*x - 7
-x - 10 = 5*x - 6
3 - x = 2*x - 8
4*x = 7*x + 1
x + 1 = -x - 9
9 = -10*x
-10 = 4*x + 4
9*x + 4 = -2*x - 10
-9*x - 7 = 2 - 4*x
x + 5 = 1 - 5*x
5*x - 7 = 7 - 10*x
-8*x - 5 = -7
6 - 6*x = 8*x + 5
4*x + 9 = 2 - 4*x
-9*x - 5 = 3*x + 3
4*x = 3*x + 8
-5*x - 8 = 8 - 4*x
2*x = -7*x - 7
-10*x - 2 = 7*x + 2
-10*x - 9 = 6*x - 1
-4*x = -6*x - 5
-7 = -2*x - 5
8*x - 10 = 4*x - 9
-8*x - 4 = -2*x - 3
-2*x - 3 = 9*x + 7
9*x - 1 = 3*x + 3
-7*x - 8 = 4 - 3*x
7*x + 8 = -x - 9
-8*x - 4 = -7*x - 3
-9*x - 1 = -10*x - 3
4 - 10*x = 6 - 2*x
-8*x - 6 = 7 - 3*x
7 - 10*x = 8*x - 1
-4*x - 7 = -7*x - 9
-7*x - 9 = 6*x - 8
9 - 6*x = 4 - 4*x
-7*x - 10 = 5 - 6*x
7 - 2*x = 7
9*x - 8 = 2*x + 8
5*x - 2 = 8 - 2*x
5 - 10*x = -4*x - 2
2 - 4*x = -x - 4
3*x + 6 = 6 - 7*x
9 - 8*x = 1 - 3*x
4 - 2*x = 8 - 3*x
5*x = 8 - 10*x
4 - 5*x = 6*x + 9
6*x - 9 = 9*x - 3
5 = 6*x + 2
8*x - 3 = 5 - 8*x
3 - 9*x = 3 - 7*x
4 - 4*x = -2*x - 9
1 - 7*x = 6*x - 9
-5*x - 10 = -2*x - 10
-3*x - 2 = -x - 1
-4*x - 8 = 9 - x
-2*x - 8 = 4*x + 2
7*x + 1 = 5*x - 5
7*x + 1 = 8*x + 5
-6*x - 1 = 6*x
4 - x = 3*x - 1
-2*x - 7 = -8*x - 1
2 - 8*x = -2*x - 8
2*x - 5 = 4*x + 2
1 = 3*x - 3
-2*x - 3 = 5*x - 1
4*x - 2 = -3*x - 10
8*x - 8 = -4*x - 8
x + 6 = 2*x - 6
7*x + 1 = -3*x
4*x = 4*x + 3
-x - 1 = 7*x + 4
9 - 6*x = 3 - x
7*x - 10 = -x - 5
-3*x - 7 = -8*x - 4
7*x - 8 = 3
x - 10 = x + 2
6 - 4*x = -4*x - 2
-4*x - 2 = 8*x + 6
4*x + 1 = 7*x + 4
9*x = 4 - 10*x
7*x - 2 = -10*x - 2
8*x - 6 = 9 - 4*x
7*x - 7 = 8*x - 3
8 - x = 2*x
1 - 10*x = -7*x - 1
5 - 6*x = 8*x - 10
5 = 4 - x
3 = 9*x + 6
6*x - 6 = 5*x + 4
-4 = 6*x + 5
7 - 9*x = 9*x + 8
8*x - 5 = -x
x - 4 = -2
7*x - 4 = 2*x - 3
3*x - 5 = 5 - 2*x
x - 9 = 4*x - 6
8*x + 6 = 2 - 4*x
9*x + 7 = -8*x - 3
-9*x - 8 = -9*x - 2
8*x - 3 = 8*x
5*x - 5 = -3*x - 2
3 - 7*x = 2*x - 5
9*x + 9 = 6*x + 3
-4*x - 1 = 8*x - 6
9 - 9*x = -8*x - 8
x - 5 = 3*x + 4
7*x - 3 = -4*x - 5
4*x - 7 = x + 8
-4*x - 7 = x + 8
-2*x - 10 = -3*x - 3
7*x - 2 = 6
7 - 5*x = -5*x - 9
-7 = 8*x - 9
7 - 2*x = 2*x + 1
8*x - 5 = 3*x + 2
5 - 3*x = 3*x - 5
7*x - 2 = -7*x - 7
-x - 5 = 8*x - 3
6*x - 5 = -10*x - 3
-9*x = 9 - 3*x
x - 10 = 7*x + 5
7*x + 4 = 4*x - 3
7*x = 8*x + 8
2 - 7*x = 9*x - 8
x - 5 = -5*x - 3
2 - 9*x = -7
9*x - 6 = -x - 3
4 - 6*x = 6 - 9*x
-10*x - 4 = 3*x - 6
3 - 2*x = 9 - 7*x
-x - 3 = 9*x + 5
5 = 6*x - 3
5*x - 10 = 9*x - 3
-5*x - 7 = 7 - 4*x
-8*x = 3 - 4*x
2*x + 4 = 7*x - 6
9*x = 4 - 4*x
9*x + 3 = 1 - 7*x
2*x + 7 = 3*x + 6
1 - 6*x = -3*x
-7*x - 5 = 4*x + 7
9*x - 7 = 0
-x = 1 - 6*x
7*x + 5 = 4 - 7*x
9 - 7*x = -6*x - 10
-4*x - 4 = 9 - 10*x
2*x + 8 = 6*x + 4
2 - 7*x = x + 1
3*x = 8*x - 4
5*x = 9 - 7*x
x - 7 = 1
5 - 9*x = 3*x - 5
4 - 9*x = 8*x - 10
x - 3 = -10*x - 6
6*x + 5 = 7 - 5*x
-10 = 3*x + 4
2 - 9*x = -10*x
4*x - 10 = 7*x + 6
8*x + 5 = 6*x - 5
3*x - 7 = -5*x - 9
6*x + 7 = -5*x - 10
6 - x = -7*x - 1
7*x + 4 = 7 - 3*x
9*x - 6 = 9*x - 7
2*x = 6*x - 2
8*x - 4 = 9*x + 1
6 - 3*x = 5 - 2*x
9*x + 1 = 8
4*x - 7 = 4*x
-x - 5 = 5 - 4*x
2*x - 2 = 9 - 4*x
3*x - 2 = 4 - 5*x
-10*x - 4 = 7*x - 9
0 = x - 3
-4 = 5*x - 6
3*x + 7 = 6*x - 7
9*x - 8 = -8*x - 10
1 = 3*x + 1
4*x + 9 = 3*x - 5
8*x - 7 = 7 - 3*x
x - 4 = 5*x + 3
2*x - 7 = -4*x - 10
-2*x - 1 = -7*x - 8
-10*x - 5 = 6*x + 6
3 - 8*x = 5*x + 3
-7*x - 3 = x - 7
4*x - 5 = -2*x - 9
1 - 4*x = -3*x - 8
3 - x = 5*x + 2
9*x + 9 = -2*x - 10
6*x - 5 = 8*x + 8
-x - 3 = 6*x + 4
-8*x - 5 = 7 - 7*x
9*x - 4 = 8 - 3*x
9*x - 4 = 5 - 9*x
4*x - 9 = -9*x - 5
6*x - 2 = 9 - 7*x
9*x + 4 = 3 - 10*x
9 - 9*x = 9 - 7*x
-8*x - 8 = 3*x - 10
3 - 4*x = 8 - 8*x
6*x - 8 = 8 - 8*x
3 - 3*x = -2*x - 2
8*x + 2 = 0
4*x - 10 = 6 - 6*x
0 = 6*x + 4
7*x + 4 = 7 - 5*x
3*x - 5 = 7*x + 1
-2*x - 5 = 6
-9*x - 4 = 2*x
-2*x - 9 = 9*x + 8
2 - 10*x = 6*x - 8
x - 9 = 9*x - 3
-5*x - 2 = 6*x + 8
-6 = 5 - 9*x
x - 6 = 6*x + 1
-10*x = 9*x + 7
-2*x - 5 = 5*x - 6
-5*x - 10 = -3*x - 1
-5*x = 3 - 9*x
-8*x - 9 = 4
9*x - 2 = -4*x - 9
5*x - 8 = 4 - 3*x
-5*x - 10 = 8 - 8*x
6*x + 7 = x - 2
2 - 6*x = -8*x - 1
1 = 9 - 7*x
4*x + 6 = -3*x - 4
-8*x - 10 = -10*x - 4
-9*x = 6*x - 9
-x - 3 = 4 - 7*x
8*x + 4 = -x - 4
-8*x - 6 = 9*x - 2
1 - 7*x = 7*x + 6
-4*x = 9 - 6*x
8*x - 4 = 8*x + 7
3 = 8*x - 7
6*x - 6 = 2*x + 4
-8*x - 7 = 2*x - 7
1 - x = x - 8
9*x - 8 = -x - 7
-9*x - 4 = 8*x - 9
5 - 2*x = 8*x + 7
-5*x - 9 = 6*x + 4
-7*x - 7 = 7 - 7*x
3 - 6*x = -7*x - 1
8*x - 3 = 2*x - 2
3*x - 2 = -4*x - 4
-7*x - 3 = -5*x - 9
-2*x - 8 = -10*x
5 - 3*x = x + 9
4*x + 9 = 7*x - 9
5*x - 7 = 5*x + 9
2 - 9*x = -7*x - 2
8*x - 7 = -4*x - 5
-7*x - 3 = -8*x - 8
x + 9 = 9 - 4*x
7*x + 5 = 6*x - 8
-9*x - 5 = 9*x - 7
1 - 6*x = 7 - 9*x
4 - 2*x = 9*x + 6
4*x + 4 = 1 - 3*x
-10*x - 3 = -10*x - 9
3*x - 3 = -7*x - 6
8 - 4*x = 4*x - 8
3*x - 9 = -9
4*x - 1 = 5*x + 6
-4*x - 4 = -4
3 - 9*x = 6 - 10*x
5*x + 3 = -7
5*x - 6 = 9*x - 5
5 - 2*x = 6*x - 2
8 - 6*x = 9*x - 3
x + 8 = 5*x + 8
2 - x = 5*x + 3
-9 = 7*x + 8
-10*x - 9 = 4 - 9*x
7*x + 7 = -3*x - 4
-3*x - 9 = -8*x - 2
-7*x - 2 = 4*x - 9
6*x - 6 = 2*x
8*x = 3 - x
8*x + 7 = 5*x - 1
x + 1 = 6*x + 8
2*x - 9 = 4*x - 1
4 - 8*x = -x - 7
5 - 7*x = 9*x - 9
9*x + 6 = -6*x - 7
-3*x - 7 = 8*x - 10
7 - 9*x = -8*x - 2
3*x - 2 = -2
3*x - 9 = 2 - 5*x
-3*x - 8 = 5 - 6*x
-2 = 5*x + 7
x + 8 = 9*x - 7
x + 6 = 8 - x
-10*x - 6 = -9*x - 8
5 - 4*x = 6*x
-9*x - 4 = -4*x - 2
2*x + 7 = 3*x - 9
x - 6 = 9*x - 2
-2*x - 9 = -x - 5
7*x + 6 = 9 - 3*x
4*x - 7 = 3*x - 10
8 - 10*x = -8*x - 9
-3*x - 4 = x - 2
9 - 9*x = 6 - 9*x
-1 = -6*x - 9
-7*x - 4 = 8*x - 3
9*x - 4 = 2 - 9*x
-2*x - 9 = 6*x + 9
-x - 1 = 7*x - 7
-10*x - 5 = 9 - 2*x
6*x - 7 = 3*x - 1
4*x - 1 = 1 - 4*x
2*x + 4 = 3 - 8*x
4*x - 3 = 7*x + 6
4*x + 3 = 6*x - 10
9 - 4*x = 9*x + 8
7 - 3*x = 2*x - 2
9*x + 2 = -3*x - 7
3 - 10*x = 8*x - 10
7 = -9*x - 6
4*x - 3 = x + 5
x - 1 = 9*x + 6
6 - 8*x = 4*x - 1
9*x = 8*x
4*x + 7 = -8*x - 5
9*x - 4 = x - 4
-7*x - 9 = x - 8
-x - 2 = 2*x - 9
-2*x = 3 - x
5*x - 1 = -6*x - 7
9 - x = 4*x
4 - x = 4*x + 9
2*x + 3 = 8*x + 8
7*x - 5 = 5
9 - 5*x = 2*x - 3
3 - 8*x = -4
5*x + 9 = 7*x + 1
2*x - 3 = 9 - 10*x
2 - x = 3
-2*x - 3 = -10*x - 10
-10*x - 4 = 9 - 3*x
x - 4 = 4*x + 9
8*x + 2 = -8*x - 7
7*x + 4 = 4*x + 9
3*x - 9 = 8*x - 6
x + 2 = 2 - 8*x
3 - 6*x = 6 - 8*x
9 - 10*x = 7*x - 2
2*x - 5 = 4 - 5*x
-3*x - 1 = -3*x - 1
-9*x - 4 = 2*x - 6
x + 7 = -x - 2
-2*x - 2 = 6*x + 9
5 = 5*x + 4
-4*x - 2 = 2*x + 4
7 - 6*x = 6 - 5*x
4 - 8*x = x + 8
-3*x - 1 = 6*x + 3
2 - 8*x = 3*x + 5
9*x - 10 = 5*x
7*x - 2 = 9*x + 6
-4*x - 5 = -8*x - 7
-8*x - 2 = 5*x + 3
4*x + 2 = -7*x
-10*x - 7 = 4*x + 8
2*x - 7 = -2*x - 6
7 - 4*x = 8*x - 8
2*x - 4 = 9 - 6*x
9 - 6*x = 3*x - 4
-9*x - 9 = -x - 3
9 = 4 - 2*x
2*x + 3 = 5 - 10*x
5 - 9*x = -3*x - 7
x + 1 = 8*x + 3
2*x + 8 = 8 - 3*x
3*x - 6 = -9*x - 8
-5*x - 10 = 4 - 5*x
-10*x - 3 = 4 - 8*x
9*x + 6 = 7*x - 7
8*x - 6 = 2*x - 1
7*x + 8 = x + 6
7*x - 9 = 5 - x
4 - 7*x = 8*x + 9
7*x - 9 = -10*x
9*x = 5 - 6*x
7*x + 9 = 5 - 8*x
3 - x = 5*x - 6
-8*x - 7 = 5 - x
7*x + 5 = 6*x - 9
3 - 4*x = 8*x - 1
4 - 10*x = -6*x - 8
8 - 3*x = 8*x + 5
-8*x = 8
7*x - 3 = 9*x + 2
3 - 7*x = 2*x - 7
7 - 10*x = 2 - 4*x
-1 = 5*x - 1
-4*x - 10 = 8 - x
8 - 10*x = 5 - 6*x
6*x + 2 = 2 - 2*x
-6 = 8*x + 1
8*x + 5 = 8 - 7*x
9*x + 3 = 7*x - 2
1 = 7 - 8*x
8*x + 3 = 4*x - 10
4*x = 6*x - 3
4*x + 7 = 6 - 7*x
-9*x - 5 = 5 - 10*x
2*x + 8 = -10*x - 3
-3 = -10*x - 9
-2*x - 4 = -7*x - 8
-6*x - 8 = 9*x - 2
2*x = -8*x - 5
8 - 8*x = 4*x
x + 3 = 2 - 9*x
2*x + 5 = -1
2*x - 6 = 4*x + 8
9*x + 8 = 3*x + 4
3 - 6*x = 8 - 10*x
2*x + 4 = 4*x - 3
2*x - 7 = -9*x - 7
2*x + 2 = 3*x - 2
0 = 2*x + 8
-10*x = -5*x - 9
-8 = -10*x - 2
-9*x - 7 = 5*x + 3
-10*x - 9 = x - 2
-5*x - 1 = -3*x - 10
6 - 7*x = 2 - 2*x
7*x + 7 = 7 - 9*x
8*x - 6 = 4
4*x - 5 = 7*x - 5
2 = 4*x - 9
-5*x = 2*x - 6
2 - 4*x = 7*x + 7
9 - 8*x = -4*x - 3
7*x - 3 = -4*x - 7
x - 6 = 3*x - 5
2 - 9*x = 7*x - 9
2*x + 1 = 5*x - 1
-8*x - 3 = -6*x - 9
-2*x - 7 = 4*x
2*x - 5 = 8*x + 4
5*x - 2 = 4*x
5*x - 6 = 5 - 5*x
-x - 8 = 2*x + 2
-6*x - 4 = -5*x - 5
5 - 9*x = 2*x - 1
-7*x - 7 = 8*x
3*x + 9 = 7*x + 7
-5*x - 4 = x + 2
5*x - 7 = 1 - 8*x
-6*x - 1 = 9*x - 8
-10*x - 1 = 9 - 8*x
4 - 4*x = -3*x - 10
-9*x = 8 - 6*x
8*x - 1 = 7 - x
6*x - 8 = 5
9*x + 2 = x - 9
5*x - 5 = 5 - 6*x
-x - 1 = 9*x + 6
9*x = -10*x
3 - 5*x = 6 - 5*x
6*x + 2 = 2*x - 8
4*x + 8 = 4*x + 2
7 - 10*x = x - 4
8*x - 4 = 7*x + 4
6*x - 10 = 8*x + 1
3 - 8*x = 8*x + 6
-9*x - 4 = -x - 1
2*x + 8 = 7*x - 6
3*x + 2 = 2*x + 6
5*x + 4 = 4*x - 4
8 - x = 8 - 6*x
x - 7 = 4*x + 8
5*x = 4*x + 2
1 - 3*x = 5 - 10*x
8*x + 3 = -x
-x - 1 = 5 - 4*x
5*x - 8 = 5*x
-3*x - 1 = -5*x
8*x - 3 = 2*x - 5
5 - 10*x = -4*x - 8
9*x - 10 = 3 - 2*x
-6*x - 5 = 4*x - 10
x + 1 = 9
-4*x - 10 = 6 - 4*x
-4*x - 1 = 8*x + 1
2*x + 8 = 4*x - 6
-2*x = x + 9
2*x + 8 = 4*x + 4
2 - 4*x = 3*x
-2*x - 9 = 2*x - 3
2 - 2*x = -3*x - 2
-5*x - 8 = 5*x - 1
9 = x - 2
9 = 6*x - 10
7*x - 6 = 2*x - 3
-9*x - 10 = 2*x - 2
6*x = -9*x - 3
9*x = -3*x - 3
7*x + 5 = 1 - 7*x
8*x - 1 = 1 - 3*x
7*x - 8 = -5*x
4 - 4*x = 4 - 6*x
2*x + 1 = 8*x - 7
4*x - 8 = 3*x - 7
-6*x - 5 = x + 2
-5*x - 6 = 6 - 4*x
7*x - 2 = -2*x - 7
4 - 5*x = 6 - 5*x
-1 = 5*x - 10
-3*x = -2*x - 6
4 - 2*x = 4 - 9*x
-8*x - 10 = -7*x - 10
7*x - 7 = 4*x + 7
4 - 2*x = x - 2
1 - 8*x = 7*x + 4
3*x + 5 = 5 - 4*x
7*x - 3 = 2 - 2*x
2*x + 6 = -3*x - 6
7*x - 1 = 4*x
3*x - 8 = 8*x - 7
2 - 2*x = x - 9
4 - 2*x = 4*x - 4
-7 = 8 - 10*x
4*x - 7 = 5*x - 2
8*x - 3 = 7*x - 3
4*x - 8 = 6*x + 5
7*x - 8 = 7 - 9*x
9*x + 9 = 8*x - 6
4*x - 4 = -9*x - 8
-9*x - 8 = -8*x - 7
-8*x - 3 = 8*x + 4
8*x - 5 = 9 - 5*x
-9*x - 6 = 4*x - 2
6*x + 2 = 9*x - 3
7*x - 5 = 8*x + 5
7 - x = 6*x - 9
8 - 5*x = -5*x - 7
-10*x - 8 = 4*x
-9*x - 3 = 2*x - 2
8*x - 2 = 8*x + 3
6 - 6*x = -6*x
7*x + 8 = 8*x + 5
8 - 7*x = 5 - 9*x
8*x - 3 = 8*x + 9
-10*x - 7 = -4*x - 4
-6*x - 3 = 3*x + 7
-7*x - 2 = 8*x + 9
-2*x - 4 = 5*x + 7
-10*x = 5 - 6*x
-4*x - 1 = 6*x - 9
2 - 7*x = 2*x - 6
3*x + 7 = -x - 6
-6*x - 2 = 6 - 5*x
7*x + 6 = 8*x - 3
-4*x - 8 = 1 - 7*x
7*x - 7 = 9*x - 6
8*x - 6 = -2*x - 3
9*x + 3 = 3*x - 1
2*x - 8 = 7 - 9*x
2*x - 10 = 2*x + 2
-10*x - 8 = 8*x + 5
-9*x - 3 = -2*x
1 - 2*x = 3 - x
7*x + 4 = 3 - 8*x
9*x = 8*x - 2
6 - 5*x = 9*x + 4
-8*x - 9 = -6*x - 5
x + 5 = 6 - 9*x
6 - 8*x = -2*x - 10
-10*x - 7 = 8 - 5*x
3*x + 6 = 9*x - 10
-6*x - 5 = 1 - 7*x
6*x + 8 = 5*x - 7
-x - 3 = 9
-x - 5 = 8*x - 7
-5*x - 7 = 8*x + 4
-7*x - 4 = x - 10
6*x + 1 = -2*x - 9
4*x - 9 = -8*x - 10
8*x + 4 = x + 2
7*x = 9 - 2*x
3*x + 6 = 3 - 4*x
6*x - 6 = 8*x + 2
8*x - 3 = 4*x - 4
3*x + 7 = 6 - 3*x
9*x + 5 = 5 - 10*x
-5*x = 7*x - 5
8 - 5*x = -10*x
6*x - 3 = 9*x + 4
4 - x = 3*x + 8
-6*x - 9 = -9*x - 8
-2*x = 4*x - 10
6 - 8*x = -10*x - 7
2 - 5*x = 8*x - 2
5*x = 6*x - 3
-4*x - 2 = 7*x + 6
5*x - 10 = -10*x - 4
5*x - 7 = 9*x + 5
2*x + 5 = -10*x - 3
6 - 8*x = 4 - 5*x
x + 9 = -10*x - 3
6 - 2*x = 3 - 9*x
3*x - 8 = -x - 1
8*x = -7*x - 3
-6*x - 7 = x + 1
-7*x - 7 = 6*x - 8
6*x + 5 = -5*x
0 = 7*x + 7
x + 2 = 9*x - 5
-9*x - 9 = 7*x - 2
1 - 3*x = 4*x + 2
-6*x = -5*x - 8
-2*x - 10 = 9 - 9*x
-9*x - 5 = 5*x + 1
7 - 4*x = -9
-10*x - 4 = -9*x - 10
-5 = 3*x - 1
-10*x - 5 = 4*x
0 = -8*x - 8
6 - 7*x = 7 - 4*x
-9*x - 9 = 8 - 2*x
2*x + 9 = 9*x - 2
-4*x - 4 = -2*x - 4
4*x - 1 = 2*x
x - 9 = 7 - 2*x
3*x - 2 = x - 4
8*x - 2 = x + 3
-x - 8 = -x - 2
1 - 7*x = x + 7
4*x - 1 = 9*x - 8
9*x - 2 = 7*x - 5
5 - 6*x = 8*x - 5
6*x - 7 = 6*x - 8
6*x - 3 = 4*x + 2
8*x = -10
x + 4 = -7*x - 6
-9*x = 8 - 4*x
3*x - 3 = 9 - 5*x
2*x + 1 = -10
-7*x = x + 1
-8*x - 5 = 4*x - 5
3 - 2*x = 3 - 10*x
5*x + 2 = 6
-7*x - 3 = 6
7 - 10*x = -7
x - 4 = -3*x - 6
3 - 2*x = 2*x - 10
2*x + 5 = 5*x + 8
2 - x = -9*x - 8
1 - 3*x = 2 - 7*x
2 - 4*x = 9*x - 5
5*x - 9 = 8 - x
6*x + 7 = x
-4*x - 6 = 4 - x
-7 = 9*x - 5
3*x - 10 = -3*x - 6
3 - 6*x = -x - 10
-3 = -6*x - 4
7 = 3 - 2*x
4 = -7*x - 2
-5*x - 1 = -x - 8
-5 = 9*x - 1
4 - 10*x = -4*x - 3
9*x - 10 = -3*x - 3
2*x - 9 = -10*x - 10
7*x - 6 = 9*x
5*x - 9 = -7*x
4*x - 6 = -7
-5*x - 6 = -8*x - 6
-3*x = 4*x - 3
4*x - 1 = 7*x + 5
2*x + 3 = 8
6 - 5*x = 6 - 4*x
2 - 6*x = -6*x - 10
-10*x - 1 = -9*x - 4
-8 = 2 - x
5*x + 5 = -x - 3
-2*x - 3 = -8*x - 8
1 - 3*x = 9*x + 3
9*x + 5 = 4 - 10*x
6*x = -2*x - 6
8*x + 6 = 9 - 6*x
-4*x - 3 = -8*x - 5
5 = -3*x - 2
4*x - 7 = -7*x - 3
1 - 8*x = -7*x - 5
7 - 5*x = -9*x - 6
x + 5 = 2 - 2*x
5*x + 6 = x + 6
6*x + 9 = 2*x + 9
-9*x - 7 = 5 - 5*x
4*x + 8 = 6*x - 2
-10 = -8*x - 3
-5*x - 5 = 7 - 7*x
7*x - 6 = 8*x - 4
3 - 7*x = -10*x - 4
-7*x - 4 = -8*x - 1
2 - 8*x = 3 - 6*x
3*x - 8 = -2*x - 10
7 - 2*x = -2*x - 10
7*x + 4 = -3*x
7 - x = 2*x + 3
6*x - 6 = -5
-8*x - 4 = 6
8*x + 8 = 5 - 6*x
3 - 9*x = -3*x - 4
-9*x - 7 = -3*x - 2
x - 10 = 9*x + 3
x - 1 = 4
5*x + 7 = 4*x - 2
2*x + 3 = 7*x + 6
4*x = 4*x + 4
-x - 10 = 3 - 7*x
5*x + 4 = 2 - 3*x
9 - 8*x = 9*x - 10
8 - 10*x = x - 2
-4*x - 2 = -7*x - 7
7 - 2*x = -10*x
3*x + 5 = 8*x + 4
-7*x - 3 = 3*x + 5
2*x + 2 = -9*x - 1
9*x - 10 = 8 - 10*x
-x - 7 = x + 7
9 - 6*x = x + 7
x - 2 = 6 - 10*x
9*x + 4 = 7*x - 4
6*x + 5 = 2*x + 6
6 - 5*x = 1 - 8*x
-9*x - 5 = 9*x - 3
9*x - 3 = 6 - 9*x
6*x + 4 = 7*x - 2
-3 = 8 - 3*x
8 - x = -7*x - 7
-9*x = -2*x - 7
2 - 7*x = 3*x - 9
-x = 2 - 2*x
-8*x - 1 = 8*x + 6
4 - 3*x = 5*x - 10
2*x + 8 = 2 - x
1 - 3*x = 1 - 3*x
4*x + 2 = 3 - 4*x
6 - 9*x = 2*x - 9
3*x - 8 = 5 - x
2*x + 8 = 7 - 10*x
1 - 2*x = 6*x + 2
3*x + 7 = 3 - 3*x
5 - x = 1 - 10*x
-7*x - 4 = 9*x + 4
-2*x - 9 = 8*x + 1
6*x - 10 = 9 - 8*x
9*x + 8 = -10
8 - 5*x = -x - 8
3*x - 1 = -6*x - 1
-5*x - 3 = 5*x + 9
1 - 3*x = 5 - 7*x
x - 4 = 7 - 5*x
4*x - 1 = 7*x + 2
1 = 9*x + 3
8*x + 5 = 9 - 3*x
4 - 3*x = -2
2*x + 9 = 4 - 3*x
-5*x - 7 = -2*x - 8
4*x - 1 = 8 - 8*x
8*x + 2 = x + 5
-2*x = -2*x - 10
-3*x - 8 = 5
-8*x - 8 = 5 - x
3 - 5*x = 3*x - 7
3*x - 6 = -10*x - 10
7*x - 9 = 4 - x
9*x + 3 = 6*x - 3
-10*x - 1 = 5*x - 5
-10*x = -8
x + 6 = 7*x + 9
3*x - 10 = 5*x - 6
7 - 6*x = -3*x - 6
7*x - 4 = 3*x - 10
4*x - 4 = 8*x - 4
2*x - 7 = 9 - 3*x
4*x - 10 = 7*x + 9
2*x + 7 = 8*x + 2
-10*x - 3 = 3 - x
2 - 6*x = 8*x - 4
6 - 4*x = 2 - 7*x
5*x - 7 = 5*x - 2
-6*x - 6 = 8*x + 4
-3*x - 8 = 4*x + 5
6*x - 9 = 9 - 3*x
-6*x - 7 = 5*x
9*x + 3 = 2 - 2*x
-4*x - 9 = -4*x - 5
9*x + 4 = -2*x - 9
3*x - 1 = -4*x - 4
2*x - 8 = 3*x - 10
9*x + 4 = 6*x - 10
-2*x - 1 = 6 - 6*x
5*x + 2 = 7*x - 2
4*x - 5 = -4
4*x - 5 = 2 - 8*x
3*x - 8 = -8*x - 5
7 - 5*x = 4 - 2*x
8 - 4*x = -x - 8
7 - 6*x = -3*x - 10
-9*x - 6 = 7 - 2*x
x + 7 = -5*x - 4
-10*x - 6 = 8 - 7*x
2 - 10*x = 3*x
7*x - 4 = 5*x + 1
7*x - 5 = -x
3*x + 5 = -4*x - 9
7*x + 7 = 4 - 5*x
-3*x - 3 = 3*x + 6
3*x + 6 = 8*x - 6
1 - 5*x = x - 7
-3*x = -3*x - 5
5 - 4*x = 5*x + 9
5*x - 9 = -3*x - 2
x - 1 = 8*x + 8
6*x - 3 = -3*x - 1
-3*x - 9 = -5*x - 3
3*x - 1 = -6*x - 7
-3*x - 3 = 5 - 10*x
4*x + 3 = -10*x - 8
2*x + 5 = 9*x - 6
x + 9 = -6*x - 3
-7*x - 3 = 6*x - 2
x + 3 = 9*x + 2
5*x - 1 = -3*x - 7
9*x = 4*x - 9
-x - 5 = 5 - x
7*x + 9 = 3*x + 3
7*x - 4 = 4*x - 3
-x - 10 = x + 9
-5 = 6*x - 4
5 = 2 - 6*x
x - 1 = -3*x
4*x - 10 = -3*x - 9
6 - 9*x = 7 - 4*x
8*x - 4 = 6*x + 6
-6*x - 7 = -7*x - 9
8*x + 2 = 1 - 4*x
9*x = -9*x - 7
-4*x - 5 = x - 10
9 - 3*x = -9*x - 7
3*x + 1 = 2*x + 1
-5*x - 6 = 4*x - 8
3*x + 7 = 7*x + 6
6 = -10*x - 2
9 - 4*x = 2 - 2*x
-2*x - 6 = x + 4
2*x = 4 - 10*x
7*x - 5 = -4*x - 1
-8*x - 7 = 5*x - 6
-3*x - 2 = 3*x - 5
-4*x - 4 = x - 5
-9*x - 1 = -8*x - 6
6*x + 8 = 3 - 9*x
-3*x - 6 = 1 - 10*x
2*x - 6 = x - 8
1 = 6 - 4*x
-9*x - 4 = -3*x - 4
-8*x - 4 = -4*x - 4
-9*x - 10 = -2
-x - 6 = -6*x - 8
4*x = 2*x - 3
1 - 5*x = 9*x - 9
x + 4 = 2*x + 7
8*x - 8 = 3*x + 5
8*x + 2 = -2*x - 5
2*x + 1 = 2*x - 6
-8*x - 2 = 8 - 3*x
7 - 5*x = 8 - 10*x
5*x + 9 = -3*x - 4
5*x + 8 = -4*x - 5
9 = 5 - 9*x
2*x - 2 = -7*x - 1
2*x - 1 = 8 - 7*x
5 - 3*x = -4*x - 6
-6*x - 10 = 9*x + 3
-10*x - 10 = 9*x + 5
7*x - 7 = 4*x + 8
-9*x - 8 = 2*x - 6
5*x - 3 = -9*x
-8 = 4*x - 5
3 = 1 - 3*x
0 = 6 - x
8*x = 5*x + 4
-x - 6 = 6 - 4*x
6 - 6*x = -2*x - 4
-7*x - 9 = 6*x + 3
1 - 10*x = 2*x + 1
2*x = -10*x - 7
3*x + 1 = x - 9
6 - 8*x = x + 8
9*x = -7*x - 1
6 - 2*x = 2
5 - 8*x = -5*x - 9
4 - 3*x = -6*x - 6
2 - 4*x = 6*x - 3
6 = 3*x - 10
4*x + 8 = 8*x - 10
7*x + 7 = -10*x - 3
-5*x - 6 = x - 6
3*x = 2*x - 1
2*x - 10 = -9*x - 10
9 - x = -x - 5
-2*x - 2 = 9*x + 9
-4*x - 2 = 6*x - 6
4 - 7*x = 5*x - 10
9*x + 3 = -3*x - 10
6*x - 1 = 8 - 10*x
7*x + 9 = 6*x + 4
7 - 2*x = -6*x - 8
x - 5 = 7*x - 6
8*x - 1 = -3
3 - 7*x = 9 - 7*x
3 - 8*x = 4*x - 9
2 - 5*x = 5*x - 3
7*x - 1 = 4 - 8*x
4 - 10*x = 3 - 4*x
-10*x - 6 = x + 2
3 - 4*x = -6*x - 10
1 - 10*x = 7 - 7*x
6*x - 1 = 5 - 8*x
-7*x - 1 = x + 7
-5*x - 8 = 7 - 8*x
4*x + 2 = 3*x - 5
9*x - 9 = 4*x - 1
8 - 9*x = -2*x - 9
-3*x - 9 = -2*x - 10
9*x - 9 = 9*x - 7
2*x - 7 = 6
-5*x - 5 = -x - 7
1 - 4*x = -x - 6
-4*x = 4*x - 3
7 = 8*x - 4
7 - 8*x = -8*x - 3
2*x + 2 = 9*x + 5
9*x + 8 = -3*x - 2
4*x - 10 = 3*x + 3
6*x - 4 = -10
4 - 10*x = -5*x - 9
-5*x - 8 = -x - 2
3 - 4*x = 6*x + 4
-8*x - 7 = 2 - 7*x
8 - 5*x = -6*x - 2
-9*x - 6 = 9*x + 2
2 - x = 3 - 7*x
-4*x - 3 = 6 - x
x - 4 = 9*x
7*x + 3 = 7 - 2*x
3 = 2*x + 7
6 - x = 3*x - 10
-x - 5 = -6*x - 7
-8*x - 2 = 3 - 9*x
6 - 3*x = 5*x + 6
2*x + 2 = 9*x + 6
-8*x - 7 = 5*x - 1
7*x - 8 = -10
-10*x - 4 = -4
-8*x - 4 = 3 - 7*x
2 - 2*x = 2*x - 9
-4 = 4*x
4 - 5*x = x + 1
4*x + 6 = -7*x - 2
8*x - 6 = 8*x - 2
1 - x = 8*x + 6
7 - x = 5 - x
6 - 2*x = -10*x - 4
-10*x - 6 = 4*x - 4
6 - x = x + 5
5*x + 9 = x + 7
3 = -7*x - 6
7*x - 5 = 2 - 2*x
8*x + 8 = 2 - 8*x
-7*x - 9 = 2*x - 8
4*x + 9 = x - 1
9*x - 2 = 9*x - 5
-5*x - 1 = -4*x - 3
5 - 2*x = 2*x + 3
-5*x - 6 = -10*x - 9
-2*x - 6 = 8*x + 2
5*x + 1 = -2*x - 8
8 - 5*x = 4*x - 6
6*x + 1 = -2*x - 1
7*x - 5 = -3*x - 4
5 - 3*x = -4*x - 3
-9*x - 3 = -2*x - 6
-8*x - 8 = 3 - 6*x
5*x - 7 = -6*x - 6
7 - x = -9*x - 6
8*x - 4 = 2*x + 1
5 - 9*x = -8*x - 1
-4*x - 9 = 5 - 9*x
3*x - 7 = x + 1
8 - 2*x = 8*x + 6
8 - 9*x = x + 7
-x - 9 = 8*x
4*x - 9 = 5*x - 1
3*x + 2 = 6*x - 2
5*x + 9 = 8 - x
4 - 5*x = -7
2*x - 7 = -4*x - 1
2*x = 7*x + 3
-2*x - 10 = 3*x - 8
9*x - 10 = 2*x - 10
-9*x - 2 = 5*x + 5
x - 2 = -7*x - 9
-9*x - 3 = -10
4*x + 4 = 6*x - 4
2*x - 2 = 9*x - 9
9 - 2*x = -7*x - 7
9*x + 3 = -4*x - 8
6*x + 8 = -9*x - 4
3*x - 1 = 7 - 9*x
2*x + 7 = -6*x - 5
5*x - 3 = x - 3
-9*x - 6 = 7*x - 10
2 - 2*x = 1 - 3*x
-x - 3 = 3*x + 7
5*x + 2 = 3 - 8*x
-x - 7 = 4*x + 7
-x - 9 = 5*x - 1
2*x - 5 = 4*x - 5
-4*x - 2 = -6*x - 8
2 - 9*x = 5*x - 3
3*x + 6 = 3*x - 6
-5*x - 4 = -5*x - 3
-9*x - 2 = -x
3*x + 8 = 3 - 2*x
4*x - 6 = 1 - 8*x
-2*x - 5 = 3*x - 5
1 - x = -9*x - 7
-5*x = 6 - 4*x
-10*x - 3 = 9*x
5*x - 5 = 4 - 5*x
9*x + 1 = -6*x - 10
9 - 9*x = 7 - 8*x
-2*x - 6 = -3*x - 6
3*x + 2 = 9*x - 6
-9*x - 9 = x - 6
7*x - 7 = 2*x + 2
1 - x = 9*x + 2
3*x + 7 = 9 - x
7 - 7*x = 7*x + 2
7*x - 9 = 7*x + 7
-8*x - 8 = 7 - 8*x
7 - 2*x = -9*x - 1
-6*x - 6 = -4*x - 7
-x - 3 = 5 - 3*x
5 - 5*x = 2*x + 1
5*x - 5 = 1 - 9*x
-2*x - 4 = 4*x + 6
3*x - 6 = 3*x + 3
5*x - 3 = x + 8
4 - 2*x = x + 2
7*x + 1 = 7 - 3*x
5 - 6*x = 4*x + 3
x + 5 = -x - 3
8 - 3*x = 2*x - 3
-2*x - 3 = 5 - 4*x
x - 10 = -4*x - 8
8*x - 1 = 4*x + 5
-3*x - 4 = 8 - 10*x
-7*x - 1 = 6*x - 4
-8*x - 10 = 6*x - 10
6*x - 5 = 8*x - 7
9 - 2*x = 4 - 10*x
-4*x - 5 = -7*x - 9
8 - 4*x = -6*x - 9
3 = 6*x - 8
4*x - 3 = 4 - 3*x
7*x - 9 = 4*x + 3
6*x - 10 = 5
-7*x - 9 = -4*x - 7
-10*x - 10 = -8*x - 1
6*x - 2 = -x - 6
9*x - 5 = 7 - 5*x
-9*x - 5 = 0
-9 = 8 - 7*x
-3*x = 6 - 8*x
8*x + 9 = -10*x - 1
5 - x = 4*x + 1
x + 9 = 4 - 2*x
5*x + 4 = -9*x - 7
-10*x - 8 = x - 6
7 - 9*x = 8 - 5*x
7*x + 4 = 3*x - 4
x + 7 = 3*x - 7
8 - 3*x = -6
7*x - 4 = 4*x - 9
2*x - 1 = -6*x - 2
-4*x - 2 = -6*x
3*x + 9 = 5*x - 3
-3*x - 5 = -5
7 - 4*x = 4*x + 9
-9*x - 7 = 4*x + 2
-x - 4 = 9*x + 2
5*x - 10 = 8*x - 8
-8*x - 2 = 8*x - 3
2*x + 5 = 3*x - 2
7*x - 1 = 1 - 10*x
6*x + 5 = x - 8
-9*x - 2 = -4*x - 4
-x = 6*x + 5
9 = -6*x - 7
-10*x = 6*x + 7
5*x - 4 = x - 6
9*x + 6 = 9
-2*x - 9 = -8*x - 9
-x - 9 = 9 - 3*x
-5*x - 6 = -4*x - 10
4 - x = -10*x - 2
3*x = 5*x + 5
-2*x - 8 = 6*x
7*x - 2 = 6 - 10*x
-10*x - 10 = 3*x + 1
-6*x - 9 = 3*x + 2
-3*x - 5 = x - 5
3 - 9*x = 1 - 7*x
-9 = 9*x + 1
6*x - 7 = 3*x - 4
4*x - 2 = 3*x - 8
6*x - 6 = 7*x + 1
5 - 9*x = 8 - 8*x
2*x + 5 = -x - 3
4 - 5*x = 2 - 10*x
3*x - 10 = -6*x - 6
-9*x - 8 = 2 - 3*x
x - 10 = -10*x - 9
-10*x = -8*x
6 - 5*x = x - 9
5 - 10*x = 4*x + 2
-8*x - 10 = 9*x - 10
6 - 9*x = 1 - 7*x
7 - 5*x = 3 - 5*x
-2*x - 4 = -8*x - 7
2*x - 2 = -10*x - 3
7*x + 8 = 1 - 2*x
5 - 7*x = 8*x + 4
-2*x - 6 = -7*x - 2
9*x - 9 = 4 - 3*x
x - 3 = -6
-x - 2 = 2*x - 4
-2*x - 6 = -x - 7
6 - 4*x = -3
-8*x - 9 = 3*x + 5
-10*x - 9 = -5*x - 2
-8*x - 10 = 7*x - 5
4 = 1 - 10*x
-4*x - 3 = x + 2
1 - 3*x = 8*x - 7
6*x - 1 = x - 4
8 - 7*x = -9*x - 2
3 - 5*x = 4*x - 2
-6*x - 3 = 3*x + 3
7*x = -1
7 - 2*x = 1 - 2*x
2 - 3*x = 6 - 2*x
9*x + 6 = 8*x - 8
4*x + 9 = x + 4
9 - 2*x = 7 - 9*x
3*x + 8 = -7*x - 9
9 - 8*x = 3*x + 4
6*x + 2 = -7*x - 8
3*x - 10 = 8*x - 2
-2 = 7*x - 9
2 - 10*x = 8 - 2*x
9 - x = -x - 4
6 - x = -3*x - 6
6 - 5*x = 2 - x
1 - x = 4*x + 6
3*x + 8 = 3*x + 8
3*x - 10 = 1 - 6*x
5*x + 4 = 9*x + 5
3 - 9*x = -8*x - 7
7*x - 7 = 9*x + 9
9*x = 7*x + 4
5*x - 4 = -5*x - 8
5*x - 3 = 4*x + 5
8*x + 1 = 7*x + 9
-9*x - 9 = 5*x - 4
7*x - 3 = 6*x - 6
9 - 10*x = 2*x + 2
-7*x - 7 = 1 - 7*x
-4*x - 6 = 8 - 9*x
-1 = -x - 5
2 - 9*x = 2 - 8*x
1 - 7*x = x
8*x - 4 = 5
3*x - 1 = 2*x - 10
3*x + 3 = 9*x + 7
-10*x - 6 = 7*x + 5
-2*x - 2 = -5*x - 7
-x - 5 = 2 - 6*x
6*x - 8 = 2*x - 7
9*x + 9 = 2*x + 2
1 - 7*x = -6*x - 7
7*x + 5 = x - 8
9*x - 2 = 4*x - 4
-3*x - 7 = 6*x + 8
8*x - 6 = 7*x + 5
8 - x = -3*x - 3
-8*x - 9 = 4*x
4 - 10*x = 2*x - 10
3 = 5 - 5*x
4 - 5*x = 6 - 6*x
7*x = -9*x - 3
7 - 3*x = 3*x + 7
-9*x - 6 = -9*x - 4
3*x - 10 = 9*x - 9
5*x + 4 = 4 - 10*x
2 - 7*x = -3*x - 1
-9*x - 4 = 3*x + 3
-7*x - 7 = 3*x - 6
-8*x - 5 = 2*x + 8
4*x - 1 = 9*x - 8
5*x + 9 = 7*x + 7
9 - 5*x = -3*x - 5
1 - 5*x = 4*x + 9
9*x - 2 = 5*x + 9
-3*x - 6 = 5 - 7*x
x - 10 = 8*x - 2
6*x - 2 = -3*x - 2
4*x + 9 = -2*x - 4
6 - 5*x = -9*x - 4
7 - 4*x = -9
9 - 6*x = -3*x
2 - 3*x = 4*x + 9
-5*x - 3 = -9*x - 1
4 - 2*x = 3 - 5*x
7*x + 4 = 8*x + 8
5*x - 1 = 5 - 4*x
7*x + 2 = x + 1
4*x + 7 = 6*x - 3
2*x - 3 = 4 - 4*x
4 - 6*x = 5*x + 7
8*x - 10 = x - 10
2*x + 1 = 9*x + 4
-7*x - 7 = -4*x - 7
8*x = -5*x - 4
-9*x - 9 = -3*x - 10
3*x - 8 = -6*x - 3
-9*x - 9 = 7*x + 7
6*x - 5 = -x - 4
3*x - 4 = 3*x - 9
7 - 10*x = -3*x - 3
-9*x - 4 = 3*x + 8
9*x + 7 = -8*x - 6
8*x - 10 = 7*x + 9
2 - 5*x = 9*x + 4
1 - 3*x = 4 - 2*x
4*x + 5 = 1 - 5*x
4*x - 10 = 9*x + 1
-8*x - 3 = -5*x - 3
-9*x - 2 = 7 - x
7*x - 2 = -5*x
-x - 7 = 8 - 10*x
-5*x - 9 = 5*x + 8
5 = -6*x - 8
5 - 10*x = -4
2 - 8*x = -x - 5
-6*x - 10 = 3*x + 1
8*x - 2 = 8*x + 2
2 - 10*x = 9 - 4*x
8 - 9*x = 4 - 8*x
6*x - 10 = 6 - x
4*x - 9 = -x - 7
8 - x = 1 - 7*x
-6*x - 7 = -x - 7
9 - 6*x = -7*x - 7
4*x - 7 = 9*x - 10
7 - 6*x = -10*x - 9
1 = -8*x - 8
-x - 1 = 2 - 5*x
6 = -4*x
x - 2 = 9*x - 9
-3*x - 5 = -2*x - 4
3 - 5*x = x - 2
-x - 5 = 4 - 4*x
-3 = 5*x - 10
3 - 2*x = 7*x
1 - 9*x = 1 - 2*x
-x - 6 = 2*x + 4
9 - 7*x = 6*x + 7
4 - 9*x = 4 - 3*x
4*x + 8 = 3*x - 8
7*x - 10 = -7*x
-5*x - 8 = 3
4*x + 7 = -5*x - 10
8*x - 7 = -x - 6
-10*x - 9 = 5*x + 8
1 - 4*x = 6*x - 1
5*x + 3 = -3*x - 3
-5*x - 1 = 9*x - 6
-4*x = 8 - 3*x
-5*x = 4*x - 10
3*x + 4 = 9 - 9*x
-10*x - 4 = -8*x - 8
-8*x - 1 = x - 5
4 - 7*x = -4*x - 6
2*x - 2 = 3*x + 1
6*x + 4 = 6*x - 4
3 - 8*x = 7*x + 9
2 - 7*x = 6 - 10*x
-5*x - 8 = 2 - 6*x
6*x + 5 = 5*x - 10
3*x + 1 = 3*x + 7
2*x - 6 = 3 - x
-8*x - 7 = 5*x + 8
6*x + 2 = x - 8
4*x + 5 = 9*x - 8
2*x - 3 = 4 - 2*x
3 - 7*x = x - 4
-7*x - 1 = -4*x - 4
8*x - 3 = -2*x - 1
2 - x = 9 - 4*x
-8*x - 10 = 7 - 4*x
-8*x - 2 = 3 - 4*x
4*x + 7 = 4*x - 8
1 - 4*x = x + 2
4*x + 3 = 2*x + 5
-7*x - 1 = 1 - x
-x - 8 = 5*x - 3
5 - 2*x = -10*x - 2
1 - 6*x = 2*x - 4
2*x + 2 = 7 - 8*x
-6*x - 1 = 5 - 4*x
-3*x - 7 = 8*x + 4
-9*x - 2 = -6*x - 3
1 - 3*x = 2 - 5*x
-3*x = 5*x + 2
6*x + 4 = -10*x - 10
4 = 3*x + 7
7*x + 4 = -7*x - 7
2*x + 5 = -7*x - 6
-10*x - 5 = 7*x + 3
6*x - 7 = -5*x - 2
5 - 5*x = x + 3
6 - 2*x = 8 - 9*x
2 - 10*x = 9*x - 5
-10*x - 1 = 4*x
-4*x - 8 = -6*x - 7
4*x + 6 = 9
9*x - 3 = 7 - 4*x
-9*x - 4 = -9*x - 6
9*x = 6*x + 1
6 - 3*x = 9*x + 8
4*x + 4 = 6 - 7*x
-x - 2 = 3*x + 4
9 - 6*x = -10*x - 4
3*x - 2 = -10*x - 1
-4*x - 9 = 7 - 8*x
6*x - 8 = 4*x + 9
7*x - 7 = -x - 9
-7*x - 10 = 9*x - 9
5*x + 3 = -9*x - 8
-3*x - 5 = -4*x - 8
2*x - 1 = 2 - 9*x
3 - 4*x = 4*x - 3
-10*x - 8 = 9*x + 1
-x - 6 = -7*x - 3
4*x + 9 = 5*x - 9
5*x + 4 = 4*x + 5
8*x - 5 = -9
2 - 10*x = 7*x + 5
7*x - 1 = x + 5
3*x + 8 = 9*x - 1
7*x - 5 = 6 - 2*x
2 - 8*x = 1 - 7*x
2 - 6*x = 8*x + 2
3*x + 8 = 6 - 4*x
7 - x = -5*x - 8
5 - 4*x = -2*x - 7
-2*x - 1 = 1 - 9*x
2*x - 5 = 8 - 9*x
-7*x - 4 = 1 - 10*x
6 - 6*x = -5*x - 8
8*x - 5 = 2*x - 2
8*x - 7 = x - 7
-9*x - 5 = -4*x - 4
9*x - 8 = 4 - 10*x
-3*x - 10 = -10*x - 6
-9*x - 10 = 4*x - 7
5 - 5*x = 9*x - 6
5*x - 2 = 2*x + 7
-2*x - 4 = -7*x - 3
6*x - 10 = 6
4 - 5*x = 8*x + 6
5*x - 4 = -9*x - 7
2*x - 8 = x - 8
8*x + 5 = 2*x + 7
7 - 4*x = 3*x - 1
7 = 8*x - 3
6 - 2*x = 8*x + 1
8*x - 2 = 3*x + 6
-x - 1 = -2*x - 9
0 = 7*x + 3
-8*x - 9 = -9*x - 3
5*x + 1 = x - 9
4 = 7 - 4*x
9*x + 5 = -6
9*x + 9 = 2 - x
7*x + 8 = 7*x + 4
-10*x - 4 = 6*x + 3
3*x = 8 - 2*x
9 - 7*x = 9*x + 3
3*x - 10 = 5*x + 2
-3*x - 4 = -6*x - 9
-8*x - 1 = 5 - 3*x
4*x + 2 = 9*x + 4
x - 5 = 8*x + 2
5*x - 9 = 4*x - 9
-10*x = 9 - 5*x
6 - x = 8 - 5*x
-4*x - 7 = 8*x - 9
8*x + 8 = 6*x - 10
8*x + 9 = 8 - 8*x
4*x - 7 = x - 5
-3*x - 7 = 7*x + 5
-2*x = 8*x - 9
-1 = 2 - 2*x
-8*x - 8 = 4 - x
8*x + 1 = 4 - 10*x
2*x - 2 = 9*x + 3
8*x - 6 = 6*x + 9
5*x + 5 = -9*x - 2
-7*x - 1 = 7*x - 2
3*x + 6 = 6*x + 6
7*x + 9 = 9*x - 10
-10 = x + 4
6*x = 4*x + 2
-10*x - 10 = -3
9*x - 2 = 3
-7*x - 6 = 5*x - 5
-x - 5 = 5*x - 9
5*x + 9 = -8*x - 4
5*x + 3 = 9*x + 7
9*x + 5 = -3*x - 6
-8*x - 3 = 5*x + 6
8*x + 5 = 6 - 2*x
-2*x - 5 = x - 1
6*x + 4 = 5 - 6*x
5*x - 3 = 5 - 8*x
-6*x - 8 = -6*x - 8
-2*x - 5 = 8
x + 3 = -8*x - 10
-10*x = 6 - 5*x
7*x - 4 = 5 - 3*x
6 - 6*x = -x - 3
-2*x - 5 = 3*x - 2
9 - 8*x = 4*x + 9
4*x - 4 = x - 9
4 = x - 5
6*x + 8 = 5*x + 2
-6*x = 1 - 2*x
-8*x - 4 = 4*x + 2
-10*x - 6 = 3 - 2*x
9*x - 1 = -8*x - 1
8 - 6*x = -5*x - 9
3 - 2*x = -5*x - 5
3*x - 7 = 7*x + 6
2 - 4*x = 2*x - 7
-9*x - 1 = -2*x - 1
-2*x = 4*x - 10
9*x + 9 = 6 - x
5 - 5*x = 7 - 8*x
-7*x - 10 = 6*x - 10
7 - x = 7*x - 1
-9 = -3*x - 6
-10*x - 5 = -6*x - 10
4*x - 8 = -5*x - 5
3*x - 1 = x + 4
3 - 4*x = 4 - 3*x
-9*x - 8 = 8 - 10*x
4*x - 7 = 4*x - 2
-7*x - 10 = 3 - 10*x
5 - 5*x = -4*x - 9
-7*x = -2*x - 9
8 - 8*x = 7*x + 9
-5*x - 2 = 9*x - 7
6*x + 3 = 7
5*x + 9 = -3*x - 5
4 - 9*x = -9*x - 6
6*x - 7 = 9 - 3*x
5*x + 4 = 6 - 2*x
3*x - 4 = 6*x + 8
3 - 2*x = 4*x - 10
7 = -5*x - 3
3 = 5 - 5*x
-6*x - 4 = 1 - 3*x
5*x + 3 = 8 - 6*x
-2*x - 5 = -8*x - 4
9 - 8*x = -3*x - 6
2 - 8*x = 7 - 8*x
7*x - 8 = 7*x + 2
0 = -10*x - 5
-6*x - 1 = 8*x + 3
7*x + 9 = -5*x - 1
-3*x - 9 = -7*x
7 - 8*x = 2*x - 7
3*x - 4 = 3*x + 5
6*x + 5 = -8*x - 5
-10*x - 2 = 2*x + 9
5 - 6*x = x + 1
3*x + 5 = 9*x + 6
5*x + 5 = -7
-5*x - 9 = 8*x + 2
-8*x = -5*x - 7
2*x + 2 = -5*x - 6
2*x - 6 = -5*x - 4
-9*x - 3 = -5*x
7*x - 8 = 5 - 6*x
5*x + 5 = x + 2
-2*x - 6 = -2
-x - 5 = -8*x
4 - 2*x = 6*x + 9
5*x - 10 = 5*x - 3
5*x + 5 = -3*x - 6
-8*x - 10 = 9 - 6*x
-x - 4 = 9*x - 10
6 - 5*x = 6*x + 4
-9*x - 5 = 2*x - 7
7 - 8*x = 2*x + 6
-9 = 7*x + 4
6*x - 7 = 8*x - 2
7 - x = 7*x - 4
8*x - 6 = 1 - 4*x
3*x + 9 = x - 2
4*x - 7 = 8 - 9*x
3*x + 3 = 5*x + 8
9*x + 6 = 3*x - 7
4 - 3*x = -8*x
9 - 6*x = -8*x - 9
5*x - 1 = 5*x - 7
-2*x - 2 = 2*x + 3
9*x + 4 = 4 - 3*x
6 - 6*x = 3 - 4*x
3*x - 4 = -7*x - 9
-6 = 9*x + 9
-x - 3 = -6*x - 1
-9*x - 6 = 2 - 8*x
2*x - 10 = -2*x - 4
5 - 4*x = 5 - x
7*x - 1 = 9 - 4*x
5 - 4*x = -10*x - 9
7*x - 10 = -9
-7*x - 7 = 5*x - 6
-x - 9 = -4*x - 5
3*x + 9 = 3 - 2*x
-4 = 6*x - 6
8 - 5*x = 3 - 6*x
-2*x - 7 = 7*x + 2
7*x + 3 = 8*x - 5
9*x - 1 = 9*x + 9
-2 = -10*x - 6
4 - 5*x = 4*x - 6
4*x - 7 = 2
4 - 9*x = 6 - 7*x
5*x + 5 = 6 - 6*x
x - 5 = 3*x - 7
7 = 1 - 7*x
-7*x - 5 = 7 - x
6 - 9*x = 4 - 8*x
5*x + 3 = 4*x - 10
2 - x = 2*x + 7
7 - 5*x = 9 - 2*x
-4*x - 10 = 3 - 10*x
7*x + 4 = 5 - 6*x
-5*x - 10 = 4*x - 10
3*x + 4 = x + 9
7*x - 4 = 6*x + 3
-10*x = -x
2*x + 2 = -7*x - 8
-3*x - 5 = 9*x - 5
-4*x - 2 = -3*x - 4
6*x + 4 = 2*x + 1
4*x - 1 = 7*x + 2
1 - 6*x = 8*x - 8
-3*x - 2 = 1 - 6*x
-8*x - 3 = 3*x + 8
7 - 5*x = 5*x + 4
2 = 8*x + 8
-5*x - 3 = 9 - 10*x
-2*x - 9 = 1 - 2*x
-5*x - 2 = 5*x
5*x + 4 = -1
8 - 6*x = x - 4
4*x - 4 = 6*x + 3
4*x - 10 = -8*x - 9
3 - 10*x = -3*x - 6
4 - 9*x = 3*x + 4
3*x + 5 = 5*x
4*x - 6 = 9*x + 2
9 - 2*x = -4*x - 1
-7*x - 10 = -9*x
3*x - 3 = 4*x - 4
2*x + 7 = 7*x + 9
-3*x - 10 = 1
-5 = 3 - 2*x
-9*x = 5*x - 8
8*x - 9 = 9 - 3*x
4*x - 1 = -7*x - 10
2*x - 8 = 8*x - 9
-10*x - 6 = 5 - 9*x
8 - 8*x = 7*x - 5
7*x + 1 = 9 - 5*x
8*x + 8 = 2*x - 7
-2*x - 10 = -x - 9
3*x - 9 = 5*x + 4
5*x - 8 = 6*x - 2
4*x - 8 = x - 1
-5*x - 7 = -2*x - 8
2*x + 8 = 6*x - 10
1 - 3*x = -5*x - 3
9 - 2*x = -8
4*x + 1 = 1 - 3*x
8*x + 8 = 3*x + 9
5 - 4*x = 1 - 2*x
-8*x - 8 = -10*x - 1
-10*x - 1 = 3 - 9*x
5 - 2*x = -3*x
9*x - 3 = 9 - 4*x
9 - x = 9*x + 4
5 - 5*x = 4*x - 9
x - 3 = -7*x - 1
5*x = -10
-x - 1 = 5*x + 4
-5*x - 7 = -x - 9
-2*x - 8 = 5*x - 2
1 - 3*x = -6*x
2*x - 5 = 2*x + 6
-8*x - 5 = 9 - 7*x
7*x - 6 = -4*x - 8
x - 4 = 4*x + 7
7*x + 6 = 6*x - 10
-2*x - 5 = -10*x - 10
x + 8 = 1 - 10*x
8*x - 5 = -8*x - 7
4*x - 3 = 9*x + 9
6*x + 2 = -6*x - 2
9*x - 10 = 3*x + 4
-3*x - 1 = 2*x - 9
5 - 2*x = -x - 2
-3*x - 9 = 4 - 9*x
-10*x - 8 = 4*x - 5
-4*x - 3 = 3*x + 6
9*x - 10 = 9*x - 10
8*x - 8 = 3 - x
x - 7 = 8*x - 3
4 - 7*x = 2 - 4*x
-7*x - 1 = 1 - 8*x
6 - 9*x = 9 - 4*x
3*x - 10 = 7
-6*x - 5 = -6*x - 3
-2*x - 2 = 8 - 7*x
x + 9 = -x - 4
6 - 5*x = -2*x - 3
-7*x - 2 = 4*x - 3
2*x - 3 = -6*x - 2
x + 5 = 1 - 4*x
6*x + 3 = 6*x + 6
9*x - 8 = 8*x + 8
-10*x - 8 = -10*x - 4
5*x - 9 = 5*x - 2
3*x - 2 = -4*x
-7*x - 6 = -4*x - 5
6*x = 5*x - 6
9*x + 9 = 6*x + 2
3*x - 5 = -8*x - 1
-3*x - 10 = 5 - x
-2*x - 2 = 9*x - 1
x - 1 = 8*x - 9
x + 6 = -2*x - 4
5*x + 3 = 4*x - 3
9*x = x + 8
3*x - 9 = -3*x - 3
7*x - 4 = 1
5*x + 3 = -x - 8
-5*x - 10 = 5 - 9*x
5 - 10*x = 1 - 3*x
5 - 10*x = 6 - 3*x
8*x + 2 = 3*x - 9
6*x - 3 = x
6*x - 5 = 6*x + 1
6*x + 6 = -8*x - 8
x - 4 = 4 - 8*x
3*x - 8 = -7*x - 6
-3*x - 5 = 9
2*x - 3 = -9*x - 2
-3*x - 4 = 9*x + 3
3*x + 8 = -8*x - 6
-3*x = 2*x + 5
-3*x - 9 = -8*x - 4
6 = 3 - 4*x
2*x = 8*x - 3
-4*x - 2 = 3*x - 9
9*x - 8 = 3*x
7*x - 8 = 5 - 3*x
4 - 8*x = -2*x - 2
6 - 5*x = 1 - 5*x
-x - 6 = 6*x + 8
3*x + 2 = 5 - 7*x
7*x + 5 = 9*x - 7
-x - 4 = 4*x - 2
3*x - 8 = 6*x - 5
-4 = 3 - 6*x
4 - 10*x = x - 7
6 - 6*x = 6*x + 7
8*x - 8 = 8*x - 7
-6*x - 8 = 4*x + 4
-5*x - 8 = 8*x - 5
-7*x - 1 = 5 - 10*x
x + 4 = 2*x - 1
2*x + 6 = 2*x + 5
x - 5 = 3
-10 = 2 - 8*x
3*x - 4 = 2 - 5*x
9*x - 9 = -6*x - 1
-4*x - 6 = x - 1
8 - 6*x = 7 - 8*x
3*x + 3 = 1 - 5*x
2 - 9*x = x - 9
4*x - 3 = 1 - 4*x
9*x + 6 = 2*x + 5
-9*x - 8 = 4 - 5*x
-9*x - 3 = -3*x - 5
-8*x = x + 4
-3*x - 8 = 9 - x
-9*x - 1 = -x
x - 7 = 2*x - 6
-3*x - 1 = 2 - 6*x
6*x - 9 = x + 7
4*x + 8 = 2*x + 9
4*x - 9 = 2*x - 10
9 - 2*x = -10*x - 6
-5 = 6*x - 7
-2*x - 3 = 1 - 7*x
-8 = 4*x + 7
-9*x - 2 = 9 - 5*x
9 - 5*x = 8*x + 3
-4*x - 2 = 7 - 2*x
-6*x = 3*x + 3
4 - 3*x = 9 - 4*x
x - 3 = 7*x - 7
8*x + 5 = x + 4
7*x - 5 = -7*x - 2
-2*x - 7 = -8*x - 4
-10*x - 6 = 3*x - 4
-4*x - 1 = 3*x - 10
4 - 2*x = -3
8*x - 8 = 4*x
-6*x - 10 = 7*x + 1
8*x + 1 = 5*x - 6
9*x + 2 = 3*x + 3
-x - 8 = 2*x - 9
2 - 3*x = 7 - 3*x
2 - 10*x = 6*x - 3
x - 9 = x + 1
8 - 10*x = -9*x - 8
-6*x = 1 - x
4 - 8*x = 6 - 3*x
8*x + 4 = 6*x - 6
2*x + 3 = 5 - 8*x
x - 8 = 2*x - 8
x + 7 = 8 - x
5*x + 6 = -2*x - 6
4*x - 9 = 7*x - 10
7*x + 4 = 6*x - 4
7*x - 9 = 5 - 4*x
-2*x - 9 = 8*x - 5
7 - 9*x = 1 - 5*x
4 - 9*x = -9*x - 3
8*x + 7 = 6*x
3*x + 6 = 9 - 6*x
5*x - 8 = 4*x
4 - 8*x = 6*x - 6
8 - 6*x = 8*x + 6
3*x + 4 = 1 - 9*x
6 - 8*x = -2*x - 6
-2*x - 9 = -4*x - 2
9 - 3*x = -5*x - 10
6*x + 3 = -7
3*x + 3 = 2 - 10*x
-8*x - 8 = -4*x - 10
x + 4 = 6*x + 6
-4*x = 2*x - 5
9 - 7*x = 8 - 8*x
-9*x - 3 = 5*x + 3
6*x - 5 = 3*x + 4
9*x + 8 = 5 - 3*x
-x - 3 = 8*x + 2
2*x + 4 = 4*x - 10
6*x - 3 = 8*x - 1
7*x + 5 = -2*x - 4
-3*x - 3 = -2*x - 4
-6*x - 6 = 7 - 2*x
2*x - 5 = 8*x - 7
6 - 7*x = 6 - 2*x
6*x - 1 = 9*x - 7
3 - x = -6*x - 8
-10*x - 2 = -9
x + 1 = 3 - x
3*x + 5 = x - 5
8*x - 8 = -10*x - 4
-3*x - 3 = 5*x + 2
-1 = 2*x + 9
x + 9 = -6*x - 2
9*x - 3 = 2*x - 8
3 - 5*x = 4 - 3*x
5 - 4*x = -7*x - 8
x - 1 = 6*x + 8
-8*x = 2 - x
8*x + 6 = 3*x + 9
5*x - 1 = 3*x + 6
4*x - 3 = 7 - 2*x
5 - 7*x = -2
-x - 10 = -9*x
4*x - 1 = 6*x + 7
4*x + 9 = 5 - 7*x
7 - 10*x = 8*x + 7
6*x + 6 = 2*x - 4
6 - 7*x = 6*x + 3
2*x - 9 = -4
2*x + 6 = 8 - 9*x
9*x + 8 = 2*x + 1
4 - 6*x = 7 - 3*x
-3 = -6*x - 3
-7*x - 6 = 4
5*x - 1 = 7*x - 10
8 - 9*x = -5*x - 5
7*x + 9 = -x - 5
9 = 6*x - 8
4 - 10*x = 8*x + 2
-3*x - 5 = 6 - 9*x
2*x + 1 = 8*x + 5
x + 5 = -4*x - 6
-9*x - 4 = -2*x - 9
-7*x - 6 = 3*x - 6
3*x - 3 = -6*x - 4
4*x + 6 = 8*x + 6
6*x + 1 = -4*x - 5
-8 = 4*x - 2
7*x - 9 = 1 - 10*x
4*x + 7 = 7 - 3*x
4 - 5*x = 9 - 3*x
-2*x = 4*x + 6
2 - 6*x = 5 - 5*x
6*x - 1 = -8*x - 4
7*x + 2 = -9*x - 4
5*x + 1 = 2*x + 9
-9*x - 8 = 2*x + 6
8*x - 8 = 6*x + 9
-4 = -9*x - 5
-6*x - 6 = -10*x - 10
7 - 5*x = 2*x + 2
4*x + 6 = 2*x + 2
-9*x - 5 = 2 - 8*x
2*x - 6 = 4*x - 9
6*x + 2 = -9*x - 2
8 - 3*x = 1 - x
4*x + 9 = -4*x - 8
-6*x - 9 = 6*x - 8
-1 = 7 - 10*x
x + 9 = -1
-6 = 2*x + 3
4*x + 4 = -9*x - 8
-2*x - 4 = 8*x + 9
4*x - 2 = x + 4
7*x + 7 = 3*x + 9
2*x - 10 = 7*x - 8
-5*x - 3 = 7*x + 8
x + 2 = 9*x - 8
7 - 4*x = 2*x - 7
2 - 8*x = 8 - 4*x
8*x - 6 = 8*x
-9*x - 4 = -2*x - 3
8*x - 5 = -x - 3
7*x - 1 = 8*x - 9
-10*x - 2 = 9*x - 10
-8*x - 7 = 1 - 5*x
x + 7 = -8*x - 10
x - 3 = 7
5*x - 1 = 5
-5*x - 2 = 1 - x
-3*x - 2 = 8*x - 9
-9*x - 3 = x - 8
4*x + 6 = -2
5*x - 2 = 7*x - 8
3*x - 7 = -3
4*x + 7 = 8*x + 6
7 - x = 2
-9*x - 7 = 1
1 - 8*x = -3*x
3 = -10*x - 1
-7*x - 7 = 2*x - 4
-6*x - 2 = -2*x - 5
8*x - 8 = 7*x + 7
-8*x - 10 = x
-8*x - 9 = 9*x + 1
x - 2 = x - 6
-7*x = 6 - 2*x
7 - 3*x = 2 - 7*x
8*x - 5 = 8*x
7 = -2*x - 4
9 - 4*x = 8*x + 2
7*x - 4 = -7*x - 10
-6*x - 3 = 2*x - 5
9*x - 1 = 8*x - 8
5*x = 6*x - 9
3*x + 4 = -3*x - 2
4*x - 7 = 7*x + 7
1 - 4*x = 8*x - 10
4*x - 8 = x - 3
5*x + 5 = 8 - 10*x
4 - 5*x = 7 - 10*x
-2*x - 9 = 9*x + 5
9 = -10*x - 1
-8*x - 1 = 7*x
x - 1 = 7
-7*x - 1 = 4*x - 3
3*x - 5 = -x - 10
7*x - 5 = 9*x - 5
-8*x - 2 = 9 - 7*x
7*x - 8 = 9*x - 9
2 - 8*x = 7*x - 6
5*x - 5 = 9 - 9*x
5*x - 1 = 6 - 10*x
6*x - 8 = -4*x - 5
-8*x = x - 6
9 - 5*x = 5*x + 3
5*x = 6*x + 6
-10*x - 1 = -3*x - 9
x - 5 = 5 - 4*x
x - 8 = -4*x - 5
9 - x = 2*x - 2
9*x + 7 = 7*x - 5
4 - 10*x = 6*x - 1
-10*x - 3 = 7*x + 2
x - 5 = -6*x - 8
9 - 2*x = -x - 1
x - 7 = -4*x - 8
-5 = 9*x + 1
8*x + 3 = 1 - 8*x
1 - 6*x = 8 - 7*x
x + 4 = 2 - 8*x
8*x - 6 = -10*x - 7
5 - 9*x = 3*x + 1
3 - 9*x = -3*x - 1
-10*x - 8 = 7 - 6*x
6*x - 5 = -5*x - 6
-2*x - 9 = -6*x - 9
-10 = 6*x - 7
6 - x = -6*x - 4
7 - 10*x = -5*x - 10
x - 5 = 5 - 5*x
5*x - 9 = 4 - 2*x
9*x + 5 = 1 - x
6*x - 7 = -2*x - 9
7*x + 6 = -x - 5
-6*x - 9 = 7*x + 1
3 - x = -2*x - 10
-7*x - 4 = 2*x - 2
2 - 10*x = -7*x - 4
-10*x - 1 = 4 - 10*x
3*x + 1 = 0
-2*x - 2 = -7*x - 5
9 - 3*x = 4*x - 1
7*x + 3 = -9*x
-8*x - 4 = 5*x + 4
-7*x - 1 = 4*x - 2
-7*x - 5 = 3*x - 4
3*x + 4 = 6
-9*x - 4 = 7*x - 3
-4*x - 7 = 6*x + 1
3*x - 1 = 8 - 8*x
2*x - 6 = -5*x - 2
-5*x - 7 = -x - 3
7*x + 9 = 7 - 9*x
8 - 5*x = 8 - 8*x
-4*x - 3 = 3 - 6*x
-8*x - 10 = -5*x - 5
2*x - 7 = -4*x - 8
2 - 4*x = 8
3 - 10*x = -3*x - 5
5*x - 3 = 5 - 5*x
-2*x - 6 = -9*x - 7
-9*x - 6 = -7*x
-2*x - 3 = 5*x - 3
-4*x - 8 = 9 - 4*x
-6*x - 3 = 9*x - 4
2*x - 3 = 5*x - 10
6*x - 8 = 8*x + 3
9 - 10*x = -5*x
x + 3 = 6 - 9*x
-6*x - 3 = 2 - 7*x
2 - 8*x = x + 4
9 - 9*x = -x - 6
6 - 4*x = -8*x - 9
1 - x = -x
2*x - 7 = -2*x - 2
2 - 5*x = 6*x - 8
6*x + 7 = -5*x - 8
1 - 8*x = 4*x + 1
3 - 5*x = 3*x + 1
9*x - 10 = 3*x
-3*x - 5 = 2*x - 3
8*x + 5 = 9 - 6*x
9*x + 6 = x - 8
-4*x - 3 = -x - 8
5*x - 9 = 6*x + 2
-2*x - 2 = 4*x - 6
-2*x = 7*x - 7
-8*x - 7 = 9 - 2*x
-4*x - 3 = 7*x - 7
-5*x - 5 = 4*x + 3
-2*x - 6 = 5 - 9*x
5*x - 8 = 7 - 3*x
-6*x - 9 = 7*x - 1
-4*x - 4 = 8*x + 9
6*x + 9 = -9*x
7*x - 9 = 7*x - 10
6 - 8*x = 3*x - 1
3*x + 1 = 9 - 9*x
-7*x - 4 = 4 - 3*x
5*x - 1 = 6*x + 1
5*x - 5 = 9*x - 9
-x - 2 = 3 - 2*x
x - 6 = 5*x + 6
-5 = 5*x - 9
-2*x - 1 = 5*x + 7
9*x + 9 = -9*x - 6
-6*x - 7 = 4*x + 1
2*x + 6 = 2*x + 9
3 - x = -7*x - 5
6 - 5*x = 2 - 2*x
7*x - 10 = -x - 5
9*x + 9 = 9*x + 5
9*x - 5 = 6*x
6*x - 8 = 9*x + 4
-8*x - 1 = 6*x + 1
1 - 3*x = 2*x - 5
7*x - 9 = 2 - 2*x
9 - 9*x = -7*x - 10
7 - 10*x = 9*x - 5
-3*x - 8 = -9
-3*x - 9 = 2 - 5*x
x + 6 = 7 - 6*x
7 - 8*x = -10*x - 9
-5*x - 1 = 2*x + 6
-6*x - 1 = -4
3 - x = 6*x - 8
3*x - 5 = 7 - x
3 - 5*x = 8 - x
7*x - 8 = 6*x + 3
8 - 7*x = -2*x - 3
8*x + 4 = 2 - 10*x
7*x - 10 = -2*x - 6
5 - 7*x = 8*x + 2
-8*x - 6 = 6*x + 7
9*x - 10 = 8 - 10*x
3*x - 3 = 9*x + 4
-2*x - 8 = 7*x - 4
7*x - 6 = 7*x + 3
-3*x - 6 = 6*x + 7
6*x + 5 = 7*x - 8
-7 = 9*x + 5
8*x + 3 = -9*x - 6
8*x + 2 = 7 - 5*x
5*x - 3 = 4
7 = 8*x + 5
5*x + 8 = -4*x - 2
9*x - 3 = -10*x - 7
-8*x - 3 = 3*x - 2
9*x - 1 = -2*x - 6
9*x + 7 = 9 - 10*x
4*x + 9 = 9*x - 2
-7 = x - 8
1 - 10*x = 5*x + 3
-9*x - 1 = -7*x - 8
5*x - 1 = 7*x + 6
-10*x - 3 = -2*x - 4
9*x = 1 - 2*x
8 = -x - 10
-2*x - 4 = -8*x - 4
9*x + 8 = 5*x + 5
5*x + 4 = 3 - x
-6*x - 3 = -6*x - 10
5*x - 6 = 3*x + 7
4*x + 6 = x - 2
3 - 6*x = 8*x - 2
6*x + 1 = -6*x - 9
3*x = -5*x - 7
5 - 6*x = 8*x - 1
2*x - 7 = -3
-2*x - 2 = 3*x + 7
-6*x - 6 = 6*x - 9
7 - 3*x = 7 - 2*x
5 - 5*x = 8 - 6*x
-10 = x - 2
4 - 10*x = 6*x - 5
4*x - 8 = -4*x - 4
5*x + 1 = 4*x + 5
3*x - 9 = -4*x - 9
2 - 8*x = 7*x + 1
-x - 9 = 5 - 7*x
5*x = -9*x - 6
6*x - 7 = -4*x - 3
-5*x - 1 = 1 - 10*x
9*x - 4 = 6 - 2*x
8*x - 1 = 6*x + 6
6*x + 3 = 4*x - 3
-9*x - 10 = 3*x - 7
6 = -4*x
-10*x - 6 = 9 - 9*x
4*x - 4 = -6*x
3*x + 6 = 9*x - 5
7 - 7*x = 3 - 10*x
2 - 7*x = -6*x - 7
-6*x - 5 = -3*x
-3*x - 8 = 4*x - 10
x - 1 = 8*x - 8
-7*x - 8 = -10
9 - 6*x = -5*x - 9
-10*x - 2 = 3*x - 10
2 - 5*x = 8*x - 5
9*x - 6 = 3*x
-x - 6 = 8 - 9*x
-2*x - 6 = -8*x - 4
8*x - 9 = 7*x + 7
-x = 8*x
9 - 2*x = 2 - 4*x
x - 6 = -2*x - 3
5*x - 1 = -7*x - 8
-3*x - 1 = 5 - 9*x
-x - 9 = -5*x - 9
-2*x - 7 = 7
3 - 6*x = -9*x - 6
7 - 2*x = -6*x
-x - 1 = 6 - 7*x
2*x - 3 = -9*x - 7
1 = 4*x - 5
8*x - 10 = 8*x - 4
4*x - 6 = 2 - 6*x
8*x = 2*x - 1
6*x + 1 = -3*x - 1
-9*x - 7 = 2 - 10*x
8*x = -8*x - 2
3*x - 2 = -10*x - 10
x - 9 = 8*x - 8
9*x = 4*x + 6
-8*x - 8 = 5
-8*x = 2*x - 7
-5*x - 5 = 3 - 4*x
-x - 5 = -6*x - 8
5 = -6*x - 2
1 - x = x - 7
4*x - 4 = 1 - 3*x
9*x + 7 = 4*x - 3
-4*x - 6 = x - 4
-2 = -6*x - 4
x = 5 - 10*x
5*x + 1 = 4 - x
7*x + 5 = 5 - 8*x
8*x - 9 = -6*x - 1
-2*x - 3 = -x - 9
3 - 9*x = -3*x - 5
-7*x = 8*x - 3
-6*x - 7 = 8 - 3*x
8*x + 3 = x
3*x + 8 = 5*x - 4
2*x + 4 = 4 - 6*x
2 - 3*x = 8 - 6*x
9*x - 5 = -6*x - 6
-10*x - 8 = 7*x - 5
3*x - 1 = 7 - 3*x
9*x - 9 = 8*x + 6
9 - x = -4*x - 3
6 - x = 2*x + 3
-8*x - 4 = -4*x - 8
9 - x = 9 - 2*x
-5*x - 3 = -8*x - 4
7*x = 5 - 2*x
x + 8 = 4*x + 8
6*x + 7 = 4 - 8*x
7 - x = -10*x - 8
2 - 7*x = 8*x + 2
6 - 7*x = 8 - 4*x
-4*x - 1 = -8*x
8*x + 7 = -9*x - 2
-3*x - 8 = 5 - 5*x
3*x + 3 = -6*x - 5
2*x - 10 = -7*x - 8
9 - 4*x = -7*x - 2
4*x - 2 = 7*x - 8
9*x - 4 = 8 - 10*x
3*x - 5 = 3 - 5*x
x - 9 = 2*x
x - 2 = 2*x - 4
8*x - 8 = -10*x - 1
-6*x - 4 = 3*x + 6
-6*x - 9 = 5 - 3*x
5 = -8*x - 2
8*x - 7 = 5*x - 10
1 - 9*x = -4*x - 6
-8*x - 8 = 2*x
x + 9 = 2 - 3*x
-9*x - 2 = 9 - 2*x
9*x + 8 = 5 - x
-4*x - 2 = 5*x - 7
4*x - 5 = -3*x - 7
-4*x - 1 = -7*x - 9
5*x + 6 = 9*x + 5
4*x - 4 = -5
6 - x = 4*x - 8
-3*x - 5 = -8*x - 8
2*x + 8 = 6 - 8*x
-8*x - 5 = 9*x - 2
9*x + 7 = 9*x - 5
3*x - 4 = -7
7 - 7*x = -3*x - 1
4 - 4*x = -5*x - 6
2 - 3*x = 8 - 3*x
8*x - 7 = -3
x + 5 = 3*x - 5
7*x = -x - 3
2*x + 4 = -x - 5
-3*x - 2 = 4*x
9*x - 3 = -10*x - 7
8*x + 5 = 6*x - 1
6*x = 2*x - 7
-10*x - 8 = x - 2
5 - 9*x = x + 4
3*x + 8 = -4*x - 6
-5*x - 8 = -x - 5
2*x - 10 = 3 - x
4 - 8*x = 7 - 6*x
-x - 3 = 1 - x
-5*x - 6 = 4 - x
5 = 5*x + 2
9*x - 3 = -7*x - 8
6*x + 5 = -5
8 - 2*x = 7 - 10*x
6 - 7*x = 6*x + 1
x + 5 = -4*x
3*x + 3 = 2*x + 2
-5*x - 10 = 5*x + 7
-5*x - 3 = -9*x - 8
4*x + 4 = 6*x + 6
5*x - 3 = 1 - 8*x
-4*x - 3 = 4*x - 5
-x = -6*x - 5
-3*x - 9 = -x - 8
3*x + 4 = -4*x - 1
-8 = 5*x
4*x + 3 = 7 - 8*x
-9*x - 5 = -4*x - 5
-6*x = 8*x - 4
9*x - 3 = -4*x - 9
8 - 4*x = 5*x + 6
-5*x - 8 = -5*x
4*x + 5 = 8
7 - 2*x = 4
-4*x - 2 = -6*x - 10
3 - 10*x = 6
5 - 4*x = x - 3
-8*x - 5 = 4
4 - 10*x = x - 2
1 - 7*x = 4*x + 8
5*x - 7 = -10
1 - 4*x = 8*x + 2
6*x = -6*x - 6
9 - 3*x = -3*x
-4*x - 9 = 5*x + 7
-9*x - 1 = 8
5*x + 1 = 9 - x
3*x - 5 = 4*x - 9
7 = -7*x - 2
5 - 4*x = -2*x - 1
6 - 5*x = 6*x - 8
4*x + 5 = 5 - 6*x
-7*x - 1 = 6*x + 2
-7*x - 8 = 7*x + 8
7 - 7*x = 2
-1 = 9 - 5*x
9*x + 5 = 9*x + 8
-9*x - 2 = 7*x - 2
9*x + 6 = 5 - 6*x
8*x + 6 = 8 - 2*x
7*x + 2 = 9*x - 9
4*x - 10 = 4 - 7*x
5*x + 8 = x + 1
9*x - 3 = 9 - 9*x
7*x - 10 = 7 - 10*x
9*x - 10 = 2 - 5*x
9*x - 4 = 8*x + 7
-9*x - 5 = 3 - 7*x
3*x + 7 = 4*x + 1
-7*x - 9 = x + 4
4 - 5*x = 8*x + 6
6 - 10*x = -x - 7
-5*x - 10 = 9 - 6*x
5 = -3*x - 7
5*x - 8 = 3*x - 6
7*x + 8 = -3*x - 5
-3*x - 10 = 5*x - 8
9*x - 5 = x - 9
7*x - 7 = 6*x + 7
-3*x - 2 = 1 - 9*x
1 - 6*x = -8*x - 4
8*x - 6 = -4*x - 6
3*x + 2 = 2*x - 4
-5*x - 1 = -x - 4
-3*x - 4 = 9*x - 7
-x - 4 = 8
5*x - 1 = -7*x - 3
4 = 4 - 10*x
5*x + 6 = 5 - 2*x
-5*x - 7 = 9*x + 4
4*x - 6 = 6*x - 10
3*x + 5 = -7*x - 8
-5*x - 2 = 1 - 7*x
x - 4 = x + 8
6 - 9*x = 5*x - 7
4 - 5*x = -8*x - 1
4 - 6*x = -6*x - 7
7*x + 1 = 4*x + 9
7*x + 2 = 3 - 10*x
6 - 2*x = 9 - 7*x
2*x + 7 = -7*x - 10
x + 4 = 6 - x
-2*x - 3 = -7*x - 5
5*x + 7 = -10*x - 6
2 = 2*x - 3
5*x - 7 = 5*x - 8
3*x + 1 = 4*x + 9
2*x + 5 = 4 - 5*x
1 - 8*x = -9*x - 6
2*x - 7 = 7*x - 3
8 - 9*x = 4 - x
2*x + 4 = 0
-4*x - 1 = -9*x - 9
-4*x - 6 = -x - 6
9*x + 9 = 8*x + 9
4*x - 3 = 9*x - 8
-5 = 8*x
3*x - 9 = 7*x + 6
2 - 10*x = 7*x - 4
-8*x = -8*x - 4
5 - 7*x = 8*x - 10
-9*x - 4 = 9*x - 10
2*x + 3 = -8*x - 6
-x - 5 = x - 7
6*x + 3 = x + 2
-6*x - 4 = 4*x - 10
7 - 3*x = 7*x - 4
6*x - 7 = -6*x - 6
-8*x - 4 = -3*x - 10
3*x - 4 = 9*x - 9
9*x + 7 = 8*x
-7*x - 1 = 7 - 8*x
3*x - 9 = 8*x + 6
3 - 7*x = 6 - 2*x
1 - 2*x = 2*x - 2
7*x - 6 = -4*x - 5
-8*x - 1 = -3*x - 2
4 - 10*x = -6*x - 7
-9*x = -6*x - 5
3 - 9*x = 8*x - 3
-4*x - 3 = 5*x + 9
7*x - 4 = -8*x - 2
3*x + 3 = 7*x - 6
7*x = 2*x - 7
6*x - 9 = -3*x - 5
5 - 4*x = 7 - 7*x
-3*x - 5 = -10*x - 3
x + 5 = 8 - 6*x
8*x + 1 = 2*x - 2
2*x - 8 = 2*x - 1
6*x + 3 = -2*x - 2
4 - 10*x = -10*x - 3
8*x = 8 - 6*x
8*x - 7 = 5*x - 2
-x - 7 = -10*x - 2
4*x = 7*x - 8
7*x + 2 = x + 9
2*x + 9 = 5*x - 9
8*x + 6 = 7*x + 5
4*x + 9 = 8*x - 8
2*x + 4 = 3 - 10*x
x + 4 = -7*x - 1
-2*x - 8 = 4 - 9*x
5*x - 7 = 4 - 7*x
3 = 3 - 7*x
2 - 6*x = 8
9*x - 8 = -2*x - 7
8 - 4*x = 1 - x
2*x + 6 = 7 - 10*x
4*x - 1 = -9*x - 7
x - 4 = 6*x - 5
5 - x = 6*x + 8
-4 = 3 - 9*x
6*x + 7 = 4*x + 9
7 - 7*x = -8*x - 10
8 - 4*x = 2*x - 7
2*x + 1 = 4
-10*x - 3 = 6*x - 6
x - 4 = -9
8*x - 8 = -7*x - 6
7*x - 5 = x - 8
-10*x - 10 = 9 - 2*x
6*x - 4 = -9*x - 8
6*x + 8 = 2*x + 9
-x - 8 = 7 - 4*x
9*x - 8 = -3*x - 8
2*x - 1 = 4*x - 1
-3*x - 6 = 7*x - 9
-x - 5 = 8 - 6*x
2 - 2*x = 6 - 2*x
3 - 3*x = 6*x - 3
3 - 4*x = 1 - 3*x
3*x + 9 = -5*x - 7
5*x + 8 = 4*x - 7
x - 2 = 8*x - 1
9 - 6*x = -10*x - 4
2*x + 4 = -x - 10
2 - 6*x = -7*x - 8
-5*x - 1 = 7*x - 7
-5*x - 2 = 3*x + 8
-10*x - 6 = 2*x - 8
2 - 10*x = -6*x - 9
4*x + 6 = x - 3
5*x + 3 = 3*x + 4
8 = 2 - 5*x
-x - 1 = 6*x - 4
-6*x - 6 = -10*x - 9
6 - 5*x = -7
-x - 4 = 2*x + 3
4*x + 2 = -6*x - 5
6 - x = 4*x + 9
-5*x - 8 = -x
2 - 10*x = 3
8*x + 9 = -6*x - 7
9 - 3*x = 4 - 7*x
2*x - 10 = -8*x - 4
3*x + 9 = 2 - 8*x
-3*x - 10 = 1 - 6*x
7*x - 5 = -6
-8*x - 5 = 5 - 9*x
2*x + 9 = 2*x + 1
8 - 8*x = 8*x + 5
6*x + 5 = 3*x - 3
5*x + 7 = 4*x - 10
-9*x = -9*x - 8
-x - 10 = 3*x + 7
2*x - 4 = 5*x - 8
-10*x - 8 = -7*x - 2
-10*x - 6 = 6*x
7*x - 3 = 9*x - 7
8 - 8*x = -9*x - 10
8 - 9*x = -9
4 = 1 - 10*x
7*x - 8 = 8*x - 10
6*x - 8 = 7 - x
-4*x = 3*x - 5
-2*x - 4 = 7*x - 2
3*x - 5 = -x - 3
-6*x - 4 = 4*x + 2
9*x - 2 = 5*x - 7
-3*x - 8 = 6 - 5*x
3 - 7*x = 7 - 8*x
3*x + 2 = x - 10
5*x - 3 = 8*x + 5
5*x + 6 = 7 - 8*x
3*x - 2 = 3 - 10*x
5 - 8*x = 1 - 6*x
3*x + 9 = 3 - 10*x
6*x + 1 = 7 - 10*x
7*x - 7 = 7 - 4*x
3*x - 7 = -5*x - 3
7*x + 2 = -8*x - 10
0 = 5*x + 9
6*x - 1 = 7 - 6*x
-2*x - 7 = 5*x - 10
-5*x - 2 = 4*x + 1
-4*x - 5 = 9 - 8*x
-8*x - 1 = x - 5
7*x + 7 = 8 - x
9 - 10*x = 6*x + 5
-3*x = 2
5 - 4*x = -5*x - 7
8*x + 3 = 9*x + 7
-8*x - 2 = -6
9*x + 3 = 4*x - 4
1 - 9*x = 8*x + 3
-6*x - 8 = -9*x - 10
-2*x - 10 = -7*x - 2
-2*x - 2 = -x - 4
7 - x = -2*x - 9
-10 = 3 - 5*x
5 - 9*x = 9*x + 7
-6*x - 7 = 3*x - 10
9 - 9*x = 7*x + 1
2 - 5*x = 9*x + 7
3 - 8*x = 6*x + 6
5*x - 5 = -8
4 - 10*x = -2*x - 4
5*x - 9 = -10*x - 8
6*x = -7*x - 10
3 - x = 3 - 3*x
-5*x - 1 = x + 8
3 - 8*x = 3
6 - 4*x = -10*x - 3
5 - 7*x = -7*x - 2
4 - 7*x = 9 - 8*x
9*x + 9 = x - 5
8 - 7*x = 4*x + 2
-10*x - 5 = 8*x - 7
4*x - 7 = 7 - 3*x
1 - 8*x = 7 - 7*x
6 - 10*x = 5*x - 2
6*x - 1 = 5*x - 5
x - 3 = x
7*x - 2 = -7
1 - 9*x = 2 - 4*x
7*x + 8 = -5
7*x + 2 = 3*x - 8
-x - 3 = 9*x + 1
-5*x - 8 = -3*x - 2
5 - 3*x = -8*x - 5
4*x + 6 = 9*x + 4
5 - 2*x = -3*x - 6
9*x - 2 = -10*x - 7
4*x + 2 = -6*x - 4
4*x - 2 = 6
9 - 6*x = 5*x - 7
x - 7 = 3 - 4*x
4*x - 6 = 4 - 9*x
9*x - 10 = 3 - x
-3*x - 2 = 7*x - 9
2 = 6*x - 10
x + 8 = -4*x - 1
9 - 10*x = 6 - 7*x
-9*x - 10 = 6*x + 7
3*x - 8 = 5 - x
7 - x = -2*x - 9
-9*x - 7 = -4*x
7*x - 6 = 1 - 8*x
7*x + 3 = 3*x + 8
-9*x = 6 - 8*x
-3*x - 3 = 8 - 5*x
-3*x - 2 = -x - 2
x + 7 = 9*x - 1
8 - 4*x = 5*x - 10
-4*x - 10 = -3*x - 9
-4*x - 7 = 4 - 8*x
5 - 5*x = -6*x - 2
x + 1 = -5*x
3*x + 7 = -10*x - 9
8*x + 2 = -9*x - 8
9 - 3*x = 1
-8*x - 10 = 7*x + 3
5 - 4*x = 8*x + 8
6 - 7*x = 9 - 4*x
-x - 10 = 9 - 7*x
4*x + 9 = 9*x - 6
5*x - 1 = -7*x - 10
6*x + 4 = 6 - 10*x
8*x + 7 = 7*x - 4
6*x + 4 = 8*x - 10
3*x - 3 = 2*x - 7
-7*x - 6 = 9*x - 3
1 = 2*x + 8
-9*x - 2 = 2*x + 7
5*x - 10 = 9 - 10*x
-7*x - 1 = 8*x + 6
-3*x - 4 = -5*x - 6
3 - 4*x = 2*x - 1
x + 5 = 5*x - 10
-3*x - 7 = 1 - 3*x
7*x + 9 = 6*x + 3
x + 4 = -5*x - 10
2*x - 8 = 6*x - 7
7*x + 5 = -x - 5
9 - 5*x = 2*x - 10
x - 2 = 9*x - 10
7*x + 3 = 2 - 8*x
3*x - 6 = 2*x + 1
2 - 9*x = 7 - 5*x
2 - 9*x = -7
5 - 6*x = x - 5
-8*x - 3 = 1 - 4*x
9*x = 7*x - 5
7*x + 5 = 9*x + 6
-4*x - 4 = 5*x - 1
1 - 4*x = 6*x - 2
8 - 4*x = 3*x + 2
2*x + 7 = -x
-3*x - 9 = 8*x - 5
6*x + 7 = -7*x - 8
9*x + 3 = -4*x - 5
2 - 2*x = 4*x + 6
6*x + 3 = 5*x - 8
-9*x - 3 = 5*x + 7
-4*x - 3 = -5*x - 7
4*x - 4 = x - 3
-7*x - 6 = 7*x - 10
5 = 7*x - 9
5*x + 6 = 9 - 6*x
6 - 5*x = 5*x - 8
x - 8 = 1 - 10*x
-x = 4*x + 5
-7*x - 3 = -4*x - 1
7 - 8*x = -10
x + 6 = -8*x - 8
3 - 2*x = 2*x + 3
2 - 2*x = -9*x - 4
1 = -6*x - 5
5 - x = x + 4
7 - 5*x = x + 4
9*x + 5 = -x - 6
9 - 4*x = 5 - 7*x
-2*x - 2 = 2 - 7*x
8 - 5*x = -9*x - 6
6*x + 7 = 7
8*x - 6 = 1 - 10*x
6 - 10*x = -x - 3
-7*x - 3 = 5*x - 7
-4*x - 9 = 8
7*x - 1 = 6*x + 6
5*x + 9 = 6*x - 3
-9*x - 10 = -5*x - 4
8 - 8*x = 9*x + 6
7*x + 2 = 4*x + 4
2*x - 9 = 7*x + 7
-8*x - 4 = 4 - 10*x
3*x - 5 = -4*x - 9
-2*x = -5*x - 1
-2*x - 5 = x - 10
7 - 4*x = 5*x + 4
5*x - 10 = 2*x - 1
3*x - 8 = -3*x - 1
2*x - 10 = 8 - 9*x
-10*x - 4 = x - 2
-x - 5 = 9*x - 4
-x - 1 = x + 5
-8*x = -8*x - 7
5*x + 1 = 6 - 8*x
7*x + 3 = 3*x
x - 9 = 2*x - 5
-9*x - 2 = 3*x - 9
-4*x - 10 = x + 9
6*x + 3 = 9*x + 3
5*x - 7 = x + 4
9 - 6*x = 6*x + 7
-4*x - 5 = 5*x - 8
4*x + 9 = x + 5
-7*x - 5 = 3*x - 9
4 - 9*x = 6*x - 6
5*x - 4 = 1 - 8*x
7*x + 1 = 8*x + 5
x = 9 - 7*x
-3*x - 7 = -5
7*x + 8 = 9*x + 6
-5*x - 9 = 2 - 4*x
5*x + 2 = -10*x - 7
3*x + 4 = 1
x + 6 = 7 - 4*x
-9*x - 8 = 3*x - 3
-4*x - 6 = -x - 6
4*x + 6 = 3*x - 6
-10*x - 9 = -8*x - 6
2*x - 4 = 9*x - 10
6*x + 5 = 4 - 5*x
9*x - 6 = -6
8*x - 9 = -4*x
4*x - 10 = 8*x + 3
-9 = 6 - 3*x
1 - 4*x = 7 - 8*x
6 - 5*x = -10*x - 9
-5*x - 2 = 5 - 2*x
8*x + 2 = 2 - 3*x
7*x - 10 = 5*x - 3
x + 6 = -10*x - 2
3*x - 4 = 6*x + 8
-8*x - 7 = 5*x + 6
-8*x - 8 = -6*x - 1
7*x - 6 = 9
x - 6 = -6*x - 6
-3*x - 2 = 5 - 6*x
5 - x = 8 - 4*x
-x - 10 = -10*x - 3
-7*x - 7 = -8*x - 3
5 - 3*x = 3 - 8*x
7 - 4*x = 5*x + 8
x - 8 = -x - 6
-9*x = -7*x - 10
-2*x - 2 = -5*x - 5
4*x + 9 = -9*x - 9
-8*x - 1 = -x - 5
-5 = 6*x + 5
-9*x - 7 = 5
-4*x - 5 = 2*x - 10
-x - 7 = -6*x - 7
7 - 4*x = 3*x - 5
8 - 9*x = -3*x - 6
9*x + 5 = -3*x - 5
5*x + 7 = -6*x - 8
-9*x - 9 = -x - 4
4*x - 4 = -8*x - 1
x + 6 = 9*x + 3
4 - 8*x = 6 - 6*x
-10*x - 1 = 9*x + 2
-x = 1 - 9*x
9 - 4*x = 5 - 5*x
2*x + 1 = 4*x - 1
3 - x = -2*x - 3
x - 10 = -2*x - 6
3 = 2*x + 7
4*x + 9 = -3*x
-7*x - 3 = 7 - 2*x
1 - 7*x = 5 - 6*x
-8*x - 9 = 4 - 9*x
-8*x - 7 = 8 - 6*x
7 - 4*x = -1
6*x + 7 = 1 - 4*x
3 - 10*x = 8*x - 2
9*x + 2 = -10*x - 10
9*x = 7*x - 8
3 - 3*x = -8*x - 9
3 - 3*x = -6*x - 7
1 = 5*x + 4
2*x = 4 - 8*x
6 - 3*x = 4*x - 1
4*x - 6 = 6*x - 3
-7*x = x - 4
-2*x - 3 = 6*x - 10
4 - 3*x = 9*x - 4
5*x + 5 = x - 4
3*x + 1 = -5
-8*x - 3 = 3*x - 1
7 - 10*x = 3 - 9*x
x + 9 = 2 - 8*x
6*x + 4 = 5*x - 10
3*x - 1 = 8 - 10*x
6*x - 10 = 8*x - 3
-9*x - 8 = -7*x
6*x + 3 = -10*x - 9
6 - 10*x = 9 - 5*x
4*x - 6 = 4 - 5*x
5*x + 8 = -9*x - 8
-5*x - 7 = 7*x - 7
-x - 5 = 9*x - 1
5 - 3*x = 8*x - 1
8*x - 3 = -9*x - 6
3*x + 6 = -7*x - 7
6*x + 4 = 6 - 8*x
4*x = -9*x - 6
7*x = 5*x + 3
x - 10 = -x - 1
3 - 7*x = 1 - 8*x
2*x - 9 = -8*x - 7
-8*x - 7 = -7*x - 2
2 - 7*x = 8*x + 5
-x - 1 = -5*x - 10
8*x + 9 = 3*x + 6
2 - 9*x = 2 - 4*x
-8*x - 7 = -5*x - 6
6 - 7*x = 8 - 5*x
8*x + 5 = 4 - 2*x
7*x + 8 = 5 - 10*x
1 = 3*x + 2
2 - 8*x = 3*x - 10
5 - 8*x = 4*x - 4
-8*x - 5 = -5*x - 1
3*x + 4 = 4*x - 6
-10 = 9 - 8*x
1 - 3*x = -2*x - 10
-9*x - 4 = 8*x - 10
4*x - 3 = x
5 - 3*x = 2*x + 8
3*x + 2 = 9*x - 4
9*x + 4 = -4*x - 6
x - 4 = -7*x - 3
2 = 7 - 8*x
5*x = 7*x + 8
5*x + 9 = 7 - 3*x
-7*x - 4 = 5
6*x + 9 = -8*x - 9
3*x - 9 = 4 - 5*x
9 - 4*x = 2*x - 4
5*x - 9 = -3*x - 3
-8*x - 7 = 5*x + 4
-7*x - 7 = 3*x - 8
5*x + 6 = 4*x + 5
6*x + 3 = 5 - 8*x
-10*x - 2 = -9*x - 1
9*x - 7 = 6 - 2*x
-8*x - 10 = -3*x - 10
3*x + 1 = 9
6*x + 5 = 6*x - 4
5 - 5*x = -6*x - 8
3*x - 8 = 1 - 5*x
5 = 5*x + 3
4*x = -8
-7*x - 8 = -6*x - 8
x + 3 = 6*x + 3
-9*x - 8 = x - 1
5 - 2*x = -7*x - 5
1 - 3*x = 6 - x
2*x + 8 = 2 - 7*x
4*x - 2 = -7*x - 4
3*x = 5*x - 1
4*x - 7 = 3*x + 8
7*x - 7 = -4
5*x + 2 = -7
2 - 9*x = 5 - 8*x
5 - 3*x = 4*x - 1
8*x + 3 = 2*x - 2
-9*x - 3 = 7*x - 6
x - 7 = 9*x + 1
2*x + 4 = -5*x - 5
8 - 6*x = 8*x - 9
-x - 5 = -7*x - 3
9*x - 9 = 9 - 7*x
1 - 7*x = 6 - 5*x
-7 = 2*x + 7
9 - 3*x = 7 - 10*x
7*x - 2 = -4*x - 3
2 - 9*x = 5*x + 6
-6*x - 9 = x - 2
-x - 4 = 2*x - 9
x + 2 = 4*x + 6
-9*x - 7 = 3*x + 9
7*x = 7 - 10*x
3*x + 2 = 1 - 7*x
x + 6 = -2*x - 4
4 - 5*x = 7*x + 1
-x - 10 = 3*x - 1
6 = 6 - 5*x
9 - 3*x = -5*x - 7
x + 1 = 8 - 3*x
2*x - 7 = 4*x - 9
-4*x - 3 = 8 - 10*x
-10*x - 3 = 8*x + 3
7*x - 10 = 6 - 10*x
3*x + 6 = 9 - 6*x
7*x = -4
3 - 8*x = 4 - 8*x
-7*x - 5 = 7*x - 3
4 - 5*x = 3*x + 2
4 - 3*x = -6*x - 3
-6*x - 1 = 5*x + 9
-5*x - 5 = 7*x - 8
5*x - 10 = -8*x
4*x + 5 = 7*x - 5
6*x - 8 = 5*x + 6
x + 4 = 2 - 4*x
2*x + 4 = x + 3
8*x - 6 = 0
-7*x = 8*x - 9
-3*x - 10 = 6*x
7 - 5*x = -4*x - 2
-x - 8 = 3*x - 2
-2*x - 1 = 5 - 2*x
1 - 10*x = 8*x - 6
8*x + 1 = -5*x - 5
9*x + 2 = -3*x - 9
-4 = -2*x - 4
3*x - 10 = 3*x + 8
7*x + 4 = 3*x + 6
3*x - 4 = 8*x - 7
3*x - 5 = 5*x + 2
5 - 4*x = -10*x - 1
5*x + 6 = -9*x - 3
4*x + 7 = -8*x - 2
9 - 8*x = x - 3
-3 = 1 - 9*x
3*x - 8 = 3*x - 3
8 - 9*x = -4*x - 2
7 - 7*x = 7 - 7*x
7*x + 7 = 6 - 5*x
2 - 6*x = 2*x + 6
3 - 7*x = 5*x - 5
6 - 2*x = -4*x - 7
-x - 1 = 7*x + 6
2*x - 5 = 3*x + 1
9 = 3*x - 1
-3*x - 1 = -9*x - 1
8*x - 2 = 3*x
-x - 5 = 5 - 5*x
4*x = 4 - 5*x
-1 = -8*x - 1
8*x = 2 - 8*x
7*x - 3 = 6*x + 8
9 - 9*x = 3*x - 5
-9*x - 6 = 7 - 2*x
-2*x - 1 = 2 - x
5*x + 6 = 9*x + 6
-2*x - 7 = 5 - x
x - 2 = x + 4
x - 7 = -5*x - 6
3*x - 4 = 3*x - 10
7*x - 5 = 1 - 6*x
6*x + 9 = 4 - 5*x
7 - 10*x = -6*x - 10
3 = -2*x - 4
6*x - 9 = 6*x + 2
4*x - 8 = -x
8*x + 8 = -8*x - 4
5*x + 5 = 4 - 9*x
-9*x - 8 = 4 - 2*x
7*x + 1 = 2*x + 2
x + 4 = 5 - 4*x
7 - 2*x = -4*x - 7
-5*x - 6 = 9*x - 7
x - 4 = 8*x - 5
3*x - 3 = 4*x - 9
6*x - 10 = 2 - 3*x
1 - x = 7 - 9*x
7*x + 2 = 9*x - 9
3*x + 8 = 5*x - 4
5*x - 2 = 8*x - 3
2 - 8*x = -x - 4
1 = 5 - 3*x
-5*x = -3*x - 1
7*x + 9 = 6*x + 3
8 - 5*x = 5*x - 5
8*x + 9 = 6*x + 4
8*x - 3 = -4*x - 1
2 - 6*x = 4*x + 3
2 - 9*x = 6*x - 3
9*x - 6 = x - 10
-10*x = 8*x - 7
5*x = 5 - x
8*x - 3 = 8*x - 3
5*x - 3 = 1 - 2*x
-10*x - 8 = -9*x - 7
4*x - 1 = -7*x - 8
4*x + 5 = 2*x + 3
-5*x = 4*x - 2
5*x = 9*x - 6
3*x - 4 = 5*x
2 - 6*x = 4*x
6 - 2*x = 9
-4*x - 9 = 8*x - 8
8*x - 4 = x + 4
6*x + 5 = x - 6
7 - 5*x = 8*x + 4
7 - 8*x = 9 - 4*x
6*x - 1 = 7 - 4*x
-6*x - 6 = -x - 3
9*x - 9 = x + 9
-8*x - 4 = x + 8
x - 7 = -7*x - 5
-3 = 9 - 5*x
8*x - 4 = -x
4*x = 7*x + 6
-4*x - 8 = 5*x + 7
2 - x = -2*x - 8
4*x + 7 = 4 - 5*x
0 = x + 3
3*x + 2 = 3*x - 1
x - 6 = -5*x - 6
3*x + 5 = x - 9
8*x + 1 = 5*x - 2
2*x - 3 = 6 - 9*x
9*x - 4 = 5*x + 6
9 - 10*x = -10
x + 5 = 4 - 5*x
-5*x - 10 = 8*x + 6
4*x + 9 = 8 - 8*x
6*x + 3 = 1 - 9*x
7 - 9*x = 8*x + 6
4 - 6*x = -2*x - 1
4*x - 10 = x + 6
9*x - 2 = 5*x - 4
6*x + 7 = 5*x + 1
6 - 3*x = -8*x - 8
-2*x - 1 = 8 - 4*x
x + 2 = -5*x - 4
-4*x - 2 = 2*x - 2
8*x - 3 = 8*x - 1
5*x + 2 = 9 - 5*x
-8*x - 1 = 6 - 10*x
7 - 7*x = 2*x + 4
4 - 9*x = 4*x + 5
-5*x - 2 = 5*x - 9
7*x + 9 = 5*x - 6
9*x + 9 = 8*x - 8
4*x + 7 = 9*x - 3
8*x - 7 = 8 - 4*x
-2*x - 10 = 6*x - 10
5*x + 6 = 6 - 4*x
6*x - 5 = 2*x - 9
2 - 3*x = 9*x - 9
2*x + 3 = 4*x - 6
-8*x - 6 = 5*x + 2
4 - x = -6*x - 2
-x - 7 = 3*x - 6
8 - x = 3*x + 4
x + 5 = 3*x - 3
-4*x - 10 = -8*x
2 = 2 - 5*x
8*x - 1 = 1 - 3*x
6 - 7*x = 7 - 2*x
x + 2 = x + 3
7 - 2*x = x + 5
9 - 10*x = 2*x
5*x - 10 = 8*x + 2
-10*x - 6 = 9
4 - 10*x = 7 - 2*x
8*x - 6 = 7*x - 10
-7*x - 1 = 3*x + 9
-10*x - 2 = 3*x - 10
-2*x - 7 = 1 - 9*x
x - 1 = -6*x - 2
4*x + 3 = 2*x - 9
-10*x - 7 = -7*x - 5
9 - 2*x = 6*x + 8
2 = 5*x - 1
-4*x - 9 = 2*x + 9
-4 = 2 - 10*x
-10*x - 10 = 4 - 4*x
-4 = 3*x + 9
8 - 2*x = 9*x - 5
-8*x - 1 = x - 4
9*x + 8 = -3*x - 4
6*x - 2 = x + 1
5 - 3*x = -6*x
5*x - 2 = -7*x - 8
4 - 9*x = 7*x + 4
6*x + 3 = 4
x - 6 = 2*x + 1
8 - 10*x = -2
7 - 9*x = -3*x - 2
9*x - 2 = 5*x - 2
6 - 7*x = -2
5 = 3*x + 4
1 - 6*x = 2 - 7*x
-2 = -4*x - 4
5*x + 7 = 7 - 10*x
9 - 6*x = -7*x - 3
1 - 2*x = x - 5
7*x - 8 = -8*x - 7
6 - 2*x = x - 4
2*x + 2 = -9
-10 = 4*x + 1
x - 7 = 6*x - 8
2*x - 1 = -6*x - 1
7 - 6*x = -8*x - 9
4 - 10*x = 6*x + 9
-2*x - 2 = 8*x
7 - x = 4*x - 8
9 - 6*x = -9*x
4 - 2*x = 8*x + 2
-1 = 8*x + 6
-6*x - 7 = -7*x - 5
-4*x - 6 = 4 - 4*x
-9*x - 5 = 6 - 6*x
x + 2 = -9*x - 3
7*x + 4 = 7*x + 5
9*x + 2 = 2 - 5*x
9*x - 8 = 8*x - 8
9 - 3*x = -7*x - 10
1 - 9*x = -7*x
2*x + 2 = 4
8 - 7*x = 3 - 10*x
2 = 9*x + 1
-6*x - 6 = 9*x - 1
8*x - 10 = 6*x + 7
4 - 4*x = -3*x
2*x - 10 = -5*x - 1
-9 = 7 - 5*x
-9*x = 3 - 6*x
6*x = 3*x - 5
5*x + 9 = x + 1
8*x + 8 = -5*x
3 - 6*x = 8*x + 6
5*x + 1 = 6 - 4*x
5*x + 6 = 4 - 7*x
-9*x - 1 = 6 - x
6*x - 1 = 8*x - 10
6*x - 5 = -x - 10
7*x + 1 = -5*x - 2
9*x + 5 = 3*x - 1
6 - 2*x = -3*x
2 - 3*x = -2*x - 4
-6*x = 9*x
4*x - 5 = -6
-3 = 5*x - 7
-9*x - 8 = 3*x - 7
-10 = -5*x - 3
9*x - 7 = 8*x + 8
-6*x - 6 = -3*x - 4
x - 4 = 9*x + 6
-8*x = 8*x + 1
-3*x - 2 = 6 - 6*x
3 - 5*x = 9*x + 4
3 - 6*x = 7*x - 1
5*x + 6 = 6*x - 10
7*x = 7*x + 5
6*x - 8 = 9 - 2*x
9*x - 3 = 5*x - 2
7*x + 5 = -5*x - 9
-6*x - 9 = 1 - 8*x
4*x - 5 = 4 - 3*x
5 - 5*x = -4
8*x + 3 = -9*x - 5
7*x + 9 = 8*x - 10
9*x + 2 = -5*x - 2
2 - 2*x = -x - 3
6*x + 9 = 3 - 4*x
7*x - 1 = 7*x + 6
9*x - 3 = -7*x - 5
-3 = 4*x
4*x - 3 = 8 - 2*x
-7*x - 9 = 8*x
6*x + 6 = 6*x - 7
-8*x - 10 = -6*x - 2
8*x + 1 = 7 - 4*x
-10*x - 9 = 5 - x
6*x - 5 = 2*x + 1
-x - 10 = -2*x - 2
-5 = 8 - x
5 - 10*x = 8 - 6*x
8*x + 7 = -7*x - 10
4*x - 3 = 9*x - 9
7*x + 9 = 5*x - 5
7*x - 6 = 1 - 9*x
-9*x - 8 = 1
-5*x - 9 = x - 3
8*x - 3 = 6 - 10*x
-3*x = 3*x - 3
3*x + 4 = -6*x - 8
-4*x - 5 = 3
5 = 9 - 10*x
-3 = 3*x - 10
2*x - 5 = 6*x + 2
-8 = x + 9
-5*x = 2*x + 9
7 - 9*x = 6*x + 4
-6*x - 9 = 7*x - 9
7 - 4*x = 3 - 9*x
6*x - 6 = -8*x - 6
5*x + 5 = -4*x - 7
-5*x - 7 = 8*x + 3
7*x - 8 = 0
-5*x - 3 = 6*x + 7
-10*x - 1 = 2*x - 1
7 - 3*x = -9*x - 7
4 - 5*x = 4 - x
8*x - 1 = 8*x - 6
-10*x - 6 = -3*x - 6
-10*x - 9 = -6*x - 8
7*x - 3 = -10*x - 5
-6*x - 4 = x + 7
8*x = -x - 7
-6*x - 4 = 2*x - 1
5*x - 2 = -9*x
7 - 4*x = -8*x - 4
9 - 10*x = 8*x + 4
6 - 10*x = 4*x + 3
-3*x - 2 = x + 8
-4*x - 9 = x + 4
-8*x - 9 = -8*x - 7
6*x - 3 = -4*x - 4
4*x - 9 = 5 - 2*x
x + 7 = 8 - 2*x
7*x + 9 = 7*x - 5
9 - 6*x = 7*x + 8
4*x - 10 = -9*x - 8
-7*x - 3 = 8 - 4*x
2 - 6*x = -4*x - 5
-9*x - 8 = 9*x + 4
7*x - 5 = 3*x - 8
-5*x - 7 = 6*x + 7
-5*x - 1 = 9 - 9*x
-8*x - 7 = 4*x - 5
7*x + 8 = 7 - 9*x
-x - 7 = -5
-8*x - 10 = -7*x - 9
-7 = 8*x + 1
8*x - 6 = 1 - 8*x
-4*x = 4 - 6*x
2*x + 8 = 2*x - 6
7*x - 8 = -4*x - 7
4*x - 9 = 4 - 9*x
6 - 7*x = -2*x
2 - 5*x = 9 - 7*x
-2*x - 8 = 9*x - 7
6 - x = -6*x - 9
6 - 6*x = 4 - 7*x
-7*x - 10 = 3*x - 5
-2*x - 8 = -5*x - 2
8*x = -10*x - 1
-8 = 2*x + 5
-x = 2 - 6*x
6*x + 5 = 6*x - 2
6 - 10*x = 3
9*x - 8 = 2*x + 4
-8*x - 4 = 1 - 5*x
-4*x - 3 = 7*x + 4
8*x - 5 = 1 - 10*x
2*x - 6 = 9*x - 9
-2 = 1 - 7*x
-7*x - 4 = 3*x + 4
7 - 6*x = 6*x + 1
7*x - 10 = 5 - x
8*x + 3 = 3*x + 8
2 - x = -2*x - 1
9*x + 2 = 1 - 8*x
-3*x - 5 = x + 8
3 - 5*x = 2*x
8*x + 7 = -x
8*x - 4 = -10
-3*x - 1 = -x - 4
-2*x = 5 - 3*x
8*x - 8 = 8 - 2*x
8*x + 3 = -3*x - 10
9 - 8*x = -8*x - 9
-6*x - 7 = x + 9
6 - 6*x = 7*x - 8
6 - 10*x = 7*x + 4
4*x + 2 = 5*x - 3
6*x - 3 = 9*x + 5
2*x + 3 = 8*x - 9
3 - x = x - 5
x - 8 = 8*x - 2
5 - 10*x = -10*x - 2
7 - 5*x = -10*x - 9
2 - 9*x = 3*x - 2
-3*x - 4 = -9*x - 9
4 - 8*x = x - 5
4*x - 7 = 3*x - 10
-8*x - 5 = 2 - 10*x
3 - 7*x = 5 - x
x - 6 = -9*x - 9
-6 = 1 - 9*x
2 - 10*x = 2 - x
2*x + 8 = x - 5
2 - 5*x = -2*x - 3
5 - 6*x = 6
9*x + 3 = 6*x + 2
3*x + 9 = 8 - 10*x
-x - 2 = x - 9
8 - 6*x = 5*x + 7
2*x + 7 = 7*x + 5
2*x - 4 = -8*x - 1
9*x + 6 = 9*x + 5
2*x - 4 = 5 - 6*x
1 = -8*x - 3
7 - 3*x = 7*x - 10
-6*x = 9
5*x + 9 = 4*x + 8
5*x + 4 = -2
4*x + 3 = 5 - 7*x
3 - 8*x = -3*x - 9
8*x - 7 = 4*x - 8
5 - 7*x = 8*x + 6
9*x + 9 = 6*x - 8
x - 8 = x + 6
2*x + 4 = 1 - 5*x
6 - 5*x = 9 - 4*x
9*x - 1 = -6*x - 5
8*x = -10*x - 7
-2*x - 4 = 9 - 8*x
8 - 2*x = x + 6
-9*x - 8 = 9*x - 3
8*x - 10 = 2 - 7*x
-x - 4 = 7*x + 4
7 - 9*x = 9*x - 8
6 - 3*x = 3*x - 2
9*x - 4 = 2*x + 7
9*x - 4 = 7*x - 10
5*x - 3 = -7*x - 4
-3*x - 6 = 5 - x
8 - 3*x = 6*x - 7
-10*x - 1 = -3*x - 10
-3*x - 4 = x - 1
-2*x - 5 = 3 - 4*x
4 - 6*x = 3*x + 4
-3*x - 8 = -6*x - 9
2 - 7*x = 6*x
5*x - 4 = 2 - 10*x
-4*x - 5 = 4*x + 3
7*x + 1 = 6*x - 10
3*x - 4 = 1 - 6*x
-2*x - 6 = 3*x - 7
5*x - 10 = 7*x - 9
3*x + 7 = 9*x - 3
3*x - 7 = -4*x - 10
-3*x - 4 = -7*x
7 - 3*x = 5
6*x + 7 = -5*x - 7
-4*x - 5 = 3*x + 9
-4*x - 6 = x + 7
9*x - 2 = -4*x - 8
-8*x - 7 = 6*x - 2
5*x = 6*x - 7
3*x - 6 = 3*x + 2
5*x - 1 = x - 5
8*x - 1 = 4 - 4*x
-5*x = x
-3*x - 10 = -4*x - 9
6*x + 8 = 5*x + 4
8 - 3*x = 3*x + 2
-8*x - 6 = -5*x - 6
-7*x - 9 = -7*x - 10
5*x - 6 = 7*x - 7
6*x - 5 = 3 - 9*x
3 - 8*x = 8*x
4*x + 8 = x + 2
-8*x - 8 = -3*x - 9
-2*x - 3 = 7 - x
2 - 8*x = 5*x + 5
5*x + 8 = 6*x - 2
9*x - 9 = -2*x - 2
3 - 5*x = 6*x - 5
9 - 4*x = -10*x - 4
6*x + 6 = 8 - 8*x
6*x - 2 = 7*x - 6
3 - 5*x = 2*x - 6
4*x + 7 = -3*x - 1
6*x + 9 = 8*x - 8
6*x + 3 = 6*x - 4
-5*x - 10 = 3 - 4*x
7*x + 6 = 3*x + 3
7*x - 1 = 5*x + 3
8 - 3*x = -8*x - 5
6*x - 7 = 1 - 9*x
5*x - 10 = 4 - x
9*x + 5 = 9*x - 9
x - 4 = 9 - 7*x
x - 2 = 0
-6*x - 1 = 5 - 9*x
x - 7 = 5*x + 4
8 - 5*x = 2*x + 8
8 - 3*x = -8*x - 1
9*x + 1 = 5*x + 6
5 - 6*x = 2*x - 9
7*x = 3*x + 9
x - 5 = 7*x + 4
x + 4 = 8 - 6*x
9*x + 3 = 8*x + 2
9*x + 5 = 3*x
-x - 4 = 4*x - 6
-6*x - 4 = 6*x - 10
6 - 2*x = 5 - x
-8*x - 9 = -9*x - 5
4*x + 9 = 4 - 10*x
8 = -3*x - 2
-6*x - 2 = 5*x + 9
8*x + 9 = -5*x - 9
-6*x - 9 = -4*x - 3
5*x - 4 = -10*x - 1
2*x - 10 = 3*x + 4
-3*x = -3*x - 3
7*x + 3 = 6*x - 6
-2*x - 2 = -9*x - 6
x + 9 = 3*x - 4
9 - 7*x = 7*x - 5
-10*x - 6 = -5*x - 1
9*x - 5 = -2*x
3*x - 7 = 3*x
-4*x - 8 = -10*x - 2
7*x - 3 = -4*x - 8
x + 7 = 8 - 5*x
x + 5 = 6 - x
x + 7 = -6*x - 6
-3*x - 1 = 9 - 10*x
-6*x - 10 = 9*x + 3
6*x - 6 = 7*x
4 - 10*x = 5*x - 3
2 - 5*x = -9*x - 2
3 - 10*x = -5*x - 5
x = 2 - 2*x
2*x + 2 = 3 - 10*x
-6*x - 6 = 1
-10*x - 6 = 9*x + 1
5 - 3*x = 4*x - 8
8*x - 8 = -2*x - 3
2*x - 6 = 4*x + 1
6*x + 5 = 8 - 5*x
x - 8 = 2*x
-x - 5 = 3*x - 5
4*x + 4 = -6*x - 1
-7*x - 3 = -2
6*x = 7*x + 2
5 - 7*x = x - 3
2*x = 3 - 4*x
5 - 6*x = 5*x + 9
9 - 9*x = 2 - 10*x
-8*x = -x - 6
-5*x - 8 = 8*x + 2
-7*x - 6 = 2*x + 3
-7*x - 7 = x + 8
3*x + 7 = 2*x - 5
7 - 7*x = 4*x - 8
7 - x = 8*x + 9
x + 9 = x - 2
-6*x - 7 = 6 - 7*x
-8 = 5*x + 4
4*x - 4 = 5*x - 10
-5*x - 9 = 6*x + 3
-x - 1 = -8*x - 3
6*x + 3 = 6*x + 8
-4*x - 6 = 9*x + 6
-2*x - 2 = 4*x + 7
-6*x - 2 = 5*x - 6
8*x + 7 = 5
6*x - 9 = 2*x - 2
9*x + 2 = 5 - 10*x
6*x + 7 = 5 - x
9*x - 8 = -3*x - 9
-3*x - 2 = -8*x - 7
2*x + 4 = 3*x + 4
6*x - 2 = 3 - 6*x
9 - 7*x = 9*x + 4
-5*x - 5 = 9*x + 6
7 - 8*x = -3*x - 3
7*x - 2 = -7*x - 7
3*x - 6 = 5*x + 5
9 - 4*x = -2*x - 7
9*x - 6 = 6 - 4*x
7*x - 4 = 6 - x
-8*x - 4 = x + 3
9 - 5*x = 4*x - 5
-2*x - 1 = -7*x - 9
-3*x - 4 = -x - 9
1 - x = -x - 8
-8*x - 8 = 3*x - 6
2*x - 1 = 4*x - 4
5*x - 4 = -4*x - 10
1 - 4*x = -2*x - 1
9 - 6*x = 5 - x
8*x + 8 = 7*x - 8
-4*x - 6 = -9*x
-2*x - 8 = 4 - 9*x
4*x - 6 = -5*x - 8
7 - 8*x = 3 - x
-5*x - 8 = 6*x - 1
-x - 9 = 7*x - 1
7*x - 5 = -10*x - 7
2*x = 8 - 3*x
7*x + 6 = -10*x - 7
4 - 3*x = x - 8
7*x - 7 = x - 9
6*x = 7*x + 4
-9*x - 5 = 3*x + 2
2 - 5*x = 4*x - 7
6*x - 3 = 4 - 9*x
8*x + 5 = -4*x - 9
-6*x - 9 = 7 - 8*x
-9*x - 9 = 7 - 3*x
6*x + 4 = 6*x - 1
3*x - 3 = 7 - x
7*x - 9 = 2*x + 3
-6*x - 6 = 7*x - 4
7*x = 7*x - 4
5*x + 2 = 2*x + 3
0 = 3*x - 9
9*x + 8 = -8*x - 3
9*x - 7 = -3*x - 9
4*x - 7 = 4*x + 9
-3*x - 9 = -2
4*x - 7 = 2*x - 3
x + 9 = 7 - 3*x
-6*x - 9 = 3 - 7*x
7*x + 6 = 7*x - 3
9*x + 8 = 3*x - 4
8 - 2*x = 3 - 2*x
3*x + 2 = -10
-9*x - 10 = 9*x - 2
2*x - 4 = 9*x - 2
-10*x - 2 = 5 - 3*x
-3*x - 3 = 4 - 7*x
-5*x - 5 = -8*x - 1
9*x - 8 = 9*x - 9
5 - 3*x = 3*x + 7
-5*x - 7 = 8 - 2*x
-6*x - 4 = 4*x - 7
-10*x - 8 = -10*x - 2
-7*x = 9*x + 3
7*x - 2 = 2*x - 6
6*x - 6 = 4*x - 2
-4*x - 9 = 6*x - 5
4*x + 5 = 5*x
9*x + 7 = -8
7*x + 2 = 5*x + 5
3*x - 1 = 9 - 4*x
-3*x - 1 = x + 8
5 - 5*x = -9*x - 6
1 - x = 8*x + 4
-8 = 9*x + 8
6 - 4*x = -7*x - 2
4 - 10*x = 9*x + 4
-6*x - 3 = -6*x - 1
3*x + 9 = 7*x + 6
-7*x = 6 - 10*x
4*x + 4 = 5*x - 6
4 - 7*x = 3*x - 7
-2*x - 3 = 2*x - 8
-3*x = 2 - 4*x
9*x - 6 = 7*x + 8
5*x + 8 = 1 - 10*x
-8*x - 1 = -2
-4*x - 8 = -9
4*x - 3 = 3 - 5*x
-4*x - 2 = 2*x - 7
2*x + 5 = 6 - 9*x
x - 5 = -9*x - 1
x - 7 = 8 - 4*x
3 - 5*x = 3 - 2*x
3 - 9*x = 2 - x
x - 7 = -4
4*x - 5 = 1 - 5*x
x - 5 = -10*x - 2
2*x + 2 = 4*x + 4
8*x - 5 = x + 6
4*x + 8 = 2*x - 6
7 - 5*x = -10*x - 1
4*x + 9 = -9*x - 4
9 - 10*x = 6*x - 7
4 - 9*x = 8*x
8*x + 7 = -8*x - 3
8*x - 4 = 3*x - 10
-5*x - 4 = x + 6
4 - 2*x = 7*x + 5
4 - 8*x = -7*x - 3
2*x + 8 = 9*x - 4
5 - 4*x = -x - 10
6*x + 5 = 2 - 2*x
-x - 2 = 6 - 2*x
-6*x = 1 - 2*x
2 - 4*x = 4*x + 3
3 - 3*x = 9 - x
8*x = -6*x - 8
x - 7 = 8 - 10*x
2 - 7*x = 9 - 6*x
1 - 3*x = -10*x - 9
8*x + 4 = -3*x - 3
-9*x - 7 = -2*x - 10
4*x + 3 = 4*x + 6
5*x = 8*x - 4
6*x + 6 = 4*x - 4
2*x + 3 = 4*x + 3
-7*x - 2 = -9*x - 1
2*x + 9 = 6*x + 1
3*x - 6 = 6 - 4*x
-10*x - 3 = 8*x + 9
-2*x - 2 = 2*x - 10
4 - 5*x = -9*x - 3
6*x - 4 = 1 - x
5*x - 3 = 4 - 2*x
6*x - 7 = 4 - x
9 - 10*x = -9*x - 7
-2*x - 3 = 9*x - 6
-x = -5*x - 10
9*x - 9 = 4 - 7*x
6*x - 1 = 2*x - 7
7*x + 9 = -3*x - 3
8 - x = x + 1
-8*x - 4 = 2*x - 10
6*x + 9 = x - 9
6 - x = -7*x - 8
2*x - 1 = -9*x - 1
9*x - 5 = -10*x - 2
-5 = 6 - 6*x
3 - 2*x = 9*x - 3
4*x + 8 = x + 3
-1 = -10*x - 5
-9*x - 6 = 6 - 6*x
x + 3 = 7*x - 3
7 - 3*x = x + 5
4*x - 3 = -4*x - 8
8*x = -4*x - 8
1 - 3*x = 7*x + 1
5*x + 2 = -7*x - 5
2*x + 1 = x + 8
-x - 2 = 7 - 2*x
-9*x - 4 = 5 - x
6*x + 8 = 6*x + 4
2 - 8*x = 8 - x
0 = -7*x
8*x - 7 = 2 - 10*x
5*x - 8 = x - 2
9*x - 10 = -4*x - 3
-3*x - 9 = 9*x + 3
2*x - 5 = 3*x + 8
3*x + 6 = 7*x - 1
9 - 8*x = 9*x - 3
9*x - 4 = -9*x - 5
5*x - 7 = -x - 10
8*x + 9 = -x - 4
6*x = -4*x - 5
4*x + 5 = 4*x + 9
-2*x - 8 = 2 - 8*x
5 - x = -x - 6
-9*x - 7 = 5 - 10*x
7*x = -2*x - 6
-8*x - 10 = 6*x - 7
-5*x - 1 = -2
8*x + 4 = 2 - 4*x
-6 = 4*x - 4
-7*x - 10 = 5 - 3*x
-10*x - 1 = 6
2 - 4*x = 4 - 10*x
8 = 2*x + 5
9*x - 8 = 2*x - 8
4*x + 5 = -8*x - 6
-7*x - 6 = 9*x - 7
-8*x - 7 = -x
-2*x - 7 = 6*x + 4
9*x - 5 = -10*x - 10
3*x + 9 = 2*x - 8
7*x - 6 = -6*x - 8
x - 1 = -4*x - 5
8 - 6*x = 9*x + 2
3 - x = 4*x - 9
7*x - 5 = -4*x - 3
6*x - 1 = 4 - 6*x
1 - 5*x = 2*x + 2
1 - 9*x = 7*x - 3
-2*x = 2*x - 6
4*x + 4 = -3*x - 9
x + 5 = 2*x - 4
x - 8 = 3*x + 8
-x - 1 = -6*x - 5
-8*x - 8 = 4*x + 8
6*x + 3 = 2*x + 1
6 - 4*x = 5*x + 9
2 - 8*x = -7*x - 5
1 - 2*x = -6*x - 6
8*x + 4 = 5*x + 6
7 = x - 7
9 - 3*x = 3 - 7*x
5*x + 9 = x + 3
-x - 8 = 4 - 5*x
1 - 5*x = 3 - x
-4*x - 6 = 7*x + 4
x + 4 = 3*x
-x - 7 = -2*x - 2
4*x + 8 = 2 - 10*x
-7 = 5*x - 2
2*x - 3 = -3*x - 8
x - 5 = -4*x - 3
7*x - 8 = x - 8
5*x + 2 = 4*x + 2
9*x - 10 = 4 - 9*x
7 - 5*x = -3*x - 6
4*x = 7
4*x + 6 = -7*x - 8
6 - 10*x = -10*x - 3
7*x - 4 = -5*x - 6
5*x - 7 = -4
-10*x - 2 = 3*x - 10
-8*x = -10*x - 9
3 - 7*x = 9*x + 4
6 - 9*x = -x - 5
7 - 5*x = 2*x + 6
8*x + 8 = -9*x - 10
5 - x = 8*x - 3
-2*x - 4 = 7*x - 6
9*x + 2 = 4 - x
2*x + 7 = 5*x - 8
-2*x - 8 = 4 - x
6 - 9*x = 8*x - 3
9 - 5*x = 5 - 7*x
2 = 2 - 3*x
4 = -4*x - 2
-2*x - 8 = -8*x - 6
x - 3 = 7
3 - 10*x = -4*x - 9
4 = 9*x - 8
7 - 4*x = 5*x + 7
-2*x - 1 = 6*x - 7
7*x - 8 = -2*x - 1
9*x - 4 = 4*x + 8
9*x + 1 = 9 - 3*x
8 - x = 7 - 3*x
6*x - 9 = 4
6 - x = -9*x - 3
4*x - 1 = 3*x - 2
7 - 6*x = 8*x + 9
2*x + 9 = -8*x - 1
6*x + 1 = 6*x + 1
9*x - 8 = -8*x - 5
6 - 10*x = -10*x - 6
6*x - 2 = 3*x + 3
8*x - 1 = -9
-9*x - 1 = 9*x - 3
4*x - 5 = 6 - 6*x
9*x + 8 = 3 - 3*x
5*x + 1 = -9*x - 6
-x - 7 = 2*x - 2
2*x - 7 = x - 9
3*x + 8 = -3*x - 6
-6*x - 3 = x
-6*x = -5*x - 5
4*x + 4 = 5*x - 5
6*x - 9 = 4*x + 7
5 - 10*x = -3*x - 8
2*x - 7 = 2
3*x = 9*x - 6
2 - 5*x = -3*x - 5
2 - 9*x = -3*x - 1
8 - 2*x = 2*x - 3
4*x + 8 = 5 - 8*x
9 - 5*x = -2
4*x - 6 = 4 - 3*x
2*x - 3 = x
1 - 10*x = 2*x + 9
9*x + 8 = 8*x - 8
-6*x - 3 = -7*x - 9
6 - 10*x = 8*x - 5
7*x + 6 = 7*x - 8
6*x + 9 = 4*x - 5
x + 1 = 2 - 6*x
6*x + 4 = 5 - x
3 - 4*x = 7*x - 10
-8 = -4*x - 5
-7*x - 7 = 2 - 7*x
-7*x - 9 = x - 4
9*x - 10 = 4*x + 3
4*x - 6 = -2*x - 7
1 - 4*x = -9*x - 1
8 - x = -6*x - 8
-8*x - 10 = 3 - 8*x
5*x - 8 = 1 - 2*x
9 - 4*x = 3*x + 8
1 - 8*x = 9*x + 6
-5*x - 2 = 2*x - 6
2*x = x + 9
-7*x - 9 = 5*x + 7
7 - 8*x = -2*x - 5
-8*x - 1 = -x - 9
x + 8 = -9*x
x + 2 = x - 5
-9*x - 6 = 9*x + 8
-6*x - 8 = -6*x - 6
-9*x = -6*x - 7
1 - 6*x = 9*x + 4
-8*x - 10 = 5*x + 8
7 - 8*x = 1 - 7*x
-10*x = 5 - x
6*x + 9 = 1 - 7*x
-9*x - 6 = x + 7
2 - 9*x = 7*x + 8
8*x - 5 = 5*x - 9
7*x + 6 = 7*x - 3
4*x - 7 = 4*x - 3
6*x - 8 = 7*x - 6
-x - 7 = 4 - 8*x
3 - 4*x = -4*x - 2
-8*x - 4 = 5 - 9*x
-6*x - 4 = 9 - 4*x
7 - 10*x = 4*x - 10
4*x + 7 = -2*x - 3
6*x - 3 = 4*x + 9
-3*x = -8*x - 3
-9*x - 8 = 2 - 10*x
7 - 9*x = -9
9 - 8*x = 3 - 6*x
8*x - 2 = -4*x - 5
-x - 1 = -7
8*x - 9 = -3*x
-10*x - 3 = 2 - 8*x
x + 2 = -2*x - 7
2*x - 2 = -7
-x - 2 = 8 - 10*x
2*x = x - 1
4 - 4*x = -x - 5
6*x + 1 = 7 - 9*x
8*x + 1 = -1
1 - 3*x = 7*x + 1
5*x - 4 = 9*x - 4
4 - 2*x = 4*x - 7
-9*x - 5 = -10*x - 3
-4*x = 1 - 10*x
0 = -7*x - 1
-6*x - 2 = 5 - 4*x
x - 1 = 8 - x
2*x - 10 = 7*x - 2
-4*x - 8 = 6*x + 6
-2*x - 4 = 1
4*x - 3 = 4 - 6*x
7 - 9*x = x
8*x + 1 = 2
4*x - 8 = 2*x + 6
-7*x - 10 = 4 - 7*x
-10*x - 2 = -x - 3
-5*x - 7 = -3*x - 9
-2*x - 7 = 2*x - 1
-4*x - 6 = 4 - 8*x
9*x - 1 = 9 - 9*x
-10*x - 7 = 1
6 - 6*x = -5*x - 2
-10*x - 1 = 8 - 5*x
-9*x - 7 = 3 - 6*x
1 - 10*x = 2 - 7*x
4 - 10*x = 8*x + 9
9 - 10*x = -4*x - 3
9*x + 6 = -5*x - 3
8 - 7*x = 9*x + 7
-5*x - 2 = 7*x - 1
x - 4 = 3*x + 7
-4*x - 8 = -10*x - 8
-9*x = -4*x - 2
7*x - 2 = 7 - 2*x
2*x - 1 = 7*x + 1
4*x + 3 = -4*x - 5
5*x - 10 = -8
-2*x - 5 = -3*x - 10
9*x - 10 = 8 - 2*x
0 = -9*x - 4
2*x - 7 = 5
9*x + 1 = 4*x - 10
-x - 4 = 5*x + 3
4*x + 8 = 8*x + 6
7 - 8*x = -7*x - 6
-4*x - 10 = x + 2
2 - 4*x = 3*x - 8
2 - 4*x = 7 - 7*x
x - 2 = x - 1
8*x + 9 = 8 - 9*x
5*x - 10 = -3*x - 3
5 = 4*x - 3
9*x - 10 = -4*x - 8
8*x - 4 = 7*x - 10
-x - 7 = 3 - 5*x
7*x + 2 = -5*x - 9
-5*x - 5 = 3 - 8*x
8 - 3*x = 3 - 4*x
-10*x - 6 = -8*x - 9
7 - 8*x = 3*x - 10
4*x + 8 = -6*x - 3
2*x + 9 = 3*x - 5
9 - 4*x = 2*x
-6*x - 5 = 4 - 4*x
8*x - 2 = 2 - 10*x
8*x - 2 = 1 - 2*x
-x - 1 = -4*x - 2
-3*x - 1 = 6*x - 3
7 = 7*x - 6
6 - 3*x = -x - 2
-4*x = 7*x - 8
3*x + 1 = -7*x - 4
-3*x - 1 = 4*x - 7
7*x - 9 = -5*x - 4
6 - 6*x = 2*x + 9
8 - 7*x = -2*x - 10
4 - 7*x = 6*x + 8
6 - 3*x = 6 - x
2*x + 1 = 3 - x
4 - 3*x = 4 - 10*x
6*x - 10 = 6*x + 6
-10*x - 9 = 2*x + 8
6*x + 5 = 1 - 9*x
-2*x - 3 = 4 - 2*x
9*x + 7 = -10*x - 6
6 = -6*x - 8
-2*x - 6 = 9*x - 4
7*x - 8 = -7*x - 2
8*x + 2 = 4*x - 7
-2*x - 6 = -1
6 = 7*x
2*x - 3 = 3*x - 4
x + 9 = 7*x + 5
6*x + 2 = -4*x
4 - 6*x = 3*x - 6
-4*x = 8*x - 4
5*x - 4 = -7*x - 7
5*x - 8 = x - 9
-8*x - 9 = 4*x + 8
6*x - 4 = 2 - 10*x
-9*x - 6 = 2 - 10*x
-8*x = 5 - 3*x
8 - 7*x = 2*x - 6
6*x + 2 = -8*x
3*x - 4 = -2*x - 5
7 - 8*x = 4 - 7*x
-2*x - 3 = 9*x - 6
9*x - 6 = -5*x - 3
-8*x - 8 = 5*x - 6
8 - 6*x = -5*x - 2
5*x - 3 = 6*x - 2
8*x + 2 = x - 2
8*x + 8 = 8*x - 9
-3*x - 8 = 5 - 10*x
-3*x - 10 = 4 - 6*x
3 - 7*x = x - 4
-10*x = -x - 8
9 - 6*x = 5*x - 10
6*x + 9 = x
-x - 6 = 3*x
2*x - 10 = 2*x + 9
6*x - 3 = 4 - 9*x
2*x - 4 = 4 - 9*x
7*x = 9*x + 7
x + 6 = 5*x + 8
4 - 3*x = -9*x - 1
7 - 3*x = 7*x + 4
5*x - 7 = -6*x - 8
-3*x - 1 = 2*x - 8
-8*x - 1 = 8*x + 9
7 - 6*x = 1 - 10*x
-2*x - 3 = 4 - 4*x
5 - 9*x = -8*x - 4
8 - 8*x = -x - 8
-10*x - 8 = 8*x - 7
9 = -8*x - 1
9*x - 3 = 5*x - 5
8 - 10*x = 4 - 6*x
5*x - 10 = 5*x + 3
9 = 1 - 10*x
-7*x - 4 = x - 1
6*x + 5 = 7*x + 4
8 - 7*x = -4*x
-4*x - 1 = -6*x - 9
8*x - 4 = -x
-6*x - 1 = 5*x - 9
-2*x - 3 = 8*x + 9
7 - 5*x = 3*x + 3
x + 9 = 3*x - 10
3*x + 9 = -8*x - 7
9*x - 9 = -9*x - 1
-6*x - 10 = 2*x + 4
2 - 8*x = 2*x - 7
-8*x - 5 = 2*x - 10
-8*x - 2 = x + 4
6*x - 4 = 8*x - 4
2 - 10*x = 9*x + 7
-7*x - 10 = -x - 8
-8*x - 3 = -x - 10
6*x - 2 = -4*x - 10
5*x - 2 = 2 - 4*x
9*x - 4 = 9*x - 1
3*x - 6 = 8 - 3*x
-3*x - 1 = 2 - 8*x
-5*x - 5 = -8*x - 1
-6 = 8 - 8*x
-2*x - 9 = 5*x - 1
6 - 4*x = -9*x - 6
4 - 3*x = 7*x - 5
-4 = 2*x + 2
-7*x - 5 = 3*x + 4
2*x + 2 = 6 - 3*x
8*x + 8 = 8 - 4*x
-7*x - 7 = 5 - 2*x
9*x + 8 = 9
3*x + 3 = 6*x
6 - 5*x = 4
3*x - 10 = 5 - 9*x
6*x + 7 = 4 - 7*x
2*x + 7 = 7 - 5*x
9 - x = 2*x + 4
8*x + 5 = -3*x - 9
-6*x = 8*x - 8
6 - 8*x = 5 - 8*x
-4*x - 3 = -7*x - 5
3 - 10*x = 3*x - 2
-7*x = -6*x - 7
-2*x - 2 = x - 2
7*x - 2 = -7*x - 7
-5*x = x - 6
4 - 3*x = -7
-3*x - 2 = 7*x + 7
2*x - 6 = -x - 5
-x - 10 = 2*x + 3
x - 10 = -3*x - 7
-5*x - 4 = -5*x - 7
8*x - 9 = 4*x + 4
9*x + 8 = 7*x - 1
9*x - 1 = -3*x - 8
-3*x - 8 = 8 - 9*x
3 - 2*x = -7*x - 1
-10*x - 8 = 9*x - 4
4 - 5*x = 6*x - 10
-8*x - 5 = 8*x + 8
3 - 10*x = 4*x - 7
4 - 8*x = -7*x - 10
3*x + 2 = 2*x + 3
3*x + 7 = 8*x - 1
-3*x = 3 - 5*x
5*x + 4 = -2*x - 1
5*x + 8 = x + 3
5*x - 2 = 5*x + 6
5*x + 1 = 2*x - 10
-8*x - 10 = 6 - 9*x
7*x - 4 = 5
-x - 1 = 7*x - 3
-5*x - 9 = 7 - 7*x
6*x = -5*x - 9
-5*x = 2*x - 7
x + 7 = -x - 6
4 - 2*x = 2 - 8*x
x - 6 = 2*x - 2
4 - 3*x = 7*x - 5
-4*x - 10 = 2*x - 7
6 - 4*x = 8*x - 1
4*x + 9 = -9
2 - 3*x = -7*x - 3
6 - 3*x = 9*x + 2
7*x + 9 = 2*x - 10
-9*x - 1 = 4*x - 2
7 - 7*x = -4*x - 6
-2*x - 8 = 2*x + 9
6*x + 4 = x + 4
-x - 8 = 4*x - 9
4*x - 10 = 6*x + 4
-9*x - 3 = 8*x - 3
4 - 2*x = 3*x + 8
-7*x - 2 = 4*x - 5
8 - 3*x = 6
5*x - 6 = -2*x - 2
9*x + 3 = 9 - 6*x
-9*x - 1 = -4*x - 8
4*x + 5 = -6*x - 7
5*x - 6 = 3 - 9*x
7*x + 9 = 8
-7*x - 4 = 8 - 5*x
6*x - 3 = 2*x - 7
-10*x - 2 = -8*x - 9
5*x - 3 = 9 - 9*x
6*x + 6 = 7 - 9*x
7*x - 1 = 9*x + 3
-9*x - 9 = 5 - 6*x
-5*x - 1 = 4 - 9*x
-4*x - 6 = -3*x - 1
3*x - 7 = 2*x - 9
-6*x - 3 = -10
-8*x - 4 = 5*x + 1
2*x - 2 = 5 - 10*x
-10*x - 7 = 0
4 - 9*x = -2
7 - 9*x = -4*x - 2
2*x - 2 = -10*x - 3
-3 = 4 - 9*x
6 - 9*x = 4 - 2*x
-7*x - 2 = 8*x - 6
2*x - 8 = 5*x - 3
5 - x = 2*x
-8*x - 3 = -2
2 - 10*x = 7 - 8*x
8 - 10*x = 5 - 7*x
-8 = 5*x + 8
7*x - 8 = -5*x - 1
4*x - 7 = -10*x - 2
2*x + 6 = 7 - 4*x
5 - 9*x = 6*x - 8
5*x + 2 = 4 - 8*x
4*x - 6 = 9 - 4*x
5*x - 10 = 9*x + 4
1 - 7*x = -x - 10
6 = 3*x + 6
-7*x - 6 = 8*x - 1
4*x + 6 = 8 - 7*x
3*x - 2 = 3 - 8*x
7*x - 10 = 4 - 4*x
2 - 2*x = x + 2
8 - 5*x = -4*x - 1
4*x + 1 = 2
6 - x = x + 3
3*x + 6 = 3*x - 9
4 - 4*x = 7*x + 2
7 - 8*x = 3 - x
3*x - 3 = 5*x + 2
4 - x = 4*x - 1
x = 3*x + 2
4*x + 6 = 8*x + 7
3*x + 7 = 5*x - 6
-4*x - 4 = -6*x - 9
6*x - 6 = 5*x + 2
5*x + 6 = 8 - 9*x
-10*x = -x - 4
5*x = -7*x - 1
-9 = 5*x + 5
-6*x - 9 = 7 - 10*x
2*x - 2 = 6*x - 5
x + 5 = 5 - x
8*x = -6
x - 5 = 3*x + 3
-6*x - 9 = 6*x + 7
7*x - 5 = 5 - x
9 - 3*x = -4*x - 1
8 - 4*x = 8*x - 2
9*x + 1 = 7 - 9*x
6 - 10*x = 3*x + 9
3 - 2*x = -6*x - 2
x + 1 = 5*x + 8
1 - 2*x = 9 - 6*x
6 - 9*x = -3*x
5*x + 6 = 8*x
-2*x - 1 = 4*x - 3
6 - 10*x = 5*x - 1
6*x - 3 = 7*x + 8
5 - 8*x = -2*x - 10
6*x + 4 = -8*x - 5
-5*x - 7 = 3*x - 8
4*x - 3 = -8*x
2 - 4*x = x + 9
8*x - 5 = 9 - 3*x
4 = 7*x + 4
7*x + 6 = 2 - 4*x
7 - 4*x = 4*x - 8
-8*x - 8 = -8*x - 10
x + 2 = x + 7
8*x + 2 = 5*x - 1
9 - 6*x = 6 - 6*x
8 - 9*x = -5*x - 8
-4*x - 6 = 9*x + 2
-6*x - 6 = -7
-8*x - 3 = 6*x - 10
x - 10 = -6
6*x - 7 = 3*x - 3
9*x + 8 = 3*x + 4
-5*x - 1 = 5 - 9*x
7 - 7*x = 5*x - 7
9 - 4*x = 7 - 10*x
-7*x - 9 = 9 - x
4*x - 7 = -6
-10*x - 4 = 4*x + 1
-6*x - 7 = 4*x + 1
6*x + 6 = -6
1 - 3*x = -6*x - 5
2 = 9*x - 9
-10*x - 2 = -3
2*x - 1 = 3*x - 8
7*x - 3 = -3*x - 5
-8*x - 2 = x - 10
8 - 7*x = 2 - 7*x
-4*x - 8 = 7*x
-3 = 3*x - 2
5*x - 1 = 6 - 9*x
5*x - 2 = 2*x + 9
3*x + 9 = -10*x - 7
5 - 5*x = 7*x + 4
5*x - 4 = 2*x - 6
1 - 4*x = -10*x - 4
6*x - 3 = 2*x - 7
2 = 9 - 7*x
9*x + 3 = -2*x - 5
8 - 8*x = 6*x + 9
4 - 7*x = 5*x - 6
6*x - 3 = 5 - 10*x
-3*x - 10 = -6*x - 10
9*x - 7 = -10*x - 8
4*x + 4 = 3 - 4*x
3*x - 6 = 3 - 8*x
-x - 8 = 2
-2*x - 6 = -6*x
-3*x - 3 = 3*x - 4
-9*x - 3 = -3*x - 6
9*x + 6 = 5 - 5*x
4*x + 9 = 8 - 5*x
8*x + 7 = 4 - 3*x
4*x + 5 = -9*x - 10
9*x - 6 = 7*x + 8
-6*x - 8 = 4*x - 9
2*x + 1 = 9*x - 2
7 - 6*x = 5*x + 4
-5 = -10*x - 1
-7*x - 1 = -3
-7*x - 4 = -3*x
8*x + 9 = -5*x - 1
1 - 6*x = -9*x - 8
9 - 9*x = -9*x - 7
3*x - 2 = 5*x + 9
8 - 8*x = 8 - 7*x
2 - 2*x = 6 - 2*x
6*x = 8*x + 3
5*x + 5 = 5*x + 5
2*x - 1 = 9*x - 2
4*x - 3 = 3 - 8*x
2 - 5*x = 3 - 2*x
4*x + 3 = 9*x + 9
5*x - 1 = 1 - 3*x
5 = 9 - 5*x
5 - 4*x = x - 2
6 - 9*x = -4*x - 1
8 - 3*x = 3 - 8*x
8 - 6*x = 2*x + 6
7*x + 3 = 9*x - 9
-4*x - 6 = -4
2 - x = 7 - 3*x
8*x - 3 = 6 - 10*x
2*x + 3 = 2*x + 6
4*x - 10 = 7*x - 9
4*x - 3 = -4*x - 7
-5*x = -6*x - 9
6*x - 8 = 5*x + 3
-8*x - 10 = 3*x - 8
3 - 6*x = 8 - 8*x
8 - x = -6*x - 3
-8*x - 9 = -4*x - 8
-10*x - 6 = 8 - x
-3*x - 6 = 9*x + 8
5*x + 4 = 9 - 10*x
5*x - 7 = 2 - 7*x
-10*x - 8 = 5*x + 5
-7*x - 4 = 2 - 7*x
9*x + 1 = 7*x - 3
8 - 2*x = -3*x - 7
-9*x - 1 = -10*x - 7
5*x + 8 = 9*x + 1
4 - 10*x = 9*x + 6
5*x - 3 = 8 - 5*x
-2*x - 10 = 1 - 7*x
2*x - 10 = 4*x - 5
5*x + 6 = -2*x - 10
-1 = 4 - x
3*x - 1 = 5*x - 7
3 = 3 - 4*x
1 - 3*x = 6*x + 5
6*x - 1 = -2*x - 3
3*x - 7 = 1 - 5*x
3 - 4*x = 2*x - 5
3*x - 3 = 2*x - 9
6*x - 5 = 9 - 9*x
-10*x - 10 = 6*x
7*x - 2 = 8*x + 8
-2*x - 3 = -7*x - 8
9*x + 3 = -9
5 - 3*x = 5 - 8*x
5*x - 3 = -8*x - 4
3*x + 9 = -3*x - 8
2*x - 10 = 1 - 9*x
-8*x - 1 = -2*x
6 - 6*x = -4*x - 2
-5*x = 7 - 10*x
8*x + 2 = -9*x - 2
6 - 4*x = 5*x - 1
3 - 2*x = 7*x + 2
4*x + 4 = -9*x - 2
5*x + 5 = 3*x + 7
8*x + 4 = 3*x - 7
2*x + 2 = -9*x - 10
x - 5 = 1 - 7*x
2 - 3*x = 4*x - 3
1 - 6*x = -x - 10
6*x + 2 = 5 - 2*x
4 - 8*x = -7*x - 9
8*x + 5 = -10*x - 10
-5*x - 4 = 1 - 5*x
8 - 3*x = 4*x - 8
9*x + 5 = 9*x
5 - 7*x = -5*x - 4
6 - 7*x = 9*x - 8
4*x + 7 = -7*x - 2
5 = 6*x
-7*x - 7 = -7*x - 6
-6*x - 9 = 7
-3*x = -2*x - 10
-7*x - 4 = 3*x - 7
-8*x - 8 = -7*x - 4
1 - 5*x = -10*x - 6
2 - 7*x = -7*x
-4*x - 9 = 7 - 8*x
8 - 10*x = 2 - 7*x
4*x - 8 = -7*x - 8
5 - 10*x = 9
2 - 4*x = 8 - 10*x
8*x - 10 = 2
-7*x - 5 = 4*x + 9
-4*x - 10 = 2*x - 2
-8*x - 10 = x + 8
x - 4 = 9*x - 9
4 - 3*x = 2 - 6*x
8 - x = 8 - 7*x
2*x + 9 = -8*x - 7
-7*x = -10*x - 2
6 = 7*x - 5
3*x = 7*x + 6
9 - 6*x = 5 - x
-3*x - 8 = 8*x - 8
5 - 8*x = 7 - 9*x
-6*x - 3 = 9*x - 8
1 - 8*x = 9 - 4*x
7*x - 2 = 8*x + 1
7*x - 6 = -3*x - 4
2*x - 7 = 8*x + 3
4*x + 4 = -10*x - 5
7*x - 2 = 4*x - 5
1 - 9*x = 3*x - 4
9*x - 5 = -9*x - 8
9*x + 1 = 7*x + 5
9 - 3*x = 1 - 6*x
6 - 5*x = 5*x - 6
1 - 6*x = x - 10
2*x + 8 = 2*x - 6
-x - 4 = 7 - 6*x
6*x - 9 = 3*x + 4
9 - 5*x = 9 - 8*x
8 - 8*x = 7*x - 9
2*x + 7 = -x - 3
-6*x - 8 = 4 - 5*x
7 - 10*x = 3*x - 4
3 - 6*x = 2*x - 2
8 - 3*x = 5*x - 8
4*x - 8 = 4 - 8*x
6*x - 3 = -8*x - 5
x - 2 = 8*x - 5
6*x + 8 = 5 - 9*x
9*x + 2 = 8*x - 1
6*x - 4 = 6 - x
9*x + 7 = 7*x - 4
-5*x - 1 = 4*x - 4
-3*x - 1 = 4*x - 4
7 - 7*x = 6*x - 6
8*x - 6 = -2*x - 4
7 - 8*x = 9*x - 5
5*x + 8 = -8*x - 4
4*x - 2 = -9*x - 4
-3*x - 5 = 8*x - 5
-9*x - 6 = -1
7 - 5*x = -3*x - 8
-3*x - 5 = 8*x + 1
8*x - 6 = -3*x - 1
6*x - 1 = -4*x - 8
4 - 10*x = 2*x - 4
1 - x = -9*x - 1
0 = 7 - 4*x
6*x - 9 = x + 2
9 - x = 9*x + 5
8 - x = 6*x - 4
7*x - 2 = 9 - 10*x
6*x - 4 = 9*x - 4
-8*x = -3*x - 6
4*x - 1 = 6 - 9*x
x - 7 = -9*x - 8
2*x + 5 = 2 - 10*x
-4 = 9*x - 9
9 - 7*x = 4 - 6*x
-8*x - 5 = x - 3
5*x = 9 - 8*x
7 - 10*x = -5*x - 9
-7*x - 2 = 5*x - 5
-3*x - 9 = -4*x - 8
9*x - 3 = 4 - 10*x
0 = -4*x
x - 2 = 5*x + 9
2*x - 8 = 5
-8*x - 4 = 9 - 4*x
-7*x - 7 = 3 - 10*x
4*x + 6 = x - 9
-8*x - 10 = -x - 2
5*x + 2 = 6*x + 3
2 - 9*x = 6*x - 3
-6*x - 6 = 8*x - 10
8*x + 5 = 6*x - 3
6*x - 6 = -9*x - 6
4*x - 2 = -10*x - 9
3 - 6*x = 6*x - 10
-6 = 7*x - 8
2*x - 10 = 6*x - 3
4 - 7*x = 4 - 7*x
8*x - 3 = x + 9
8*x + 4 = 5*x - 6
3*x + 1 = -10*x
4 - 3*x = -x - 6
4 - x = -8
-8*x = x - 9
5*x + 9 = 6*x + 8
-x - 7 = 7*x - 7
5*x - 7 = 2*x + 9
7*x + 8 = x + 1
-7*x - 7 = 3*x + 3
1 - 3*x = 9*x + 2
6*x + 7 = 3 - x
9*x - 5 = 6*x - 2
-7*x - 3 = 9*x + 5
7*x - 6 = -2*x - 2
8*x - 10 = -10*x - 8
-10 = -5*x - 8
4 = -3*x - 6
5*x - 9 = 7*x + 4
-6*x - 5 = -2*x - 10
-2 = -2*x - 8
4*x - 4 = 7 - 4*x
1 - 7*x = 6*x - 2
x - 1 = 4*x - 10
7*x + 1 = 7*x + 7
4*x + 5 = -8*x - 10
6 - x = 5*x - 6
-7*x - 6 = -10*x - 10
7*x + 7 = 4*x + 7
-2*x - 1 = -6*x - 9
-5*x - 10 = -2*x - 7
2*x + 2 = 8 - x
9*x + 6 = 3*x - 4
-8*x = 2 - 4*x
-9*x - 2 = 8 - 6*x
-8*x - 10 = 6 - 2*x
-8*x - 3 = 3*x + 2
2*x - 5 = 5*x + 5
5 - 2*x = 1 - 6*x
3 - 7*x = -2*x - 4
6*x + 2 = 6*x - 9
2*x + 1 = -5*x - 1
9*x - 10 = 9 - 6*x
6*x + 8 = 4*x - 10
-5*x - 4 = 5*x
5*x + 9 = -1
5 - 8*x = 2*x + 4
8 = 6 - 3*x
3*x - 3 = 5 - 10*x
9 = 9*x - 6
-10 = 9*x - 8
-10*x - 2 = 6*x - 10
5 - 4*x = 2 - 10*x
8 - 3*x = 8*x + 6
7*x - 10 = 4 - 6*x
5*x + 1 = 9 - 3*x
5*x + 3 = 2*x + 9
5*x = -x - 3
6*x - 6 = 4*x - 7
x + 2 = x + 5
-7*x - 2 = 7 - 6*x
-3*x - 1 = 9 - 9*x
9*x + 3 = 8*x - 9
x - 9 = -9*x - 5
8*x - 5 = 8 - 9*x
2*x - 7 = 9
8*x + 7 = -8
-4*x - 7 = -5*x - 9
-x - 8 = 5*x - 8
-4*x - 1 = x - 3
4 - 5*x = x + 8
x = 2*x - 2
x - 4 = 1 - 3*x
x = x + 4
7*x - 9 = 3*x - 3
-4*x - 5 = -3*x - 7
4*x + 9 = 3 - 10*x
6*x + 9 = -9*x - 9
-5*x - 10 = 9*x + 7
6*x + 7 = x
6 - 8*x = 2*x - 2
-8*x - 7 = -4*x - 2
7*x + 7 = -3*x - 8
-10 = 7*x
4 - 4*x = x + 7
5 - 4*x = 8*x - 5
6*x + 8 = -5*x - 2
2*x - 6 = 6 - 9*x
9*x + 5 = -2*x - 9
7*x = 8 - x
3 = 5*x + 7
-6*x - 7 = -3*x - 7
-5 = 8*x + 6
4*x - 5 = 2*x + 2
7 - 9*x = -9*x
9 - x = 8 - 10*x
-8*x - 9 = 9*x + 5
9*x + 2 = -9*x - 10
3*x + 2 = 5*x - 3
2 - 4*x = -4*x - 8
3*x + 5 = x - 8
9*x - 10 = 4*x + 7
5*x - 2 = 7*x + 5
3*x - 8 = 9*x - 3
8*x + 5 = 4*x
9*x + 2 = 5*x - 4
9*x - 4 = -5*x - 5
5*x + 8 = 4 - 7*x
8*x + 2 = 4
4*x + 4 = 4*x + 1
-5*x - 5 = -4*x - 7
7*x + 4 = 3*x + 3
8*x - 8 = 3*x + 1
4*x + 6 = -x - 5
x - 8 = -8*x - 5
9*x - 6 = -2*x - 3
2*x - 6 = -6*x - 6
5*x + 1 = -4*x
3 - 5*x = 9 - 9*x
3*x - 8 = -2
-2 = 1 - 9*x
-3*x - 6 = -3*x - 6
7*x = 1 - 8*x
-3*x - 7 = 2*x
-9*x - 6 = -6*x - 2
8*x - 1 = -2*x - 7
-2*x - 7 = x + 8
2*x - 6 = 5 - 3*x
-x - 3 = 6*x - 9
5*x = 4*x - 3
3 - 6*x = 5*x
5*x - 10 = 4*x - 6
1 - 6*x = -x - 10
-3*x - 4 = -7*x - 1
2*x - 5 = 1 - 10*x
-4*x - 7 = 3*x + 5
4*x + 5 = 3*x + 5
-6*x - 8 = 7*x - 2
4 - 8*x = 5*x - 8
2 - 8*x = 8*x - 2
-10*x - 3 = -x - 5
x + 1 = 6*x - 8
4*x - 10 = -8*x - 9
-9*x - 4 = -8*x - 9
1 - 4*x = 6 - 3*x
2*x + 1 = 6*x + 7
6*x - 3 = -x - 9
-6*x - 3 = 7
5*x + 4 = 8 - 2*x
x - 1 = 1 - 8*x
5*x + 2 = 4*x + 8
-x - 6 = 7 - 9*x
3*x - 8 = 3 - 5*x
-8 = 8*x + 6
6*x - 7 = 2 - 7*x
4 - 9*x = 2 - 9*x
9*x + 1 = 5*x + 9
6*x - 6 = 6 - 9*x
-7*x - 9 = 6 - 8*x
x - 3 = 3*x + 4
8*x - 4 = 5*x + 1
2*x - 10 = 6*x + 8
7*x + 1 = 8 - 7*x
9*x = x - 10
8 - 5*x = -6*x - 6
-10*x - 7 = 5*x - 5
-2*x - 5 = -3*x - 9
7*x - 8 = 7 - 5*x
-5*x - 1 = 5*x + 4
-x - 4 = 5 - 9*x
9*x - 1 = 8*x - 8
-3*x - 10 = -9*x - 2
9*x + 2 = 1 - x
4*x - 1 = 2*x - 6
1 - 9*x = -7*x - 1
-2*x - 10 = 9*x + 9
-x - 1 = 7 - 5*x
6*x + 8 = 4*x - 6
3*x - 3 = 7 - 8*x
-2*x - 4 = x - 6
5*x - 5 = 3*x - 8
6*x + 7 = -8*x - 8
5*x + 2 = 6*x - 5
3*x - 2 = -8*x - 8
5 - 7*x = -5*x - 6
2 - 3*x = 3*x - 3
5*x + 8 = 8*x + 7
8*x - 6 = 8*x + 6
4 - 5*x = x + 8
2 - 6*x = 7*x - 2
2*x + 4 = 2*x + 2
4*x + 1 = -4
8*x - 6 = 7*x + 7
5 - x = 7*x - 7
8 = 5*x - 6
-2*x - 7 = 9*x + 9
x + 1 = 9*x - 1
7 - 6*x = x + 1
6 - 6*x = -5*x - 4
5*x + 4 = 5*x + 6
4*x - 1 = -4*x
-4*x - 5 = 3 - 5*x
3*x + 6 = 5
9*x - 1 = 2 - 5*x
-3*x - 10 = 6 - 8*x
6*x - 6 = -7*x
-7*x - 2 = -6*x - 2
-2 = x + 7
3*x - 6 = 8 - 7*x
-6*x - 9 = -7*x - 8
-6*x - 5 = -3*x
-5*x - 2 = 2*x - 8
x + 3 = -2
-5*x - 10 = -7*x - 8
7*x - 1 = -4*x - 1
-9*x - 2 = -5*x
-3*x - 9 = 4*x + 9
-x - 10 = -x - 5
2*x = -5*x - 10
2*x - 6 = 5 - 6*x
3*x + 4 = 5*x + 3
6*x - 2 = 2*x + 2
2 - 2*x = 2*x - 5
3*x + 8 = 8 - 8*x
6*x - 6 = 5 - 10*x
-9*x - 3 = 8 - 3*x
-3*x - 6 = -6*x - 3
-6*x - 1 = 3*x + 3
1 - 8*x = -6*x - 5
3 - 9*x = 9*x - 8
-7*x - 1 = -9*x - 3
-3*x - 5 = 8*x - 5
7*x - 10 = -4*x - 2
-5*x - 8 = 8*x + 6
4*x + 2 = -9*x - 2
-3*x - 9 = 3*x - 1
8*x = -2*x - 2
2 - 2*x = 3*x - 10
-4*x - 3 = 8*x - 5
8*x + 9 = 8*x - 1
5*x + 7 = 7 - x
4*x - 3 = -4*x
6*x - 1 = 5 - 9*x
2 - 4*x = -9*x - 2
7*x - 2 = -x - 6
6 - 6*x = 3*x - 5
-6*x - 5 = 1 - 8*x
2 - 8*x = -4*x - 4
-10*x - 1 = x + 1
-2*x - 4 = 9*x - 5
4 - 10*x = 5*x + 6
4*x + 1 = 5*x
9*x + 2 = -8*x - 8
-5*x - 3 = 6 - 6*x
-5*x - 9 = -7*x - 2
1 - 8*x = -2
5*x + 9 = 3*x - 4
-6*x - 10 = -4*x - 8
5*x - 8 = 8 - 6*x
x - 2 = x - 9
2*x + 7 = 5*x - 2
-3*x - 6 = 3 - x
3 - 3*x = -10*x - 1
2 - 7*x = 7 - 7*x
4*x = 8*x - 9
-3*x - 5 = -9*x
x - 3 = 6*x + 3
-8*x - 10 = 6 - x
2*x - 9 = 5 - x
2*x - 9 = 3*x + 2
4*x - 2 = 4*x
2*x - 7 = -4*x - 3
3*x - 4 = -4*x - 5
9 - 10*x = -7*x - 3
-8*x - 3 = 8*x + 6
-2*x - 9 = 8*x - 1
9*x + 4 = 7*x - 7
5 - 7*x = 6*x + 7
6*x - 1 = -x - 6
8*x + 6 = -10*x - 2
2*x - 7 = 9*x + 7
-4*x - 4 = 5 - 5*x
-10 = 9*x - 5
-4*x - 6 = 8 - x
-8*x - 4 = 4*x - 8
4*x - 6 = 9*x - 6
6*x - 1 = -2*x
x = -x
4*x + 8 = 1 - x
3 - 9*x = 7*x - 5
x + 8 = 9*x - 9
5*x + 3 = 8 - 8*x
x + 1 = 6*x + 3
7*x - 7 = x - 10
6 - 9*x = 7*x - 1
-2*x - 10 = 2*x + 5
4 - 5*x = 4*x - 8
5*x - 7 = 7 - x
5*x - 3 = 6*x - 6
-6*x - 4 = -4*x - 9
6 - 8*x = 6*x - 9
8*x - 2 = 8 - 5*x
-5 = 2*x - 4
x - 3 = 4*x - 2
9 - 9*x = 7*x + 1
4*x - 3 = 4*x - 5
6*x + 2 = 9*x + 9
-8*x - 8 = -9*x
-5*x - 2 = 5*x + 1
-7*x - 8 = -x - 9
9*x - 6 = 7*x - 9
2 - 9*x = -10*x - 10
2*x - 8 = 3*x - 4
1 - 3*x = 8*x + 9
-9*x - 6 = 8*x + 5
9*x - 5 = -6
2*x + 9 = -10*x - 4
2*x = -x
4*x - 6 = 9*x + 1
-9*x - 8 = 3*x - 9
9*x + 3 = 8 - 2*x
7 - x = 2 - 3*x
-9*x - 10 = x - 2
-8*x - 8 = 5 - x
-7*x - 8 = -8*x - 1
3*x - 1 = -6*x - 2
7 - 8*x = 9*x - 8
-5*x - 1 = 7*x + 7
-x - 7 = -6*x - 2
8*x + 7 = -5*x - 1
7*x - 6 = 8 - 9*x
-8*x - 7 = 3 - 2*x
6*x + 3 = x + 2
9*x - 5 = 6 - 7*x
3 - 9*x = 4*x - 10
5*x - 2 = 5*x - 2
x - 6 = 7 - 9*x
8 = 1 - 2*x
4*x - 5 = 4*x - 2
-2*x - 10 = 3*x - 4
-3*x = 7*x + 1
2*x = 5*x - 10
3*x - 8 = 4*x
-10*x - 8 = 5 - 3*x
-5*x = -8*x - 2
-8*x - 4 = 8*x - 5
3*x + 8 = 5*x + 5
-6*x = 5 - 9*x
-3*x - 7 = 6 - 8*x
8*x + 8 = 6*x
-4*x - 3 = 5*x - 9
-10*x - 2 = x - 5
7 - 8*x = 2 - 9*x
4*x - 6 = 6*x + 6
-4*x = 8 - 5*x
6*x = -9*x - 10
3*x - 10 = 8*x - 9
-5*x - 4 = -5*x - 9
5*x - 10 = 5*x + 2
4*x + 9 = 9*x + 8
-9*x - 5 = x - 1
3*x + 8 = 8*x - 5
6 - 4*x = 1 - 3*x
-8*x - 2 = 6*x + 3
9 - 4*x = -2*x - 2
7 - 5*x = 3*x + 4
9*x - 7 = 4 - x
-5 = x + 2
7*x + 4 = 5*x - 8
-7 = 6*x + 1
9 - 9*x = -x - 5
3*x - 5 = -10
3*x + 5 = 7*x - 5
5*x - 10 = 3 - 9*x
-x - 7 = -4*x - 7
3 = 3 - 5*x
6 - 8*x = 2*x - 1
4*x - 9 = -4*x - 4
2 - 7*x = -2*x - 3
-9*x - 2 = 0
-5*x - 9 = x - 2
-6*x - 1 = -5
-2*x - 6 = 6*x - 1
3*x - 5 = 2*x - 2
-7*x - 6 = 5 - 10*x
x - 8 = 8*x - 9
9*x - 10 = 9 - 5*x
2*x - 1 = -10*x - 9
-2*x - 6 = -x - 1
4 - 3*x = 3
-x - 6 = 6 - 2*x
-5*x - 8 = 8*x - 1
-x - 4 = -9*x - 1
-3*x - 5 = 4 - x
4*x - 8 = x + 8
6 = 2*x + 3
7*x + 8 = 2*x + 1
3*x + 1 = 8
-10*x - 1 = 7 - 9*x
-6*x - 6 = -x - 2
6*x - 8 = -9*x - 10
-3 = 9*x - 4
4*x - 1 = 8*x + 7
-3*x - 9 = -10*x - 4
-4*x - 4 = -7*x - 8
9*x = -2*x - 4
6 - 3*x = 8 - x
-8*x - 2 = 8*x - 2
4*x + 3 = -10*x
7 - 9*x = -9*x - 5
6 - 2*x = 5 - 10*x
2*x + 7 = -9*x - 8
-7*x = 8*x + 7
-8*x - 4 = 2 - 3*x
7*x + 2 = 2*x - 2
-7*x - 7 = 3*x - 5
1 - x = -7
8*x + 4 = 9 - 2*x
2*x = 2*x + 1
-10*x - 10 = 6*x + 8
5*x + 7 = x - 5
7*x + 2 = 3*x - 5
2*x - 1 = 7
2*x + 9 = -7*x - 5
-7*x - 3 = 7*x - 9
7 - 5*x = 3*x - 7
9*x - 3 = -6*x - 2
7*x - 10 = 1 - 2*x
9 - 4*x = 6 - 5*x
-4*x - 7 = 9*x - 3
-3*x - 9 = -3*x - 8
9 - 8*x = 9*x + 9
5 - 6*x = 4 - 10*x
6*x + 8 = 8 - 3*x
-x - 9 = 7*x + 1
7*x + 2 = 2*x - 7
2*x + 8 = -3*x - 4
4 - 7*x = -5*x - 9
-4*x - 4 = 9 - 5*x
8 - 7*x = 9*x + 2
3*x - 8 = -4*x - 2
-10*x - 3 = 8*x - 4
-8*x - 4 = -3*x - 10
8*x - 10 = 8*x - 7
-7*x - 2 = 6*x - 2
7*x + 2 = -5*x - 1
-x - 8 = 2*x + 1
3*x - 5 = 6*x + 8
x - 6 = 2*x + 8
-3*x = 4*x + 1
-5*x - 6 = 5*x + 6
2*x = 3 - 10*x
4*x + 9 = 9 - 10*x
9*x - 4 = x + 3
-10*x - 8 = 6*x + 7
2*x + 6 = 5*x - 8
-5*x - 5 = -2*x - 5
8*x - 3 = 7 - 8*x
-10*x - 7 = -10*x - 1
6*x - 5 = -6*x - 9
9 - 3*x = 9*x - 4
3*x - 1 = 9*x - 8
-9*x - 10 = 8*x - 5
-10*x - 10 = 5 - 10*x
x = 2*x + 1
-10*x - 2 = 6*x + 3
-9*x - 6 = -5*x - 8
-2 = 6 - 2*x
3 - 4*x = -5*x - 1
3*x - 6 = 6*x + 4
8*x - 4 = 3*x - 8
7*x + 9 = -10*x - 4
6*x + 1 = -9*x
2*x + 8 = 8 - x
-9*x - 3 = -5*x - 10
-2*x - 8 = -10*x - 8
3*x + 1 = 4 - 3*x
8 - 3*x = -9*x - 4
8 - 7*x = 2*x + 3
x + 2 = 4*x - 3
2*x + 1 = 7*x
9*x - 4 = 2*x + 4
x = 1 - 10*x
4*x + 2 = 2*x + 6
9 - 5*x = 3 - 10*x
6*x + 2 = -6*x - 1
9*x + 4 = 9*x + 2
5 - 10*x = -2*x - 1
2 - 6*x = 4*x + 4
-9*x - 4 = 2*x + 2
1 - 7*x = 5*x + 2
2 - 7*x = -x - 9
x = 5*x - 4
-3*x - 6 = -x - 10
9 - 5*x = 4*x - 5
9*x + 4 = x + 1
-2*x - 8 = -4*x - 2
6*x - 3 = -3*x - 7
2 - 5*x = 9 - 8*x
-4 = -5*x - 9
-8*x - 3 = 0
5 = 1 - 5*x
-3*x - 5 = 7*x - 7
9*x - 4 = 6*x - 8
-6*x - 4 = -6*x - 5
8*x + 7 = 6*x + 8
5 = 5*x - 6
9*x + 8 = 4
-9*x - 10 = 3 - 3*x
8 - 3*x = 8*x + 9
6*x + 5 = -9*x - 6
5*x + 9 = 5
6*x + 9 = -x - 8
-3*x - 1 = -1
8 = 3*x - 10
6 - 8*x = 3*x - 10
8*x - 9 = -x
-7*x - 4 = 8 - 5*x
3*x - 2 = x + 7
2*x + 9 = -2*x - 9
7*x + 8 = 8*x
-8*x - 3 = 6*x + 8
2 - 7*x = -5*x
6*x + 9 = 4*x - 3
-10*x - 8 = -2*x - 10
9*x - 8 = -6*x - 4
6 - 6*x = 9 - 10*x
1 = 6 - 3*x
-3*x - 3 = 4*x + 3
-5*x - 2 = -9*x - 7
6*x + 1 = 5 - x
-4*x - 3 = -x - 5
-10*x - 6 = 9*x - 3
-9*x - 2 = 3*x + 1
2*x + 3 = 5*x + 7
5*x - 5 = 5*x + 8
6 - 2*x = 8 - x
5*x + 7 = 2*x + 7
7*x + 3 = 4*x + 6
5*x - 5 = 2*x + 4
-6*x - 9 = 2 - 8*x
5*x - 5 = 8 - 8*x
9*x - 6 = 8*x - 4
9 = 6 - 4*x
5 - x = 5 - x
3*x + 2 = 8*x - 3
-3*x - 9 = 4 - 8*x
7 = 6 - 9*x
2*x + 8 = 4 - x
6*x + 9 = 9*x - 9
-6 = 6 - 3*x
3 - 10*x = 3*x - 6
-9*x - 2 = 4*x - 3
7 - 7*x = x + 7
9 - 2*x = x - 2
6*x + 1 = 3*x - 3
3 - 6*x = -8*x - 4
-4*x - 5 = 9*x - 3
6*x + 5 = -2*x - 8
-3*x = -6*x - 4
8*x + 2 = 1 - 3*x
9*x - 7 = -2*x - 6
7*x - 4 = 5*x - 6
8 - 10*x = -3*x - 6
-5*x - 1 = 7*x - 3
2*x - 6 = -7*x - 9
-6*x - 5 = 5 - 4*x
-4*x - 4 = 9*x - 3
8 - 5*x = 3*x - 1
3*x + 3 = 3*x + 3
-7*x - 6 = -7*x - 5
-5*x - 3 = 4*x - 3
-7*x - 8 = -2*x - 8
5*x + 9 = 7 - 5*x
1 - 3*x = 2*x + 4
7 - 4*x = 6*x + 7
8*x - 3 = 7*x - 2
-9*x - 8 = x + 2
x - 5 = 5*x + 2
5 - 6*x = -10*x - 7
x + 2 = 7 - 2*x
9*x + 7 = 8*x - 8
-2*x - 8 = -6*x - 4
3*x + 9 = 2*x - 8
4 - 8*x = 3 - 5*x
2*x + 6 = 7 - 4*x
7*x = -6*x - 5
x + 3 = -8*x - 1
-7*x - 5 = 5 - 8*x
7*x + 8 = 8*x + 3
3*x - 6 = -4*x - 2
3*x - 3 = 5 - 3*x
9*x + 8 = -6*x - 3
6*x + 2 = 2*x - 9
9*x = 4 - 6*x
-9*x - 4 = -4*x - 2
3 - 9*x = -2*x - 6
8 - 5*x = 2*x + 5
4*x - 5 = 8 - 7*x
5*x - 4 = -9*x - 1
9 - 8*x = 2*x - 10
8*x - 6 = 5 - 3*x
-4*x - 8 = 9*x - 5
-10*x - 8 = 2 - 4*x
-4*x = -8*x - 8
3*x - 5 = -5*x - 8
2 - 3*x = 8 - 6*x
3*x + 2 = 4*x - 4
9 - 3*x = -9*x - 10
-7*x - 1 = -x
7 = -9*x - 3
-7*x - 9 = -10*x - 9
-3*x - 10 = 2*x - 9
-3*x - 8 = -6*x - 6
-10*x - 2 = 1 - x
7*x + 5 = -4*x - 2
6*x + 4 = -x - 4
-2*x - 7 = 3*x + 5
-3*x - 6 = 6*x - 7
4*x - 1 = 9 - 5*x
-6*x - 2 = 3*x - 8
-3*x - 7 = 4*x + 1
9*x + 9 = 8*x + 8
6*x + 3 = 3 - 6*x
1 - 6*x = -2*x - 9
3*x + 1 = 8 - 7*x
7 - 7*x = -4*x - 9
x = -9*x - 2
7*x + 5 = 5*x + 9
7 - 2*x = x - 3
-5*x - 5 = 9*x + 5
4*x + 4 = 2*x + 9
-x - 3 = -3*x - 4
-x - 1 = -5*x - 7
4*x - 3 = 3 - 8*x
6*x + 5 = -5*x - 1
x - 7 = 0
-3*x - 9 = 3*x + 7
-10*x - 8 = 8*x - 3
4*x + 5 = 3*x - 7
x + 3 = 3*x - 2
-5*x - 6 = 9*x + 7
2*x + 1 = 4*x + 6
3*x = 5*x + 3
4 - 7*x = -9
3*x - 8 = 3 - 2*x
3*x + 2 = 9*x - 4
-10*x - 7 = 4 - 4*x
3*x - 6 = x - 7
3*x - 5 = -6*x - 5
9*x + 7 = -5*x - 8
-6*x - 4 = 8 - 4*x
-8*x - 10 = 7*x - 4
x - 9 = 7 - 5*x
3 - 10*x = 4*x + 6
4*x - 7 = 6*x + 9
-10*x - 1 = -9*x
-6*x - 2 = 9*x
6*x - 2 = 9 - 5*x
6 - 9*x = -10*x - 9
-9*x - 2 = 4 - 9*x
-10*x - 2 = -7*x - 9
7*x + 7 = -6*x - 6
8 = 9*x - 9
-9*x - 5 = 2 - 9*x
-8*x - 7 = 6*x - 1
3*x + 6 = x - 1
x + 6 = -9*x - 8
8 - 3*x = 2 - 5*x
8*x + 9 = 3*x - 1
9 - x = 3*x + 3
2*x + 8 = -3*x - 10
2*x - 7 = -7*x - 1
2*x + 6 = 4*x - 4
-4*x - 5 = 3*x - 4
7*x + 7 = 3*x - 3
3 - x = 3*x - 9
5*x - 8 = 8*x + 8
-2*x - 8 = -x - 10
-5 = 4*x - 1
-7*x = 8
2 - 8*x = 5*x + 4
9*x + 3 = 8*x - 4
5*x - 9 = 4*x - 10
-5*x - 1 = 8*x + 9
5 - 9*x = x - 9
5 - x = 9 - 6*x
-9*x - 6 = 8 - 5*x
-9*x - 6 = 1 - 10*x
5*x + 8 = 9*x - 5
7 = 9 - 3*x
2*x - 2 = 6*x + 9
-9 = -8*x - 6
8*x + 7 = 2 - 7*x
-5*x - 6 = -3*x - 2
8 - x = 5 - 8*x
-4*x - 7 = 2*x + 3
-7*x - 7 = x + 8
3*x - 3 = 8*x - 3
9 - 2*x = 4 - 5*x
-x - 1 = 8*x - 8
-6*x - 10 = -6
x + 3 = 9*x + 9
2 - 9*x = -3*x - 8
9*x + 1 = -2*x - 3
-5*x - 5 = 6*x + 4
1 - x = 3 - 2*x
-8*x - 7 = 5 - 2*x
8 - 3*x = 6*x - 7
9 - 10*x = 5*x - 7
2 - 9*x = 8 - 10*x
3*x + 3 = 2 - 3*x
-5*x - 2 = -x - 8
9*x + 6 = x - 1
3*x - 2 = 5*x - 5
-3*x - 1 = 2*x + 7
-2*x - 2 = -x - 7
3 - 2*x = 1 - 4*x
3*x + 7 = -2*x - 5
2*x - 2 = 4*x
-5*x - 1 = 1 - 5*x
7*x + 3 = 2*x - 2
-5*x - 10 = 7*x + 7
9*x - 8 = -6*x - 2
-7*x - 6 = -2*x
6*x + 7 = 8*x - 1
6*x - 4 = 6*x + 3
8 - 9*x = -5*x - 2
-5*x - 3 = 8*x - 10
-9*x = 8 - 10*x
8 = -7*x - 5
-6*x - 7 = 2*x - 6
-7*x - 2 = 9 - 8*x
5 - 2*x = 8*x + 4
-x - 7 = x + 5
5 - 7*x = -8*x - 8
1 - 4*x = -8*x - 6
x - 5 = 9*x - 9
-7*x - 2 = 6*x + 8
8*x + 5 = -3*x - 9
-3*x - 6 = 8*x + 6
9*x = 8*x
5*x - 3 = 1 - 3*x
7*x - 4 = 7*x - 5
-4 = -3*x - 7
2*x + 8 = -6
5*x + 7 = -6*x - 3
-4*x - 5 = x - 3
3 - 2*x = 1 - 8*x
4*x = 7*x - 7
-6*x - 6 = 2*x - 5
6 - 4*x = 9 - 4*x
3*x - 8 = 5*x + 6
4 - x = 7 - 2*x
3 - 10*x = 2*x - 2
-x - 5 = -5*x - 3
-6*x - 4 = x - 3
3*x - 5 = -4*x - 8
4 - x = 1
9 - 8*x = 2 - 9*x
-x = 8*x + 8
-4*x - 3 = 4 - 7*x
2*x + 1 = 2 - 10*x
-6*x = 2*x - 1
6 - 9*x = -7*x
5*x + 4 = 4 - 6*x
9 - 8*x = 8*x + 9
-3*x - 4 = -9*x - 5
1 - 5*x = 3*x - 6
6*x + 7 = x - 6
3*x - 9 = 5*x - 10
8*x - 6 = -3*x - 10
4*x - 10 = 3*x + 7
8*x - 4 = 7*x + 9
-10*x - 3 = 9 - 9*x
8 - 7*x = -8
-4*x - 2 = 8*x - 9
-6*x - 2 = -3*x
6*x - 6 = -10
9*x - 6 = -1
-x - 10 = 4*x - 10
-10*x - 2 = 8*x - 7
3*x = 5*x + 6
-x - 6 = -7*x - 10
3*x + 9 = -10*x - 5
6*x - 3 = 4*x + 4
-x - 7 = x + 5
-3*x - 5 = 4 - x
8*x + 5 = 9*x + 8
x - 7 = -7*x - 9
3*x + 9 = 8 - 9*x
4*x - 2 = 8*x - 2
x - 3 = 3 - 8*x
-10*x - 8 = 4*x + 1
6*x + 5 = -7*x - 8
-7*x - 2 = 7*x + 8
3*x + 8 = 3*x - 1
4*x + 3 = 3*x + 7
6*x - 2 = 7 - 6*x
-10*x - 1 = -9*x - 7
9 - 7*x = 5*x + 8
6 = -4*x - 9
-6*x - 8 = 4*x - 1
9*x - 7 = -10*x - 3
-2*x - 9 = 4 - 3*x
x = 7*x
-3*x - 1 = 5 - 3*x
6*x + 7 = 3*x
-3*x - 1 = -2*x - 8
-x - 6 = 2*x - 6
5*x + 7 = 5*x + 1
-10*x - 7 = 2*x - 2
1 - x = 3
4 - 8*x = 4*x - 9
8*x - 5 = -3*x
7*x = -6*x - 3
5*x - 6 = 2*x
3*x = -6*x - 9
3*x - 4 = -5*x - 3
-4*x - 8 = -2*x - 7
-x - 5 = 9 - 7*x
-10*x = 1 - 5*x
4*x + 7 = 3*x + 1
3*x - 7 = 7 - 9*x
-4*x - 1 = x - 2
9 - 2*x = 8*x - 5
9*x + 9 = -6*x - 9
4 - 10*x = 9 - 6*x
-7*x - 9 = -8*x - 3
2*x + 7 = 2*x
-9*x - 6 = -9*x - 6
5*x + 2 = 8*x
2*x + 4 = -1
3*x + 6 = 2*x - 2
5*x + 9 = 4*x + 8
9*x + 8 = -6*x - 9
2 - 4*x = 7*x + 7
x + 3 = -2
4 - 8*x = 4
3*x - 8 = -2*x - 10
2*x + 8 = 9*x - 7
1 - 7*x = x + 7
9 - 6*x = -5*x - 4
6*x - 2 = x - 5
1 - 4*x = 4*x + 6
-5*x = -3*x - 10
-2*x - 2 = 3*x + 2
4*x + 5 = 1 - x
2*x = 3*x + 6
-9*x - 2 = -4*x - 2
-9*x - 9 = -5*x - 3
2*x - 8 = 1 - 4*x
9*x = 8 - x
6*x + 4 = -4*x - 8
7*x + 5 = 4*x + 9
6*x + 7 = -8*x - 10
5 - 10*x = -6*x - 4
-4*x = -8*x - 4
-7*x - 1 = -5*x - 7
5 - 6*x = 4*x - 3
-2*x - 5 = 2*x - 8
4*x = 8*x - 10
8 - x = 8*x - 4
2*x + 6 = -8*x - 7
3*x - 5 = 9*x - 9
2*x - 2 = -x - 3
-8*x - 4 = 4*x + 8
9 - 3*x = 3*x - 9
9 = -x - 10
-3*x - 1 = -6*x - 5
7*x + 6 = -1
-6 = -10*x - 8
-7*x - 10 = x + 6
3*x - 5 = -6*x
-9*x - 5 = 4*x + 5
6 - 5*x = 8 - 5*x
-2*x - 1 = -3*x - 4
-8*x - 3 = 9*x - 2
-6*x - 7 = 3 - x
-10*x - 1 = 3 - x
7*x + 8 = -7*x - 7
-7*x - 5 = 5*x - 4
4*x - 2 = 4*x + 4
8*x - 1 = 4*x - 3
-3*x = 4*x + 1
4*x + 9 = -6*x - 4
9*x + 3 = x - 1
6*x - 2 = 7*x + 8
6*x + 5 = 9*x - 3
-7*x - 10 = -x - 3
4*x - 3 = 5*x - 6
7*x - 2 = 9*x + 7
4 - 2*x = -3*x - 8
4*x + 2 = 5 - 9*x
-7*x - 1 = 3*x
-7*x - 5 = 5*x - 1
7*x + 5 = 5 - 10*x
5*x + 9 = -3
6 - 7*x = 5 - 10*x
6*x - 10 = 4*x
7*x - 10 = 9*x - 2
x - 8 = -9*x - 4
9*x - 5 = -7*x - 7
8*x - 8 = 4*x - 3
x + 9 = 6
5 - 4*x = -2*x - 6
-5*x - 10 = -9*x - 5
2 - 9*x = -6
2*x + 6 = -6*x - 10
9*x + 3 = -6*x - 9
5*x - 8 = -x - 5
-10 = 7*x + 1
7 - 9*x = 3*x - 3
4 - 2*x = 1 - 7*x
7*x + 9 = -8*x - 4
5 - 10*x = -x - 9
-x - 7 = 2*x - 9
2*x - 10 = 9 - 7*x
6 - 6*x = 8*x + 3
0 = -8*x - 6
-8*x - 10 = -2*x - 3
x - 2 = x + 3
9*x + 3 = 5*x + 7
4*x - 7 = 6*x - 10
3*x - 10 = -3*x
-x - 3 = 3*x + 6
4*x - 9 = 3 - 8*x
6*x - 1 = 3 - 6*x
-2*x - 2 = 8
5*x - 1 = 2*x + 9
-2*x - 7 = 2*x + 2
-2*x = -9*x - 8
8*x - 2 = -5*x - 2
5*x + 2 = 6 - 2*x
9*x + 8 = 7*x + 5
x + 5 = 5*x - 10
2 - x = -x - 10
3*x - 5 = -5*x - 6
4*x - 2 = 1 - 10*x
6*x - 2 = -9*x - 10
2*x + 5 = -2*x - 1
9*x = x + 2
x = 8*x - 4
9*x - 5 = 4*x - 1
-x - 10 = -x - 9
9*x - 9 = -10*x - 10
2*x + 8 = 6 - 7*x
-6*x - 2 = -8*x - 1
6*x - 9 = 4 - 4*x
-10*x - 1 = 7*x + 5
-7*x - 3 = 4*x - 1
1 - 9*x = 2*x - 3
5*x = -2*x - 8
-3*x - 9 = 8*x + 4
4 - 10*x = -9*x - 7
6*x + 8 = x + 9
3*x + 7 = 2*x - 9
7*x + 3 = -8*x - 5
4*x + 5 = 7*x + 6
3 - 4*x = 4*x - 6
2*x + 8 = 4*x + 9
x + 3 = -9*x - 1
-3*x - 10 = 2 - 3*x
7 - 7*x = -6*x - 10
7 - 10*x = 9 - 5*x
2 - 2*x = -4*x - 10
2 - 6*x = x - 4
2*x - 10 = 4 - 5*x
2*x - 1 = 3*x + 3
-9*x - 1 = 7*x + 3
x - 1 = -8*x - 2
3 - 6*x = 3*x - 8
x + 1 = 3*x + 9
8*x + 5 = 8 - 10*x
9 - 2*x = 2 - 4*x
5 - 2*x = -5*x - 9
3 - 10*x = -3*x - 2
8*x + 5 = 9*x + 1
-4*x - 2 = 4*x + 2
x = x
-7*x = -4*x - 10
6*x = 7*x + 3
-2*x - 4 = 5*x + 7
4 - 9*x = 3 - 7*x
5*x + 6 = 8*x + 8
9 - 2*x = 2*x + 3
5*x - 2 = -10*x - 5
5*x - 4 = 9 - 10*x
5*x + 6 = 2*x - 6
-10*x - 6 = 8*x - 4
-4*x - 6 = -8*x - 9
-4 = 4 - 10*x
-3*x - 3 = -5*x - 2
4*x + 9 = 7*x + 7
-4*x - 1 = 3*x - 9
9 - 3*x = 4*x + 3
-3*x - 6 = 6
-7*x - 3 = 3*x + 7
8*x - 3 = 5*x + 9
2*x - 5 = 7 - 8*x
x + 6 = 5 - 6*x
-7*x - 1 = 5*x - 6
1 = -8*x - 8
2 - 8*x = 9 - 3*x
9 = 2*x + 6
-10*x - 2 = 8*x + 8
-8*x - 1 = 7 - x
-10 = 1 - 2*x
8*x - 3 = -10*x - 3
6 - 4*x = -x - 9
8 - 5*x = 5 - 3*x
-8*x - 2 = 9*x - 9
-2*x - 10 = 9*x + 3
2*x - 3 = -7*x
8 = -6*x - 3
6 = 2*x - 7
8*x - 7 = 4 - 6*x
-7*x = 6*x - 6
7*x - 10 = 4*x + 1
6 - x = 6*x - 9
9 - 3*x = 7*x - 2
1 - 2*x = 7*x - 9
2*x - 8 = -7*x - 2
5*x + 6 = 6 - 8*x
1 - 10*x = 9
9 - 5*x = 3 - x
6*x = 8 - 6*x
5*x - 3 = 9*x - 10
4 - 7*x = 9*x + 2
9 - 9*x = 5*x + 1
4 - 5*x = -3*x - 8
-6*x - 6 = 1 - 5*x
-8*x - 7 = 8*x + 4
6 - 8*x = -10*x - 8
3*x + 1 = 2*x
6 - 3*x = -9*x
7*x - 9 = x - 1
-3*x = 7*x - 1
7 - 3*x = 7*x - 6
6*x - 7 = -8*x - 4
5*x + 8 = 5*x + 7
6*x - 3 = -4*x - 4
2*x - 9 = 0
2*x + 9 = 2*x + 4
5*x + 1 = 2 - 2*x
-10*x - 1 = -x - 4
-x - 4 = 7 - 3*x
-4*x - 4 = -3*x - 3
4*x - 1 = 3 - 5*x
3 - 9*x = 9*x + 4
2*x - 7 = -7*x - 10
5*x + 7 = 4*x - 1
-7*x - 3 = 3 - 10*x
-6*x = 7
7*x + 5 = 6 - 3*x
4 - 8*x = -2*x - 6
3*x - 2 = 4*x - 5
3 - 7*x = 8*x - 7
-10*x - 2 = 2*x + 8
-8*x - 2 = -8
9*x + 5 = 3 - 8*x
3 - 4*x = x - 1
-x - 9 = 9 - 8*x
-5*x - 6 = 4*x - 3
9*x + 8 = 4 - 2*x
-6*x - 4 = -3*x - 3
6 - 3*x = 3*x + 9
-9*x - 2 = 3*x - 10
8*x - 6 = 4*x + 8
9*x + 2 = -4*x
5*x - 7 = 9 - 8*x
8 - 9*x = 8*x + 5
2 - 2*x = 4*x + 7
7*x - 8 = 3*x + 4
3*x - 10 = 4 - 5*x
-8*x - 1 = -4*x - 5
-4*x - 8 = -x - 10
7*x + 8 = x - 1
3*x - 3 = -2*x
8 - 9*x = 3 - 4*x
7*x - 8 = 2*x - 6
6 - 7*x = -7*x
3 - 6*x = 5
4*x + 6 = -3*x - 1
-2*x - 6 = 2*x - 2
-8*x = 8 - 6*x
6*x + 5 = -5*x - 3
8*x - 5 = 2 - 4*x
-7*x - 10 = 8*x
7*x = -8*x - 10
-10*x - 3 = 8 - 7*x
8 - 4*x = 4*x - 9
8 - 5*x = 2 - 4*x
-x - 8 = 6*x - 8
9*x + 3 = x + 2
8 - 10*x = -3*x - 10
-3*x - 3 = -x - 4
2 - 4*x = 2*x + 4
3*x + 6 = x + 2
3*x + 4 = 8*x + 8
1 = 2 - 10*x
-8*x - 1 = 7 - 7*x
-3*x - 4 = 2*x - 1
4*x - 5 = 9*x + 9
-7*x - 5 = 4*x + 5
6 - 2*x = 9
2*x + 2 = 4*x
3*x + 1 = 8*x + 3
x + 6 = 2*x - 10
-x - 5 = -7*x - 1
5 = 5*x - 4
3 - 5*x = 1 - 2*x
-8*x - 6 = -5*x - 4
-4*x = -7*x - 6
9*x - 9 = x - 10
9*x - 5 = -3*x - 4
6 - 5*x = -4*x - 2
6*x - 1 = 8 - 7*x
-7*x - 7 = 1 - 7*x
0 = 9*x + 4
-5*x - 4 = x - 3
7*x + 5 = 4*x + 2
8*x - 6 = -9*x - 4
-9*x - 5 = 9 - 5*x
1 - 3*x = x + 7
8*x + 6 = 7*x - 5
4*x - 5 = 3*x - 10
3 - 3*x = 7 - 8*x
4 - 2*x = 8 - 3*x
8 - 3*x = 7*x - 10
4 - 7*x = -3*x - 2
x - 8 = -4*x - 1
7 - 7*x = -7*x - 10
-10*x - 9 = 7*x + 3
9 - 9*x = 5 - 8*x
5*x - 4 = 1 - 2*x
9 - 4*x = 7 - 7*x
-3*x - 9 = 7*x - 2
2 - 6*x = 6*x
-2*x - 1 = 4*x + 6
8*x = 2*x - 1
x - 2 = -9
-4*x - 3 = 9*x - 7
7*x + 5 = -9*x - 10
-7*x = x - 5
-8*x - 8 = -7*x - 1
-9 = 7 - 8*x
7*x - 5 = 7 - x
-4*x - 4 = 2*x - 6
7*x - 8 = -7*x - 5
5*x - 4 = -4*x - 10
-7*x - 2 = 3 - 2*x
7*x - 6 = 8*x - 10
5*x - 10 = 9 - 8*x
-8*x - 7 = 6*x + 5
3*x - 9 = 2 - 5*x
6 - 3*x = 7*x + 7
7*x + 2 = 7*x - 3
6*x + 1 = 5*x - 3
-x - 5 = 6 - 6*x
5*x - 1 = 1 - 10*x
-3*x - 5 = 5*x - 4
8 - 9*x = 6 - 7*x
-2*x - 5 = 8 - 9*x
2 - 7*x = -2*x - 7
4*x - 1 = 3*x - 10
-5 = -8*x - 6
-7*x - 10 = 7*x + 7
8 - 4*x = 5*x - 4
-7*x - 4 = -4*x - 1
6*x + 8 = -9*x - 3
x - 6 = -5*x - 5
-1 = 6*x + 6
x + 7 = -9*x
8 - 7*x = -3*x - 2
1 - 7*x = 2 - 6*x
2*x - 1 = -7*x - 10
-2*x - 1 = 6*x - 1
9*x + 6 = 8*x + 5
2*x - 10 = 2*x + 4


==> sm_datasets/lin-crat-N1000.txt <==
45*x + 43/4 = 12*x/5 + 2/7
15*x/2 - 4 = -37*x - 43/8
7*x + 47/4 = 10 - 7*x/2
x - 1 = 5*x/3 + 16/9
-8*x/3 - 37/3 = 13/2 - 17*x/4
26*x/3 - 4 = 46*x/3 + 16
41/4 - 45*x/8 = -15*x/2 - 25/8
33/8 - 15*x = 13 - 37*x/2
47*x/9 = 15 - 43*x
23*x/3 - 13/2 = 16*x/3 + 21/2
9 - 40*x/7 = 13/3 - 20*x/9
11/2 - 17*x = -11*x/5 - 45/8
-33*x/4 - 21/2 = 7 - 43*x/3
9*x/7 - 14/9 = -37*x/4 - 3
11*x/3 - 39/2 = -13*x - 48/5
10/3 - 40*x/9 = 37*x/4 + 29/6
x/2 + 19 = 7*x + 41/9
41*x/7 + 1 = -16*x/5 - 37/8
33*x/2 - 47/8 = 14*x/3 - 10
11/3 - 29*x/5 = -13*x/4 - 21
38/5 - 23*x = -43*x/3 - 4
-37*x/5 - 17/8 = -17*x/5 - 16/9
3*x/4 - 32 = 49*x/3 - 25/8
11/2 - 23*x/9 = -x/3 - 35/9
21/5 = 9/4 - 46*x/3
4*x/3 - 9/8 = 9*x - 5/8
-44*x/3 - 45/8 = 5*x/9 + 10
17/2 = 18*x + 34/9
-30*x/7 - 17 = 9*x/2 - 29/4
-19*x/4 - 27/4 = 10*x/3 - 40/7
-24*x/5 - 11/6 = x + 41/2
9*x/8 + 7/4 = 36*x - 25
-5*x - 48 = 28/9 - 47*x/5
-41*x - 7/4 = 42*x + 5/4
11*x/3 - 37 = -49*x/2 - 14
9*x + 13/2 = 4/3 - 5*x/4
41/2 - 8*x/9 = 22/9 - 5*x/2
10*x - 29/4 = 26*x + 11/8
22*x/7 - 12 = 24/7 - 32*x/5
39*x + 13/7 = 1/2 - 33*x/4
37/3 = -11*x - 3
46*x/3 - 9/4 = x/3 - 2
23*x/2 - 23/2 = 4*x - 3
49*x - 21/5 = 39/7 - 38*x/5
-19*x/6 - 46/9 = 5/4 - 5*x/3
4*x - 39/2 = 43*x/8 - 13
-14*x - 1/7 = 23 - 16*x/3
35*x/6 + 5/3 = -27*x - 15/4
5/4 - 3*x/2 = 7*x - 16/7
4*x/3 + 15 = 4*x + 16/3
-13*x/6 - 11/3 = 38/3 - 3*x/2
25*x + 43 = 4*x - 25/3
7*x - 16/7 = -11*x/6 - 1/2
13*x/4 + 17/4 = 17*x/9 - 3/8
6*x/5 + 2/9 = 47*x/6 + 23
-6*x - 15/8 = 4*x - 17/4
x - 2/3 = 22*x/7 - 17/9
-20*x/7 - 19/3 = 16 - 7*x
11*x/5 + 12 = 37*x/5 + 23
-38*x/7 - 11/2 = 2*x/3 - 7
-10*x - 47/4 = -9*x/2 - 13/7
-3*x/4 - 5 = 9/2 - 8*x
10/3 - 34*x/3 = 5 - 20*x
-37*x/5 - 40/3 = 40*x/9 - 16/3
7 - 36*x = 5*x/9 + 14
-31*x/9 - 20/9 = 47*x + 32/7
20/3 - 5*x = 27*x/5 + 1
6*x/5 + 21 = -9*x/2 - 22/3
33*x/5 - 40/3 = 7/2 - 6*x/7
47/7 - 27*x/7 = 5*x/6 + 13/9
16/3 - 5*x = -12*x - 22
44*x/3 - 9/7 = x + 10/9
31/3 - 2*x = 47*x/3 + 7/5
13 - 35*x/8 = 37*x/2 + 13/3
19/3 - 21*x = 17/4 - 16*x
8/9 - 13*x/2 = 17*x/5 + 23
23*x/4 - 19/4 = -11*x - 5/9
5*x/3 + 15 = 15*x/2 + 3/2
-44*x/7 - 12 = -40*x/3 - 24/7
1/2 - 14*x = 20*x + 24/7
2*x - 11 = 9/8 - x
8*x - 5 = 15/4 - 32*x
9*x/5 - 17/2 = 37*x/2 + 18
36/5 - 3*x = x/3 + 2/9
27 - x = 6 - 29*x
3 - 45*x/4 = -36*x/5
13*x - 15/7 = -41*x/9 - 1/4
x/3 - 7 = -14*x/3 - 17/7
9*x/8 + 6 = 5*x/2 + 9/2
-32*x/9 - 6/7 = -48*x/7 - 1/3
-48*x/7 - 2 = 48 - 3*x
44*x/7 - 23/2 = -49*x/2 - 31
49*x/9 - 36 = 5*x/3 - 37/4
-31*x - 15/8 = 47*x/4 + 41/5
11*x/4 + 27/4 = 16*x/3 + 6
27/7 - 11*x/8 = 27*x/5 + 3
46*x/7 + 27/7 = 4*x - 17/2
-22*x/9 - 12 = 37/5 - x
11*x + 36/5 = 17*x/9 - 2
41*x/7 - 22 = 21*x/5
8*x/9 - 1/8 = 5*x + 31/4
-33*x/4 - 22/5 = 29/2 - 24*x
22*x + 22 = 9*x + 13/6
20*x - 16/3 = 12*x - 17
3/7 - 28*x/3 = 46*x/7 - 19
-31*x/5 - 50/7 = -17*x/2 - 7/2
-38*x - 41/5 = 17/3 - 7*x/4
x - 37/3 = 17*x/9 - 4
-12*x/7 - 14/5 = -8*x - 46/3
-17*x/4 - 14/3 = 46/3 - 18*x
19/8 - 38*x/7 = 2 - 36*x/5
-5*x - 25/2 = 9/5 - 47*x/5
7 - 9*x/2 = 46*x/9 - 42
-10*x/3 - 50/3 = 46*x/9 + 29/9
7*x - 17/5 = 7*x/4 - 10
39*x - 29/9 = 38*x/3 + 10/7
27*x/8 - 34 = -17*x/4 - 17/2
47*x/3 - 5/2 = 15*x/4 + 47/5
25*x/7 - 14/9 = -2*x - 47/6
16*x/3 + 16/7 = 29*x/9 + 31/2
26*x/9 - 15/2 = -4*x/5 - 17/4
19*x/6 - 9 = 37/5 - 11*x
13*x - 7/4 = 29*x/4 - 47/9
12*x/5 + 43/5 = 2*x - 41/7
7*x + 1/8 = -9*x/2 - 27/5
49*x/9 + 9 = 35*x/8 + 41
13*x/5 - 13/3 = 43*x/9 - 43/3
-24*x/5 - 34/7 = -5*x/2 - 31/3
18/7 - 39*x/2 = 43*x/4 + 27/2
17/8 - x/3 = 47*x/2 - 47/9
-36 = -22*x/5 - 27/8
-13*x/5 - 11 = -39*x/2 - 13/3
24*x/5 - 10/3 = 8/9 - 7*x/3
49/6 - 6*x = 35/3 - 23*x/4
-6*x - 25/3 = -17*x/7 - 11
-32 = 23/3 - 6*x
44*x - 11/8 = -13*x/3 - 29/8
7*x - 38/9 = -31*x/4 - 44
29*x/6 + 1/7 = 13*x/2 - 50/3
10*x = 7*x - 4
10 - 37*x/3 = 5*x/6 - 21
-41*x/7 - 40 = 48*x - 25
25*x/3 + 9 = 13/2 - 5*x
13*x - 5/3 = 47*x/9 - 19/2
42 - 11*x = 7*x/4
35/6 - 13*x/3 = 19/7 - 31*x
19*x/6 - 5 = -19*x/5 - 9
-19*x/8 - 47/8 = 12*x + 41/5
47*x/6 + 19/4 = -14*x - 20/7
16*x/5 + 45/4 = -31*x/3 - 50/7
19*x/6 - 10/9 = 2*x - 37/3
35*x/6 - 19/2 = 47*x/5 + 1
-47*x/6 - 8/3 = 47*x/9 + 35/8
9 - 27*x/7 = 43/4 - 37*x/6
10*x - 37/2 = 40*x/3 + 44
-24*x - 1/4 = 1/6 - 14*x
x/4 - 5/6 = 27*x/2 + 11
9/2 - 5*x = -7*x/8 - 10
-11*x - 6 = -35*x/9 - 7/5
23*x/2 - 19/3 = 32*x/9 + 7/2
44 - 3*x/2 = 10*x/3 + 5/2
4*x + 27/5 = -22*x/9 - 29/3
10 - 37*x/9 = 17*x/2 + 14
3*x/7 + 19/2 = 2 - 13*x
-17*x/4 - 15/2 = 47*x/6 - 41/2
2/3 - 41*x/2 = 47*x/6 + 11/2
38*x/3 - 15/4 = 5*x/2 + 45/2
x/2 - 16 = 9/2 - 3*x
25 - 4*x = 48/7 - 40*x/9
47*x/5 - 5/2 = 39*x/8 - 3/7
-6*x - 29/9 = 25/2 - 4*x
3*x/2 - 22/3 = 3 - 31*x/4
2*x/3 + 33 = 1 - 21*x/2
-4*x/7 - 2 = -x/7 - 11/4
46*x/3 + 17/2 = 45*x - 11/4
5/9 - 16*x/3 = 32*x/5 - 46/5
3*x/4 + 17/4 = -7*x/3 - 41/7
2*x + 4 = -25*x - 10
11/9 - 9*x/4 = 22*x/5 - 33/5
x/3 + 17 = 25*x/7 + 45/4
-37*x/7 - 5 = 3*x - 20
3/4 - 47*x/8 = 47 - 24*x
-35*x/8 - 20 = 9*x + 10/3
-13*x/2 - 17/8 = 19*x/7 + 1
34*x/9 - 2/9 = -2*x - 1/8
22*x - 37/2 = 17*x/3 + 47/6
29/5 - 29*x/5 = 41*x/6 - 11/8
-34*x/9 - 46/5 = 44*x/7 + 2
10 - 24*x = 19/9 - 7*x/8
-46*x/3 - 10 = 9 - 2*x/3
15*x + 49/3 = -47*x/3 - 9
-15*x/2 - 1 = 35/2 - 3*x/2
43*x/3 - 4/9 = 31*x/5 + 4
10 - 20*x = 2*x + 36/7
9*x/7 + 41 = -4*x
15/2 - 43*x = 43/4 - 20*x/9
15*x/4 - 5/2 = 23 - 7*x/5
15/8 - 9*x = 5/6 - 5*x
43*x/6 + 13/2 = 23*x/8 - 16
23 - 15*x/2 = 11 - 12*x
-19*x/9 - 34/7 = 17*x - 2
-5*x/3 - 39/5 = 32*x/9 - 19/4
x - 27/4 = -9*x/4 - 4/3
2 - 31*x = 9*x/2 - 32/3
5*x/3 - 25/3 = 7/4 - 24*x/7
5 - 25*x/6 = 13*x/2 - 1
-22*x/3 - 15/2 = -2*x/3 - 15/4
8*x/3 - 37 = -4*x - 39/7
-34*x/9 - 23/3 = x/4 - 16
10*x - 34/7 = -11*x - 1/9
-38*x - 3 = -20*x - 16
29*x/7 - 35/3 = -4*x - 43/3
46*x/7 - 1/8 = 3*x/4 + 3/4
-5*x/3 - 5 = 46*x/3 + 21/4
40 - 29*x/3 = -5*x - 31/8
x + 37/5 = -7*x - 29/8
28*x/3 + 24/7 = -23*x/7 - 38
41*x/8 - 9/2 = 17*x/2 + 5
5*x/4 - 39/7 = 6*x + 5/3
4 - 6*x = 19/6 - 16*x
3 - x/4 = -11*x/3 - 17
4*x - 25/9 = 7 - 31*x/6
43/4 - 47*x = -43*x - 31/9
11*x - 1 = -10*x - 8/9
10*x/3 + 21/8 = 3 - 15*x
-15 = 17*x/4 - 6
3*x + 9 = -47*x
5*x/6 + 14/9 = -29*x/5 - 47/6
-3*x/2 - 5/3 = 7*x/8 + 8/3
44/7 - 16*x/3 = 39/8 - 17*x
21/2 - 15*x/8 = -37*x/2 - 13/4
47/3 - 12*x/7 = 14*x - 7
17*x/9 - 6/5 = 7 - x
11*x/3 - 19/2 = -30*x - 7
-7*x/3 - 6 = -x/2 - 7
29*x/5 + 11/2 = 34*x/5 + 19
13*x/4 - 22/9 = 13*x + 5
9*x/4 - 12/5 = -5*x/2 - 7/2
21*x + 29/2 = -50*x - 1
-2*x/5 - 2 = 29/2 - 25*x/7
26*x/3 - 48/7 = 25/2 - 47*x/4
15*x + 5/6 = 11/2 - 49*x/2
5 - 11*x/7 = 8 - 8*x/3
40*x/7 + 29/9 = 15
19*x + 11/4 = -39*x/5 - 14
-38*x/9 - 46 = -19*x/7 - 35/6
-28*x - 3/5 = -3*x - 10
-23*x/4 - 15/7 = 12*x - 9
2/9 - 7*x = 47/7 - 14*x/3
36*x/5 - 17/3 = 2*x/3 + 14
36/7 - 8*x = 7*x/5 + 29
-10*x/3 - 2 = 31*x/8 + 19
43/2 - x = -7*x - 27/8
25*x/7 - 38/3 = -7*x/2 - 6
35*x - 43/4 = -33*x/5 - 13
-41*x/4 - 3/2 = 4/7 - 2*x
-x - 14 = 38/5 - 5*x
x/6 + 22 = 39*x/5 - 7
37/4 - 25*x/4 = 49*x/5 - 13/2
43/8 - 46*x/3 = -16*x/5 - 7/2
9/4 - 36*x = 6*x + 6
-6*x - 29/3 = 4*x/9 - 5/2
48*x/5 - 5/2 = -6*x - 23/2
46*x/3 - 20/7 = -31*x/6 - 16/3
14*x/3 + 10/3 = 36/5 - 13*x/4
-13*x - 47/4 = -27*x/8 - 7/2
6*x + 18 = 5*x/2 + 7/2
23*x/4 + 7/5 = 10*x + 49/3
-40*x/3 - 5/7 = 31*x/6 - 20
-27*x/2 - 11/2 = -23*x - 41
-38*x/3 = 17*x/9 - 30
39/5 - x = 31*x/9 + 1/4
33/2 - x = x/2 + 2
8*x/5 - 41/2 = 14*x/3 + 3
5*x + 13/3 = 29*x/5 + 4/3
22*x/7 + 41/8 = -11*x/6 - 35/9
35*x/9 + 46/7 = -25*x - 2/3
11/3 - x/2 = 11/5 - 12*x/7
35/3 - 21*x/2 = -10*x/7 - 10/3
-21*x/2 - 49/3 = x - 29/8
-14*x - 43/4 = 3 - 41*x/4
4/7 - 43*x/3 = 14/3 - 49*x/5
26/9 - 19*x = 32/5 - x/2
19*x/6 + 25 = 13/2 - 28*x/9
13 - 2*x = -23*x/2 - 45/4
10 - 7*x/9 = 37/8 - 25*x/3
24 - 15*x = 15*x/2 + 38
35*x/2 - 11 = 35*x/8 + 5/9
25*x/2 - 34 = 13*x/4 + 34/9
11/9 - 13*x/2 = 34*x/9 - 41/7
-15*x/4 - 1 = -10*x - 45/4
39/5 - 6*x = 43*x/6 - 24/7
x + 5/2 = 19*x/2 - 7/9
32*x + 43/2 = -40*x/7 - 11/2
7/5 - 5*x/3 = 25/2 - 8*x/7
4*x + 5 = 9 - 5*x
9/7 - 8*x/3 = 5*x/8 + 30
15*x/8 + 17/2 = 4*x - 17/2
13*x/5 + 13/2 = 16/3 - 20*x/7
10*x + 6 = 28 - 43*x/5
22/3 - 6*x = 1/2 - 11*x
-31*x - 50/7 = 9*x/2 - 19/8
45*x/2 - 27/4 = 23*x/2 - 37/9
19*x/8 + 25/9 = 10*x - 38/7
41*x + 48 = 7*x/5 + 21/8
3*x - 25/3 = 11*x/3 - 4/7
38/5 = 26*x/5 - 44/7
x/8 + 35/2 = -19*x/4 - 25/2
-8*x - 19/2 = -5*x - 10
-5*x/8 - 13/3 = 36*x/7 - 6
49*x/8 + 46 = 31/9 - 2*x
16/3 - 2*x = 13/5 - 38*x/5
-47*x - 1/7 = 41/5 - 47*x/6
25/3 - 4*x = 25*x/7 + 24
35 - 8*x = 3 - 31*x/3
13/8 - 8*x = 14*x/3 - 1/6
43*x/9 - 33/2 = 27*x/2 - 9/8
10*x/3 - 17/9 = 18*x - 50/9
-27*x/2 - 1/2 = 6*x
-4*x - 19/3 = 41/6
48*x/5 + 13/3 = 23*x/9 - 7/6
13*x/3 + 7 = 44*x/3 - 21/4
-6*x - 32/7 = 10*x/9 - 8/3
11*x/2 + 23 = 40*x/9 + 37/8
-13*x - 24 = 22/5 - 40*x
9 - 17*x/2 = -45*x/2 - 26/5
32*x - 19 = 38*x/3 + 9/8
-9*x/8 - 19/6 = 12/5 - 10*x
-11*x - 42/5 = 17*x/7 - 47/2
13*x/3 - 3/2 = 4*x/3 - 8
47*x/8 - 16/9 = 6*x + 14/3
-40*x/9 - 2/3 = 1 - 46*x
-39*x/8 - 6/5 = 19*x - 22/3
-39*x/8 - 35/8 = -31*x/5 - 20
16/3 - 24*x = 34/3 - 21*x/8
7*x/2 - 1/2 = 36 - 25*x/4
-19*x/5 - 31/4 = 47*x/3 - 9/2
x/5 + 23/4 = 47 - 27*x/5
48*x/5 + 48 = 47*x/3 - 50
-4*x/3 - 7/6 = 9 - 33*x/2
-7*x - 12 = 23*x/2 + 35/4
46 - 46*x = -5*x/3 - 49/6
23*x/8 + 10 = 9*x/4 + 43/7
5/3 - 34*x/5 = 33/8 - 30*x
7 - 43*x/4 = 4*x + 26/3
43*x/5 + 1/4 = -31*x/4 - 41/6
39*x/4 + 4 = -20*x/9 - 23/7
20*x/9 + 29/3 = -32*x/3 - 7/3
47*x/2 - 34/3 = -12*x - 9/4
-50*x/9 - 17/4 = 15*x - 39/2
2 - 5*x/8 = x/9 - 1
-20*x/3 - 4 = 13*x/5 + 2
19*x/2 + 15/2 = -32*x/5 - 43
29/4 - 5*x = -47*x/8 - 5/7
17*x/4 + 38/3 = 14*x/5 - 23/3
29*x/4 + 46/9 = -5*x - 3
10/3 - 2*x = 5*x/3 - 37/2
-13*x/5 - 3 = -17*x - 1/4
5/2 - 5*x = 5*x - 14/3
43*x/3 + 1/6 = -19*x - 7/9
-36*x - 25/2 = 31*x + 3
8/3 - 5*x/7 = 16/3 - 5*x/8
39*x + 20 = x/2 - 33/5
-17*x/4 - 5/4 = -38*x/5 - 15/8
43*x/5 + 10/9 = 5 - 50*x/9
13/4 - 10*x = -7*x/2 - 38/3
-37*x/2 - 15/2 = 27*x - 31/5
-43*x/7 - 23/5 = 11*x/2 + 1/5
45 - 29*x/2 = -5*x - 5
27*x - 24 = 42 - 25*x
17*x/3 + 12 = -10*x/3 - 7/3
4/7 - 17*x/4 = 5/3 - 40*x
-17*x/2 - 4 = 27*x/8 - 27
-19*x/4 - 47/6 = 3*x/7 + 25/3
4*x/3 - 21 = -15*x/2 - 23/5
15/4 - 15*x = 48/7 - 40*x/9
5*x + 24/7 = 7*x/8 + 4/3
43/4 - 39*x = 34/7 - 47*x/3
23*x/9 - 38/5 = 8*x + 15/2
-37*x/8 - 8 = 4*x/3 + 5/3
12*x - 1/2 = 37*x/2 - 11
3 - 4*x = 16 - 15*x/7
-34*x - 9 = 39*x/7 - 2
-13*x/2 - 22/3 = 29/6 - 11*x/9
-21*x/4 - 33/5 = 2*x/3 + 47
14/3 - 8*x = 38*x/7 + 3/4
2*x/9 - 10 = 8/9 - 34*x/5
33*x/7 + 4 = 15/7 - 47*x/7
-10*x/9 - 12 = 5*x - 17/7
10*x + 16/3 = 26 - 31*x/7
31/2 - 3*x/2 = 19*x/7 - 8
-5*x/7 - 41/3 = -9*x/4 - 1
-12*x - 14/3 = 31*x/6 - 6/7
7*x - 50/3 = -43*x/7 - 37/3
-2*x - 45/8 = 2 - 6*x/7
5*x = -37*x/9 - 44/7
5*x - 43/2 = -13*x/4 - 38/9
7 - 32*x/7 = -37*x/2 - 2
18*x/5 = 15 - 22*x/9
3 - 13*x = 13*x/7 - 24
13*x/2 + 3 = -9*x/5 - 23/5
5*x/6 + 7/2 = -36*x/7 - 4
11/2 - 47*x/7 = 25*x/4 - 43/6
14 - 21*x = 12*x/5 + 23/4
10*x/3 - 9/7 = -x/3 - 23/3
-23*x/7 - 7 = 25/2 - 8*x/3
2 - 32*x/3 = 2/5 - 10*x/3
22/9 - 22*x/3 = 2 - 19*x/6
-9*x - 8 = 5 - 8*x
45*x/2 + 33 = 27 - 46*x/9
5/2 - 11*x/3 = -49*x/5 - 2/9
x/2 - 11/4 = -15*x - 31/9
13/8 - 33*x/8 = 25/4 - 9*x/2
8*x/3 - 47/3 = -34*x/3 - 11/2
-8*x/3 - 23/8 = 41/2 - 7*x/6
37/2 - 7*x/4 = 4 - 2*x
24*x - 49/2 = 3*x - 1/4
8*x/7 - 13 = 15*x/8 - 2
46/7 - 25*x/7 = 21*x/4 - 10/7
-31*x/9 - 5 = 34*x/5 + 21/8
3/2 - 14*x/9 = 19*x/4 + 15/8
46/5 - 5*x/7 = 7*x/3 + 23/7
47*x/9 - 3 = 35*x/2 - 13/3
2*x - 2/3 = 29*x/9 - 29/6
-x/2 - 13/6 = 4*x/3 - 34/3
34/5 - 13*x/5 = 17 - 38*x/9
-6*x/5 - 3/2 = 17*x/6 - 23/9
-49*x/8 - 28 = 14/5 - 11*x
22 - 14*x/9 = -2*x - 48/5
x/4 + 2 = 15*x/2 - 28/5
17*x/7 + 35/2 = 15*x/7 + 1/3
13*x/7 + 2 = 2/5 - 41*x/2
13 - 5*x/8 = 32/3 - 3*x/2
16*x/3 - 17/8 = 2 - 11*x
-7*x/3 - 39/8 = 28*x/3 + 8/3
-35*x/4 - 5 = 7*x/9 + 29/3
15*x/8 + 8/3 = 47/2 - 7*x/2
21*x/8 + 38/9 = 49 - 4*x
7*x/2 + 5 = 4 - 10*x
14*x - 43/7 = 36*x + 38/3
-21*x/4 - 17/4 = 5*x/3 - 21/5
26*x/3 + 36/7 = 10*x - 13
17*x/2 + 12/5 = 17*x - 5
5/4 - 47*x/2 = 19*x/2 - 1/4
4*x + 22/9 = 21*x - 7/2
15*x/4 = 5/2 - x
37*x/2 - 2/9 = -22*x/3 - 21
8*x - 19/4 = 8/7 - 10*x
26*x + 2/3 = 11 - 22*x
-12*x - 14/3 = 13*x/9 + 29/5
39 - 6*x = 37*x/8 - 24
x/2 - 29/9 = -x/2 - 19/5
-11*x/3 - 5 = 41*x/4 + 4/9
-24*x/7 - 50/9 = -35*x/9 - 47/7
-11*x/2 - 15/8 = 34/5 - 26*x
-12*x/5 - 2/5 = 27*x/2 + 20
27*x/8 - 31/7 = -44*x/7 - 42
23*x/4 - 35/8 = 49*x/4 - 13
31/4 = 17/4 - 14*x/9
6*x - 8/3 = 5*x - 27/7
3*x/2 - 15/4 = 37/5 - 3*x
2*x/3 - 4/3 = 37/5 - 3*x
-7*x/3 - 17/3 = -25*x/8 - 11
1/2 - 46*x/9 = -7*x - 47/4
37/2 - 5*x = 20*x/9 - 3/8
13 - 14*x = 27*x/5 - 2/3
31*x/7 + 14/3 = 28*x/9 + 2
11/9 - 13*x/3 = 44/7 - 14*x/9
22*x/7 - 1 = 5*x/2 + 15/2
-3*x - 29/7 = 44 - 9*x/4
27*x/2 - 46/3 = 37*x/9 + 41/6
2/3 - 11*x/2 = 8*x - 26/3
x + 11 = 28*x/3 - 5
-47*x/2 - 26/9 = 14*x/3 + 39/4
9*x/2 + 6 = -4*x - 35/4
23/4 - 3*x = 37*x/6 + 21
-3*x - 7 = 25*x - 41/7
11*x + 21/4 = 6*x/5 + 45/7
45*x/7 - 28/9 = 4*x - 19/2
16*x/9 - 16/9 = 18/7 - 25*x/4
19*x/5 - 50/9 = 2*x - 9/2
-23*x/2 - 16/3 = -4*x - 31/5
x - 29/4 = 7*x - 23/7
17/8 - 47*x/5 = 47*x/3 - 2/5
-2*x - 8 = 28/5 - 23*x/4
-47*x/3 - 1/5 = -10*x - 12
31*x/8 - 13/6 = -10*x/3 - 22/5
25*x/3 + 9/5 = -14*x/5 - 3/2
8/3 - 23*x/2 = 12*x + 1/3
30 - 5*x = 13*x/3 - 27/8
-36*x/5 - 5/8 = 40/7 - 9*x/2
8*x/3 + 3/2 = -25*x/6
47/5 - 25*x/3 = 12*x/5 + 47/5
41/5 - 17*x = 9*x/2 + 8
38*x + 23 = 22/3 - 13*x/4
24 - 9*x = 9*x/2 + 3/7
49*x/2 + 39/7 = 37/8 - 49*x
5*x - 27 = 2*x + 3/2
19*x - 24 = -16*x - 21/2
2 - 21*x/8 = 19*x/2 - 24/5
-15*x - 6/5 = 18*x/7 - 21/8
24*x - 19/5 = 41*x/7 - 1/3
-23*x/9 - 14/9 = 7*x/2 + 31/6
47*x/4 - 5/3 = -23*x/3 - 44/7
20*x/3 + 5/2 = 17*x/3 + 35/6
41/6 - 8*x/3 = 43*x/9 + 23/2
-11*x/7 - 21 = 5/2 - 21*x/5
7*x + 14/9 = -24*x/7 - 29/8
11/4 - 25*x/2 = 6*x + 17
7/8 - 40*x/9 = -31*x/5 - 19/8
26*x/5 + 4/3 = -39*x/5 - 6
-31*x/9 - 10/7 = 11*x/3 - 43/3
-29*x/2 - 45/7 = 2/3 - 9*x/2
10*x - 35/6 = 16*x/3 + 41/8
31*x/7 + 19/3 = 2 - 34*x/3
7*x/3 - 48 = 28/9 - 21*x/4
x - 21/4 = 27*x/4 + 26/3
4 - 22*x/7 = 5/4 - 16*x
30*x - 41/7 = 19/9 - 3*x
35/2 - 11*x/8 = 11*x/3 - 8
43/9 - 22*x/5 = 30*x - 11/4
-32*x/7 - 4 = -9*x/5 - 2
13*x/3 - 31/2 = 9*x + 5/6
25*x/6 + 49/4 = 22 - 2*x
4/7 - 49*x/2 = -13*x/8 - 33/7
23/4 - 27*x/2 = 17/8 - 21*x/2
24*x/7 - 26/7 = -20*x/3 - 1
3/8 - 14*x/5 = x - 35/6
10*x/3 + 41/5 = 25*x/2 + 17/3
3*x/4 + 9 = 30*x/7 + 31
20*x/3 - 7/5 = -7*x/8 - 17/7
-26*x/9 - 36/5 = 11*x/5 - 9/8
32*x/7 + 2/3 = 9*x + 17/2
-37*x/4 - 42/5 = 19*x/3 + 17/2
-49*x/6 - 45/2 = 25*x/6 + 41
-2*x - 34/3 = 19/8 - 25*x/9
-8*x/3 - 5/2 = -44*x/5 - 23/4
41*x/2 - 19/6 = 9/5 - 5*x
15/4 - 49*x/5 = -21*x - 3
-36*x/7 - 22 = 28 - 47*x/3
-31*x/5 - 13/2 = 2*x - 44/9
-13*x - 4 = 41/9 - 34*x/5
5/2 - 19*x = 31*x/7 - 20/7
36/5 - 14*x = 46*x/5 - 25/4
8*x/3 + 10/9 = 46/3 - 23*x/4
-4*x/5 - 7/9 = 49*x/4 + 13/3
41*x/5 + 5/3 = 10*x/3 + 9/4
10 - 47*x/2 = -39*x/2 - 10/3
x/3 - 10 = 3*x + 2
-37*x/2 - 40/9 = 13*x/6 - 15/7
5*x/3 + 4/3 = 13*x/2 + 45/2
11*x + 5 = 2 - 35*x/3
4/7 - 43*x/8 = 21*x - 39
13*x - 14/3 = 2*x - 31/3
17*x/8 + 1/2 = 42*x/5 - 29/3
36/5 - 32*x = -43*x - 49/2
9*x/2 - 11/8 = 12*x + 21
29*x/8 + 14 = x + 17/2
47*x/5 + 11/6 = 16*x - 1/2
8*x - 25/4 = 5*x/2 + 16
32/7 - 41*x/5 = 23*x/2 - 7/5
1 - 43*x/6 = -8*x/3 - 33
-46*x - 32/7 = 33*x/7 + 31
40 - 28*x/3 = 7*x + 34/9
-4*x - 5/9 = 41*x/8 - 21
4*x - 3 = 10*x + 8/9
22 - 4*x/3 = -46*x - 7/2
-13*x - 5/2 = -49*x/6 - 23/8
11*x - 14/3 = 39*x/8 + 19/5
22/7 - 17*x/8 = 11*x/8 - 9
7*x/2 - 7/5 = 12*x - 49/5
-24*x/7 - 16/9 = -15/4
5*x/3 + 44/5 = x/2 + 19/5
12*x/5 - 39 = 25*x/4 + 43/5
1/5 - 17*x/2 = 13*x/2 - 8
8*x + 13/2 = 13 - 11*x/2
5*x - 10 = 15*x + 9/2
11*x/2 - 3 = -41*x/3 - 14/3
-19*x/3 - 21/8 = -3*x/4 - 19/4
5/7 - 4*x = 46/7 - 47*x/6
5*x/4 + 1/2 = 2*x - 5/3
26*x - 8/9 = 49*x/2 + 11/6
5*x + 2 = 38*x/7 + 24/5
29/8 - x/3 = -47*x/8 - 9
-19*x - 8 = -41*x/2 - 1
-9*x/2 - 2 = 11*x + 27/5
-47*x/3 - 25 = 15/7 - 16*x
41*x + 10/9 = 38*x/7 - 5/6
28*x - 44 = 15*x/4 - 4
7/3 - 37*x/4 = 23*x/6 + 21
17*x/7 + 21 = 7*x/2 + 13/2
13/2 - 8*x = 33*x/4 - 1/6
19/2 - 25*x/2 = 17*x/6 + 3
7*x - 16 = -8*x/9 - 31/8
25*x/7 - 49/6 = 23*x/6 - 6
5*x + 2 = 35*x/8 - 8
47*x/3 + 8 = -10*x - 5
-21*x - 8 = 3*x - 39/7
6*x - 15 = -8*x/3 - 3/2
13*x/4 - 30 = 3/2 - 37*x/3
13/4 - 11*x/7 = 1/7 - 11*x/4
x - 24 = 8 - 9*x
-6*x - 15/4 = 7*x/4 + 49/6
4/9 - 2*x = 27*x/5 - 24/5
20*x - 19/2 = 14/9 - 9*x
34*x/5 - 22/9 = -7*x/3 - 7
-13*x/2 - 37/5 = 42*x/5 - 49/2
7*x/2 + 23/4 = -10*x/9 - 3/2
-9*x - 47/2 = -46*x/9 - 5/2
-5/4 = 17/9 - 26*x
2/3 - x/3 = 26*x - 5
19*x + 26/9 = 7/9 - 11*x/9
28*x/9 - 9/2 = 17/4 - 49*x/8
-13*x/6 - 28/3 = 11*x + 10
-21*x - 43 = 4*x - 2
7/9 - 23*x/2 = 22*x - 20/3
20 - 9*x/5 = -5*x - 3/2
27*x/8 - 49/3 = 25*x/2 + 9/7
-6*x - 29 = 48*x - 1/9
-11*x/8 - 8 = 11/3 - 9*x
20*x/3 + 34/5 = 23/3 - 26*x/9
43*x/6 - 35 = 32/9 - 19*x/2
-19*x/8 - 2 = -4
6 - 39*x/5 = 5/4 - 3*x
-29*x/5 - 23/4 = 6*x + 4
41*x/4 + 5/2 = 47*x/8 - 11/3
18*x/7 - 14/9 = 21*x - 3/4
-17*x/5 - 13/8 = -11*x/3 - 37/3
11*x/5 + 18 = 17*x/5 + 3/7
-35*x/6 - 11 = 3*x/8 - 30/7
-21*x/4 - 13 = 3*x/2
24*x - 11/2 = 23/9 - 14*x
-38*x/7 - 41 = 3*x - 7
11 - 46*x/3 = 47/4 - x
12*x - 4 = -39*x/2 - 16/7
-48*x/5 - 5/6 = 4 - 20*x/3
43*x/2 + 18/7 = -8*x/5 - 39/8
21*x + 20 = 13*x/3 + 6/5
x + 14/3 = 33*x/2 - 22/5
19*x/5 - 17/2 = 11*x/3 + 14
1/9 - 17*x/2 = x - 35
31*x/3 - 25/3 = 32*x/9 + 46
35/8 - 2*x = 29/7 - 5*x/2
5 - 4*x = 43 - 33*x/7
20*x - 3 = 37*x/2 - 13/7
11/7 - 32*x = -20*x - 7/6
-35*x/3 - 9/5 = 41*x/6 - 5
-35*x/2 - 4 = 16*x/3 + 3/7
-39*x - 9/4 = 11*x + 7/4
49/2 - 10*x = 19*x/7 - 31/6
22*x/3 - 29/5 = 13 - 7*x/2
41*x/9 + 7/5 = -9*x/8 - 17/4
32/3 - x/2 = 5/2 - 15*x/2
37/4 - 17*x/2 = 47*x/4 + 11
47/4 = 5*x - 43/3
8 - 6*x = 9*x - 19/9
5*x/3 - 2 = 2 - x
46/9 - 12*x/7 = 13*x/4 - 29/2
43/2 - 46*x/5 = 8*x - 49/6
-22*x/3 - 19/2 = -24*x/5 - 30/7
23*x/8 + 47/6 = 7*x/2 - 48/7
43*x/7 + 37/6 = 45*x/8 + 25/4
6 - x = 26*x + 5/2
11/2 - 40*x/7 = 7*x - 42/5
14*x/3 - 4/5 = 7*x/2 + 23/4
5/9 - 31*x/8 = -11*x/7 - 4
23*x/3 - 5/3 = 10 - 13*x/3
31/5 - 5*x/2 = 47*x/7 + 31
37/7 - 12*x = 3*x/5 - 7/3
6*x - 26/9 = 15/7 - 2*x
18/7 - 25*x/9 = 2 - 17*x/8
-11*x/3 - 23/6 = -11*x/3 - 12/5
10 - 10*x/3 = 21/2 - 25*x/8
42/5 - 32*x/7 = 9*x + 23/2
-39*x/4 - 31/3 = -41*x/7 - 31/9
x - 47/8 = -5/3
-26*x/3 - 38/5 = 33*x/2
7*x/4 - 4 = 48*x/7 - 6
35*x/2 + 11 = -12
-25*x/4 - 14 = 5 - 19*x/4
27 - 43*x/4 = 19*x/4 - 19
11*x/7 + 13/7 = 33*x/2 + 3/2
29/3 - 9*x = 20*x/7 + 41/4
-8*x/5 - 5/3 = 21*x/2 + 10
-31*x/9 - 8 = -15*x - 3/2
11*x/3 - 6/7 = 29/4 - 5*x/4
-14*x/3 - 11/8 = 11*x/3 - 32/3
9 - 27*x/4 = 38*x/9 + 2/3
-25*x/4 - 38 = 43*x/5 + 7/5
49/3 - 19*x/7 = 17*x/2 + 8/3
8*x - 13/3 = -37*x/9 - 5
9*x/2 + 13/3 = -26*x/3 - 35/2
-26*x/5 - 7/4 = 13 - 43*x/3
38/5 - 28*x = 46/3 - 38*x/3
17*x/8 - 50/3 = 18*x + 49
33*x - 8 = 23*x/5 - 43/9
2*x/3 - 37/5 = 3*x/8 - 47/7
3*x - 49/8 = 17*x/9 + 37/5
23*x - 3/2 = 38*x + 45/4
-26*x - 46/5 = 48*x - 9/2
-11*x/2 - 27 = 41*x/9 - 37/3
11/4 - 41*x/9 = 31 - 3*x/4
-33*x/5 - 47/6 = 32/3 - 11*x/4
25/9 - 10*x = -9*x/2 - 35/6
22*x/7 + 44 = -5*x - 1/9
7*x/2 + 13/3 = 20*x/3 + 11/2
17*x + 19/9 = -15*x/2 - 3/2
4*x - 13/3 = 8 - 7*x/3
23*x/4 + 7/3 = 26/5 - 11*x/3
7*x + 14/3 = 8*x/3 - 23/4
41*x/5 + 8 = -4*x - 5/8
1/2 - 49*x/2 = -9*x/2 - 42/5
-9*x = 47*x/4 - 19/6
41 - 11*x/5 = 11*x/7 - 7/2
19*x/9 - 4 = 33*x/4 - 5/2
-10*x/3 - 7 = -7*x/9 - 17/3
-38*x/9 - 50 = x/3 + 7/3
16*x/3 + 4/7 = 13/2 - 6*x
43*x/4 - 17/7 = 2*x + 3
-47*x/3 - 6 = 15*x/4 - 11/2
43/3 - 37*x/6 = x - 28/9
44*x/5 - 40 = -45*x/2 - 49/2
-11*x/6 - 11/2 = -13*x - 10/3
47*x/9 - 4/3 = 48*x/5 - 17/4
-35*x/6 - 14 = 17/8 - 25*x/9
39/2 - 46*x/3 = 33*x - 5
14 - 19*x/4 = -17*x - 8/3
39/8 - 33*x/5 = 15*x/7 - 26/3
-7*x/2 - 7/5 = -46*x/3 - 43/6
34*x + 18/5 = -3*x - 2
-37*x/5 - 20/3 = 33/7 - 8*x
16*x/5 + 37/8 = 26/7 - 25*x/4
48*x/5 - 8 = 13*x/2 + 5/3
49*x/6 - 39/8 = 37/7 - 4*x
-3*x - 9/2 = 32*x/5 + 20/7
39*x/5 + 13 = 24*x/7 + 10/3
49*x/6 - 43/9 = -11*x/3 - 26/9
3*x + 36/5 = 3*x + 38/5
-10*x - 15 = -6*x - 5
31*x/7 - 46/5 = 12 - 21*x
22*x/7 - 6 = 11*x/5 + 2
25*x/3 + 22/3 = -45*x/7 - 5/3
11*x + 7/4 = 6 - 41*x/9
15*x/4 + 38/5 = 17*x/7 - 9/4
6*x + 9 = 43*x/8 + 29/4
-7*x - 3 = -19*x/7 - 10
15*x + 10/3 = 45*x/4 + 46/9
48*x - 37/7 = 23/4 - 12*x
3*x/2 + 5 = 41*x/6 + 34/7
49 - 11*x/3 = 47*x/3 - 11/3
-23*x/3 - 12 = -6*x - 33/2
43/7 - x/2 = 17*x/5 - 7
43*x/3 - 47/5 = 21*x/4 + 21/2
17 - 3*x/8 = -17*x/4 - 17/3
23*x/2 - 14 = 23*x/5 + 25/6
43/9 - 12*x/5 = 20*x + 17/3
5*x + 13/7 = 3 - 38*x
39/4 - 5*x/9 = 21*x - 23/4
8*x + 37/6 = 10/9 - 3*x
7*x + 41/7 = -25*x/4 - 25/7
11/2 - 4*x/3 = -4*x - 3
5*x + 33/8 = 32*x/5 - 22
20/3 - 41*x/6 = 43/7 - x/2
-7*x/9 - 1/2 = 12 - 36*x
7*x/2 - 1/2 = 4/5 - 13*x/3
2*x + 45/8 = 10*x - 1/2
6*x/7 + 4 = 44*x/9 - 31/5
16*x/3 - 31/5 = -45*x/2 - 13/2
-29*x/5 - 49/6 = 23/2 - 6*x
37*x/7 + 20 = 31*x + 5
-45*x - 10 = -9*x/2 - 17/3
-5*x - 11/8 = 26/3 - 4*x
3*x/7 - 26/9 = -14*x/9 - 15
19/4 - x = 7*x/9 + 17
21*x - 2/3 = 33/8 - 30*x
14*x/5 - 25 = 33/5 - 26*x
45*x/4 + 20/3 = 49*x/4 + 35/2
-3*x/4 - 23/2 = 22 - 13*x/4
-1/2 = 11*x/5 + 30/7
11 - 27*x = 2/9 - 17*x
-30*x/7 - 29/7 = -9*x/2 - 18
19*x/8 - 17/6 = 7*x/3 - 31/7
-23*x/3 - 8 = 16*x/3 + 31/8
6*x - 15 = 37/4 - 31*x/9
1/5 - 29*x/8 = 45*x/7 - 16/7
5*x - 19/4 = 7*x - 1/3
3*x - 7/9 = -11*x/2 - 5
4*x + 15 = 21*x/8 + 34
23*x/5 + 48 = 2*x + 15/2
13*x/3 - 3/5 = 7*x/8 + 6
37*x/5 - 2/3 = 3 - 25*x/2
34*x/9 + 27/2 = 21*x/4 + 16/3
8 - 3*x = 28/3 - x/8
1 - 33*x/4 = 37*x/7 + 25/6
15*x/2 - 1 = 41*x/6 + 14/9
20*x/7 - 14/5 = 17/2 - 25*x
25*x/8 + 10 = 49*x/8 + 14/3
44*x + 7 = -7*x/4 - 7/5
41*x/6 + 3 = 41/3 - 3*x/7
31*x/3 - 41/2 = 2 - 19*x/2
-27*x/4 - 2 = 23/4 - 35*x/8
-14*x/9 - 2/3 = 40*x + 5/2
x - 27 = 21*x/8 + 39/4
5*x + 1 = 49*x/2 - 5/7
11*x/2 + 23/9 = -8*x/3 - 5/3
31*x/4 - 17/6 = 13/9 - 43*x/7
46*x/7 - 20/9 = 8/3 - 47*x
11*x - 25 = 7*x + 3/2
7/8 - 37*x/2 = 2 - 39*x/4
-16*x/7 - 35/2 = -42*x/5 - 35/8
-8*x/3 - 3/5 = 35*x/4 + 7/3
32*x/3 + 43/6 = 19 - 3*x
37*x/5 + 1/3 = 13*x/8 + 7
2*x/7 + 45/2 = 45/4 - 25*x/3
42 - 45*x/2 = -19*x/9 - 13
26*x/3 + 11/8 = 28/9 - 37*x/8
1/9 - 7*x = 3*x/4 - 5
-10*x - 7 = -15
5*x + 7/2 = 28/3 - 19*x/4
8 - 6*x = 14*x/9 - 44/3
-45*x/7 - 16 = 2*x + 17/3
-17*x/2 = 19/2 - 8*x
6*x - 22/7 = 4*x
46*x/7 - 4/9 = -11*x/2 - 9
23/8 - 25*x/2 = 2 - 7*x
7*x/3 - 11/2 = 8 - 22*x/7
-49*x/2 - 5 = -4*x - 1
-4*x - 23/8 = -11*x/2 - 20/3
1 - 27*x/4 = 7*x + 37/2
-13*x/2 - 16/3 = 16/3 - 13*x/6
29*x/4 + 16/3 = 27*x/5 + 5/4
-3*x/7 - 10 = -5*x - 33/2
3 - 5*x = 24 - 41*x/7
22*x + 3/7 = 8*x/3 + 11/3
4*x - 3/4 = 32*x/3 + 34
11*x/2 + 41/7 = -9*x/7 - 7/3
32*x/5 - 3 = 7 - 41*x
37*x/7 + 19/2 = 37*x/2 + 29/4
36*x + 9/2 = 38*x/9 + 2/5
5*x - 9 = x/7 + 5
37/5 - 25*x/2 = 7*x - 4
31/4 - 34*x/9 = 9*x/5 - 13/5
49*x - 2/7 = 32*x + 45/2
2*x - 33/8 = 30 - 25*x
-2*x/9 - 4/9 = 10*x + 7
9/4 - x = 17*x + 22
3 - 5*x/3 = 39*x - 7/4
8/7 - 4*x = 3*x - 11/3
23*x/4 - 38/3 = x/5 - 29/4
1 - 5*x/3 = 20*x + 1/3
5/2 - 23*x/8 = -10*x/3 - 13/6
8*x/3 + 32/9 = 5*x - 10
37*x/5 + 17/4 = 7 - 37*x
5/2 - 49*x/3 = x + 33/2
-7*x - 8/7 = 5*x + 19/4
33*x/7 - 41/8 = 32*x/7 - 9
-2*x/3 - 35/2 = 11*x/7 + 19/6
20*x + 24 = -49*x/4 - 17/9
18*x/7 - 23/5 = 40*x/7 - 5
-9*x - 2/3 = 21/4 - 2*x
-31*x - 12/5 = 19/8 - 20*x
x - 8/3 = -29*x/6 - 7/3
31*x + 3 = 19*x/4 - 25/7
-5*x/3 - 35/2 = 4*x - 37/3
5*x/3 - 38/7 = 29*x/3 - 14/5
-5*x/9 - 43/8 = x/6 - 6
11*x/6 - 29/5 = 22*x - 8/3
-19*x/6 - 3/2 = 4*x/7 - 19/7
46/5 - 19*x/2 = -46*x/3 - 23/4
23/3 - 7*x = 16/5
-16*x/9 - 11/4 = -4*x/3 - 8
-21*x/2 - 8/3 = 9*x/2 + 10/7
-13*x/9 - 31/6 = x - 10
17*x/3 - 15/2 = 28/9 - 37*x/4
36*x - 5 = 2 - 32*x/7
34/5 - 49*x/4 = 8 - 41*x/5
x/3 - 5 = 9 - 17*x/6
4*x/3 + 25/9 = 49/4 - 35*x/2
x/2 + 15/4 = 35*x/6 + 22/5
31/3 - 19*x = 25 - 23*x/6
5*x/3 + 47/5 = -34*x/7 - 40/9
13/3 - 25*x/9 = -46*x/9 - 2
-20*x/7 - 22 = 5/2 - 43*x/3
7/3 - 35*x = 25/7 - 16*x
34 - 36*x = x + 32/3
-3*x/7 - 11/3 = 19/2 - 32*x
-40 = 23/2 - 23*x/6
46*x/3 - 34 = 10*x/7 - 8/5
8*x + 23/2 = 8 - 13*x/3
4*x + 40 = -27*x - 15/2
8*x + 9 = 47*x/4 - 8/5
12*x - 38/3 = 21*x/2 + 49/6
41/9 - 11*x/3 = -11
-7*x/5 - 3/2 = -29*x/7 - 23/2
-3*x - 20 = 4*x + 7/2
23*x/7 - 41/3 = 13*x/5 + 4
26*x - 17/2 = -44*x/3 - 1/2
13*x/9 - 1/9 = 47*x/4 + 22/3
37*x/2 - 8 = 8*x + 35/6
-2*x/3 - 15/4 = -39*x/8 - 1
23*x - 25 = 11*x - 11/3
-23*x/5 - 6 = 5*x + 38
-4*x - 1/3 = 9*x - 37/8
29/2 - 7*x = 39/2 - 18*x
49*x/9 + 15/2 = 6*x/5 - 23/3
-7*x/8 - 16 = 7/6 - 15*x
13*x/7 + 16/3 = 22*x/3 + 37/3
47/2 - 49*x/9 = 5*x/9 + 9/5
47*x/3 + 7/2 = 9 - 48*x/5
7*x - 7 = 21*x/4 + 33/2
21/2 - 41*x/4 = 9 - 3*x/2
43*x/3 + 8/9 = 2/7 - 13*x/3
13*x/9 + 1/8 = 5*x/9 + 49/4
29*x - 31 = -10*x/3 - 23/4
-15*x/4 - 1 = 3*x - 17/4
1 - 29*x/3 = 31*x/4 - 49
-10*x - 9 = 31*x
-39*x/2 - 5/7 = -29*x/5 - 23
-19*x/9 - 14/3 = -7/8
9*x/7 - 19/6 = 41*x/9 + 4
13*x - 14/3 = -29*x/9 - 5/2
-39*x - 5 = -7*x - 3/7
7*x + 8/3 = 8*x + 43/3
-13*x - 40 = 26*x/5 + 10
-10*x - 9/8 = 13*x/3 - 1/8
7*x + 1/3 = 20 - 3*x
31/7 - 6*x = -24*x - 26/7
28/5 - 16*x/3 = 6*x + 9
7*x/4 + 14/3 = 7*x/9 - 22/3
13*x + 45 = -15*x/2 - 10
18*x/7 + 23/5 = -11*x/8 - 47/2
11*x/3 + 11/2 = 5/2 - 15*x/7
35 - 3*x = 5*x + 10/3
31/5 - 11*x/9 = 7*x/2 - 17/3
5*x - 29/7 = -9*x/2 - 7/4
6*x - 14/3 = -10*x - 27/8
3 - 25*x/2 = -25*x - 11/2
-9*x - 41/8 = -2*x/3 - 5
-9*x/7 - 7/4 = 5*x + 23/5
5/4 - 25*x/3 = -9*x/4 - 31
8/5 - 13*x/9 = 11/3 - 44*x/9
-x/8 - 31/3 = 29*x/2 - 24/5
-17*x/2 - 38/5 = 43 - 9*x/4
-2*x/5 - 34/5 = -9*x/2 - 16/9
14/5 - 13*x/3 = -9*x/4 - 37/5
-2*x - 9/4 = 41*x/6 - 30/7
-10*x - 13/2 = 1/7 - 35*x/6
3/8 - 36*x/7 = 33*x/2 - 19/4
-19*x/4 - 48/7 = -9*x/7 - 3
-20*x/9 - 4 = 28/3 - 13*x/5
20*x - 1/2 = 24 - 2*x
4 - 47*x/8 = 27/5 - 24*x/5
2*x + 35/8 = -45*x - 15/2
48 - 18*x/7 = 22*x - 45/8
26/5 - 25*x/8 = 44/3 - 35*x/9
-15*x/8 - 1 = 28*x/3 - 36
10*x/9 - 44 = -6*x - 25/6
-4*x - 43/5 = 35*x/9
46 - 3*x/8 = 8*x - 6
31*x/7 + 8/3 = -21*x/2 - 21/4
21*x/4 + 10/9 = -3*x/2 - 4/3
4*x - 7/8 = 7*x/3 - 5
-35*x/6 - 39/7 = 3*x - 17/2
37*x/7 + 35/2 = 35/9 - 31*x/4
19/2 - 32*x/7 = 3*x - 1/9
39*x/8 - 4 = -22*x - 13
38/3 - 44*x/3 = 11*x/4 - 23/8
x/4 - 50/7 = 13*x - 4/5
21*x/2 + 49/3 = -5*x - 29/8
23*x/3 - 21/2 = 6 - 31*x/2
-9*x - 17/8 = -3*x - 31/2
11*x/7 - 8 = -29*x/8 - 37/9
-15*x/2 - 1/4 = 31/3 - 22*x
29*x/6 - 19 = 22/9 - x
-8*x/3 - 35 = 13/3 - 20*x/7
47*x/6 - 29/7 = 3*x/2 - 1/4
36*x + 28/5 = -43*x/9 - 1/3
11*x + 47/5 = 38/3 - 16*x
7*x/3 + 4/3 = 8*x/3 + 5
-23*x/8 - 10/3 = -17*x/3 - 17/4
5/2 - 26*x/5 = -11*x/2 - 39
43*x + 41/4 = 3*x - 3
-5*x - 15 = 2 - 5*x/6
10*x/7 + 3/2 = 20*x - 8/3
12*x - 17 = 45*x/7 - 21/8
5 - 44*x = 12 - 50*x
44*x/9 + 18 = 31/7 - 16*x/3
32/9 - 21*x/4 = -7*x - 31/8
5*x/2 - 13/3 = 10/7 - 33*x
-43*x/2 - 6 = -37*x/2 - 3
47*x/2 + 47/4 = -21*x - 1/3
33/8 - 15*x/7 = x - 7/2
19*x/8 + 2 = 7*x/3 - 14/3
1 - 28*x/3 = 37/9 - 4*x
11*x/4 - 15/4 = 12*x/5 - 29/9
11*x/8 + 14/5 = 39*x + 16/3
16*x/3 - 1 = 34 - 11*x/9
23*x/7 - 45/8 = -7*x - 18
4 - 21*x/4 = 34*x/7 - 12/5
16 - 37*x/4 = x + 41/7

